When does boundary-condition uncertainty outweigh thermal and vegetation effects in street canyon flow? A global sensitivity analysis of input uncertainty

Computational Fluid Dynamics (CFD) is increasingly used to resolve wind, heat, and pollution patterns in cities with high fidelity but high computational cost. Thermal effects and vegetation are often neglected despite being important drivers, yet their influence may be masked by variability from other uncertain inputs. This work determines how precisely model parameters and boundary conditions must be known for these effects to govern output uncertainty in the velocity, temperature, and concentration fields of a two-dimensional street canyon. A global Sobol analysis of 24 parameters is made tractable by a surrogate trained on Reynolds-Averaged Navier--Stokes (RANS) simulations, combining principal component analysis (PCA) with multilayer perceptrons (MLPs). Two ventilation regimes assess the variance due to thermal and vegetation parameters as uncertainty in all other inputs is progressively reduced. At typical uncertainty levels, turbulence closure constants and inflow turbulence profiles govern variability in all three fields in both regimes. Under weak ventilation, solar forcing becomes the main source of temperature variability once the remaining uncertainties are halved, and of concentration variance once they are reduced to a quarter (about $\pm11\%$ for the dominant closure constant and $\pm12\%$ for the emission rate). In contrast, vegetation contributes significantly at typical uncertainty levels. Under strong ventilation, however, the canopy never overtakes the closure constants, even when the dominant one is known to $\pm5\%$. Spatially, both effects peak at road level and along canyon walls, which influence outdoor exposure and indoor infiltration, suggesting that high-resolution exposure studies should account for them.

==> Data/CFDConv/Dh/Horizontal_Dh_10.txt <==
% Model:              Dh.mph
% Version:            COMSOL 6.3.0.335
% Date:               Jun 12 2026, 10:18
% Dimension:          1
% Nodes:              161
% Expressions:        1
% Description:        Line graph
% (x-6*H)/H (1)           Turbulent kinetic energy
0                         0.013976414174352704
0.00625                   0.025151880923649297
0.012500000000000712      0.037237984714418595
0.018750000000001422      0.04488248591882224
0.025000000000001424      0.051239500955272126
0.031249999999999292      0.057042715035793744
0.037500000000000006      0.06257032196543369
0.043750000000000004      0.06792958118462875
0.05                      0.07313849891496303
0.056250000000000716      0.07815914205411226
0.06250000000000143       0.08291410494549695
0.06875000000000071       0.08729509666833182
0.07500000000000072       0.09116627686604087
0.08124999999999788       0.09436283389769894
0.08750000000000142       0.09668416132560387
0.09375                   0.09787971925711343
0.1                       0.09762331867233208
0.10625000000000001       0.0952645323264185
0.11250000000000214       0.09114507890571384
0.1187499999999993        0.0861946056434678
0.12499999999999929       0.08095536711847245
0.13125                   0.07575110513423114
0.1375                    0.07077176383925288
0.14375000000000213       0.06612119462078928
0.15000000000000002       0.061846597096694274
0.15625                   0.057958018300830104
0.1625                    0.054441900037108394
0.1687499999999993        0.051270703609745824
0.17500000000000143       0.048409728379058006
0.18125000000000002       0.04582182295251791
0.18750000000000144       0.043470473913507224
0.19375                   0.04132167395434449
0.2                       0.03934491888433955
0.20625000000000002       0.03751360486082671
0.21250000000000002       0.03580502738489988
0.21874999999999858       0.0342001421026626
0.22500000000000073       0.032683201339833184
0.23124999999999787       0.031241342247475868
0.23750000000000002       0.02986417395853117
0.2437499999999993        0.028543390931246516
0.25                      0.027272426088435945
0.25625000000000003       0.02604614875552842
0.2625                    0.024860607294980738
0.26875000000000215       0.023712813589435052
0.2749999999999993        0.022600565315213827
0.2812499999999986        0.02152230170806816
0.28750000000000003       0.02047698889850484
0.29375                   0.019464031689570508
0.30000000000000215       0.018483209757203037
0.30625                   0.017534637760201168
0.3124999999999986        0.016618751090803803
0.3187499999999986        0.01573632096702942
0.3249999999999986        0.014888501418506972
0.3312500000000007        0.01407692151190922
0.3375                    0.013303836087418837
0.34375                   0.012572340942639159
0.35000000000000003       0.011886637951383618
0.35625                   0.01125228658423977
0.3624999999999986        0.010676243589787667
0.3687499999999986        0.010166268802367547
0.37499999999999933       0.009728859933197965
0.3812500000000036        0.009364155343751152
0.38750000000000073       0.009054751090392586
0.39375000000000143       0.008741279825737564
0.4                       0.00826047459499075
0.40625                   0.007670435293873714
0.41250000000000003       0.00722052027019573
0.41875                   0.006924201386012229
0.42500000000000004       0.006763207385675325
0.4312499999999986        0.006698907075192147
0.4375                    0.006690195801099419
0.44375000000000003       0.0067058926115213325
0.45                      0.006728266918526846
0.45625000000000004       0.006750760395474699
0.4625                    0.006773822508762244
0.46875                   0.006801119413728057
0.47500000000000003       0.006836921222121889
0.48125                   0.006884706717206628
0.4875000000000029        0.006946698595258549
0.49375                   0.007023958259572326
0.5                       0.0071167189212062235
0.5062500000000029        0.0072247433936126855
0.5124999999999986        0.007347602838027039
0.51875                   0.007484851904388784
0.5249999999999986        0.00763611672453232
0.53125                   0.007801124304747336
0.5375                    0.00797969867251009
0.5437500000000001        0.0081717411238379
0.5499999999999986        0.00837720456414888
0.5562500000000015        0.008596067089852742
0.5625                    0.008828307150319112
0.5687499999999986        0.009073882477600596
0.5749999999999986        0.00933271099990401
0.58125                   0.009604667748442233
0.5875                    0.009889546727283137
0.59375                   0.010187204276004115
0.6000000000000001        0.01049701146882104
0.6062500000000001        0.011047086977113919
0.6124999999999986        0.011914781966572644
0.61875                   0.012929141924067059
0.6249999999999987        0.01406489611640783
0.6312500000000001        0.015320057551504304
0.6375000000000001        0.01669625535210845
0.64375                   0.0181953284563626
0.65                      0.019818870177814214
0.6562499999999987        0.02156831998052035
0.6625000000000001        0.023445163074138384
0.6687499999999972        0.025451129581907123
0.675                     0.027588359810597807
0.6812500000000015        0.029859524072266153
0.6875                    0.032267896605889294
0.6937500000000001        0.034817390561135024
0.7000000000000015        0.03751256611080348
0.7062500000000015        0.040358626897444926
0.7125                    0.043361421539393846
0.71875                   0.046527467339909395
0.7249999999999986        0.049864013228778696
0.7312500000000001        0.05337915894538932
0.7375                    0.057082048045471886
0.74375                   0.06098315391891284
0.75                      0.06509468093158631
0.7562500000000014        0.06943110723881801
0.7625000000000001        0.07400990177206196
0.7687500000000029        0.07885245513658709
0.775                     0.0839852721294894
0.78125                   0.08944148112009
0.7875000000000001        0.09526272046498203
0.7937500000000001        0.10150146082624922
0.8000000000000015        0.10822380887539779
0.80625                   0.1155128038087575
0.8124999999999987        0.12347215187945558
0.8187500000000014        0.1322302325988422
0.8249999999999986        0.14194404249130538
0.83125                   0.15280251775549747
0.8375                    0.1650284178696558
0.8437499999999987        0.17887771557556123
0.8500000000000014        0.19463531775802237
0.8562500000000015        0.21260604887800788
0.8625                    0.2331003283273854
0.86875                   0.2564145067978613
0.8750000000000014        0.28280602914395103
0.8812499999999986        0.3124640760025063
0.8875000000000001        0.34547616040843376
0.89375                   0.3817897415171009
0.9                       0.4211648796788914
0.90625                   0.4561389106616811
0.9125000000000001        0.4812639164449495
0.9187500000000015        0.4988678830989273
0.9249999999999986        0.510243657816239
0.93125                   0.5161357843717931
0.9375000000000014        0.5169588995203432
0.9437500000000001        0.5129014769558893
0.9500000000000001        0.5039704827504772
0.95625                   0.4899960717404026
0.9625                    0.47059555965087135
0.9687499999999987        0.4450730034293947
0.9750000000000029        0.41217658366640114
0.9812500000000001        0.3694515214780242
0.9875                    0.3109368446754483
0.99375                   0.21250865946300215
1                         0.11585792692718061


==> Data/CFDConv/Dh/Horizontal_Dh_12.txt <==
% Model:              Dh.mph
% Version:            COMSOL 6.3.0.335
% Date:               Jun 12 2026, 10:21
% Dimension:          1
% Nodes:              161
% Expressions:        1
% Description:        Line graph
% (x-6*H)/H (1)           Turbulent kinetic energy
0                         0.01395105063771693
0.00625                   0.025106151657660537
0.012500000000000712      0.03716984322899627
0.018750000000001422      0.04480018460716804
0.025000000000001424      0.051145439955788755
0.031249999999999292      0.0569379318166252
0.037500000000000006      0.06245533714737117
0.043750000000000004      0.06780471481153554
0.05                      0.07300403583010096
0.056250000000000716      0.07801543605549721
0.06250000000000143       0.08276165305957703
0.06875000000000071       0.08713459827466406
0.07500000000000072       0.09099868769662425
0.08124999999999788       0.0941894243187144
0.08750000000000142       0.09650659005702679
0.09375                   0.09770013831566823
0.1                       0.09744453560330657
0.10625000000000001       0.0950904504626973
0.11250000000000214       0.09097886538042833
0.1187499999999993        0.08603775095016171
0.12499999999999929       0.08080837904512497
0.13125                   0.07561390249776198
0.1375                    0.07064391846500341
0.14375000000000213       0.0660020875058975
0.15000000000000002       0.06173552151659878
0.15625                   0.057854247755154
0.1625                    0.054344731740497275
0.1687499999999993        0.05117948455403755
0.17500000000000143       0.04832386897244408
0.18125000000000002       0.045740801993808054
0.18750000000000144       0.04339383785046402
0.19375                   0.0412490326351628
0.2                       0.03927593933080702
0.20625000000000002       0.03744800421227115
0.21250000000000002       0.03574256577804698
0.21874999999999858       0.03414061594583029
0.22500000000000073       0.0326264372282194
0.23124999999999787       0.031187191623308505
0.23750000000000002       0.02981250852898541
0.2437499999999993        0.02849409880395741
0.25                      0.02722540855715625
0.25625000000000003       0.026001317657950235
0.2625                    0.02481788286448153
0.26875000000000215       0.02367212272815944
0.2749999999999993        0.022561840224685253
0.2812499999999986        0.021485478823742753
0.28750000000000003       0.0204420080854824
0.29375                   0.019430835668045755
0.30000000000000215       0.018451743739283537
0.30625                   0.01750484927981038
0.3124999999999986        0.01659059006945991
0.3187499999999986        0.015709739913088102
0.3249999999999986        0.014863455844587885
0.3312500000000007        0.014053370541841425
0.3375                    0.01328174325943703
0.34375                   0.01255167488694655
0.35000000000000003       0.011867372490095047
0.35625                   0.011234399231299128
0.3624999999999986        0.010659710973207448
0.3687499999999986        0.010151057538616623
0.37499999999999933       0.009714912849264182
0.3812500000000036        0.009351376829981177
0.38750000000000073       0.009043004013250632
0.39375000000000143       0.008730422886975567
0.4                       0.008250514855944534
0.40625                   0.00766144549583793
0.41250000000000003       0.007212447044111434
0.41875                   0.006916921550467924
0.42500000000000004       0.006756539335824725
0.4312499999999986        0.006692661374512739
0.4375                    0.006684227576569322
0.44375000000000003       0.006700125248989508
0.45                      0.006722685701761371
0.45625000000000004       0.006745390568893083
0.4625                    0.006768705475359009
0.46875                   0.006796294712872169
0.47500000000000003       0.006832416727747057
0.48125                   0.006880536147563183
0.4875000000000029        0.006942863776605075
0.49375                   0.007020453364174858
0.5                       0.007113534611883521
0.5062500000000029        0.007221869831248036
0.5124999999999986        0.007345031346579884
0.51875                   0.007482575541915499
0.5249999999999986        0.007634130132397871
0.53125                   0.007799423149556082
0.5375                    0.007978278883845539
0.5437500000000001        0.00817059803432478
0.5499999999999986        0.008376331997639859
0.5562500000000015        0.00859545641513051
0.5625                    0.008827946310861833
0.5687499999999986        0.009073755012665326
0.5749999999999986        0.009332795084433427
0.58125                   0.00960493528139247
0.5875                    0.009889962560851407
0.59375                   0.010187725442164088
0.6000000000000001        0.010497587394745633
0.6062500000000001        0.011047650419295249
0.6124999999999986        0.011915265044815283
0.61875                   0.012929467743900809
0.6249999999999987        0.014064956446415047
0.6312500000000001        0.015319721160812077
0.6375000000000001        0.016695371923905078
0.64375                   0.018193730479167034
0.65                      0.019816373951170526
0.6562499999999987        0.021564726142310888
0.6625000000000001        0.02344025675250697
0.6687499999999972        0.02544468022425273
0.675                     0.02758012075827387
0.6812500000000015        0.029849231972346537
0.6875                    0.0322552707599385
0.6937500000000001        0.03480213230227469
0.7000000000000015        0.037494358275812364
0.7062500000000015        0.0403371334264496
0.7125                    0.043336287196988205
0.71875                   0.0464983175121181
0.7249999999999986        0.04983045371382954
0.7312500000000001        0.053340775622551226
0.7375                    0.05703840627406591
0.74375                   0.06093379748702585
0.75                      0.06503913033751144
0.7562500000000014        0.06936885704459084
0.7625000000000001        0.07394041671355003
0.7687500000000029        0.07877516460455201
0.775                     0.08389956255065151
0.78125                   0.08934668566611499
0.7875000000000001        0.09515810540594524
0.7937500000000001        0.10138620773660063
0.8000000000000015        0.10809699182022077
0.80625                   0.11537336063001664
0.8124999999999987        0.12331884883438998
0.8187500000000014        0.1320616219719058
0.8249999999999986        0.14175841352543558
0.83125                   0.15259784244475458
0.8375                    0.16480229488918444
0.8437499999999987        0.17862731783604424
0.8500000000000014        0.19435735151249947
0.8562500000000015        0.21229673450968212
0.8625                    0.232755413967426
0.86875                   0.25602932665453865
0.8750000000000014        0.2823756191230271
0.8812499999999986        0.31198335883750805
0.8875000000000001        0.344940214370223
0.89375                   0.38119417346595624
0.9                       0.42050633762614853
0.90625                   0.45542577052329014
0.9125000000000001        0.4805123175575562
0.9187500000000015        0.4980898835027888
0.9249999999999986        0.5094490992692545
0.93125                   0.5153332618949314
0.9375000000000014        0.5161563327500397
0.9437500000000001        0.5121064915425313
0.9500000000000001        0.5031907065042177
0.95625                   0.4892394133762947
0.9625                    0.46987053565175557
0.9687499999999987        0.44438921313339264
0.9750000000000029        0.41154555159614026
0.9812500000000001        0.3688885342469446
0.9875                    0.3104663786930633
0.99375                   0.2121929080459917
1                         0.1156856276592533


==> Data/CFDConv/Dh/Horizontal_Dh_5.txt <==
% Model:              Dh.mph
% Version:            COMSOL 6.3.0.335
% Date:               Jun 12 2026, 10:12
% Dimension:          1
% Nodes:              161
% Expressions:        1
% Description:        Line graph
% (x-6*H)/H (1)           Turbulent kinetic energy
0                         0.014675911532881305
0.00625                   0.026413436481867544
0.012500000000000712      0.03911811885732906
0.018750000000001422      0.04715384301957031
0.025000000000001424      0.053836109561831
0.031249999999999292      0.059936143503089345
0.037500000000000006      0.06574634716056452
0.043750000000000004      0.0713794617561246
0.05                      0.07685441245189899
0.056250000000000716      0.08213131487396258
0.06250000000000143       0.08712876873852766
0.06875000000000071       0.0917328640133911
0.07500000000000072       0.09580065770809279
0.08124999999999788       0.09915863244372203
0.08750000000000142       0.10159544494214956
0.09375                   0.10284692337157533
0.1                       0.10256876791500029
0.10625000000000001       0.10008020741883845
0.11250000000000214       0.09574329142769038
0.1187499999999993        0.09053405960174993
0.12499999999999929       0.08502195888322278
0.13125                   0.07954703100778726
0.1375                    0.07430882649906545
0.14375000000000213       0.06941648354709441
0.15000000000000002       0.06491963642528176
0.15625                   0.06082888691672338
0.1625                    0.05713002778577959
0.1687499999999993        0.05379414935562779
0.17500000000000143       0.05078480153546031
0.18125000000000002       0.04806294478042177
0.18750000000000144       0.04559019672451221
0.19375                   0.04333079789668493
0.2                       0.0412526634824008
0.20625000000000002       0.03932780363426278
0.21250000000000002       0.03753232442635824
0.21874999999999858       0.03584617789738438
0.22500000000000073       0.034252780962771845
0.23124999999999787       0.03273858303932942
0.23750000000000002       0.03129263230050312
0.2437499999999993        0.02990616921289965
0.25                      0.028572261723233777
0.25625000000000003       0.02728548739520393
0.2625                    0.026041662405773162
0.26875000000000215       0.02483761440142921
0.2749999999999993        0.023670994917728855
0.2812499999999986        0.022540126785938197
0.28750000000000003       0.021443882309040548
0.29375                   0.020381588775320626
0.30000000000000215       0.019352959003150975
0.30625                   0.01835804613984751
0.3124999999999986        0.017397223565128052
0.3187499999999986        0.016471195149332388
0.3249999999999986        0.01558103774824926
0.3312500000000007        0.014728287896806021
0.3375                    0.0139150869735451
0.34375                   0.013144398211248458
0.35000000000000003       0.012420285709619557
0.35625                   0.011748204418584481
0.3624999999999986        0.01113511916896059
0.3687499999999986        0.010589030716517027
0.37499999999999933       0.010117039684405051
0.3812500000000036        0.009720283541907161
0.38750000000000073       0.009382455596259063
0.39375000000000143       0.009044287108023382
0.4                       0.00853843465143136
0.40625                   0.007921325765145619
0.41250000000000003       0.007445965192047545
0.41875                   0.007127704081741627
0.42500000000000004       0.006949830938730944
0.4312499999999986        0.006873918871980797
0.4375                    0.006857654322357311
0.44375000000000003       0.00686799246540821
0.45                      0.00688549351612358
0.45625000000000004       0.006902475453176933
0.4625                    0.006918912467657174
0.46875                   0.0069384966292738715
0.47500000000000003       0.0069658057386933975
0.48125                   0.007004707204598574
0.4875000000000029        0.007057758273794209
0.49375                   0.007126241065731937
0.5                       0.007210494191291943
0.5062500000000029        0.007310300020667246
0.5124999999999986        0.007425200278421412
0.51875                   0.007554701976679475
0.5249999999999986        0.007698386031513012
0.53125                   0.007855948383438394
0.5375                    0.008027202012599108
0.5437500000000001        0.008212059942582806
0.5499999999999986        0.008410511003714935
0.5562500000000015        0.008622594367304965
0.5625                    0.008848375431818099
0.5687499999999986        0.009087925148715106
0.5749999999999986        0.00934130068438574
0.58125                   0.009608541358141333
0.5875                    0.009889627137627411
0.59375                   0.010184622456961804
0.6000000000000001        0.010493102540385497
0.6062500000000001        0.011043900161465533
0.6124999999999986        0.01191448604396366
0.61875                   0.012933942024796615
0.6249999999999987        0.014077787416340633
0.6312500000000001        0.01534464092341456
0.6375000000000001        0.016736642613183403
0.64375                   0.018256095026694223
0.65                      0.01990502998701079
0.6562499999999987        0.021685312991357418
0.6625000000000001        0.023598853003654694
0.6687499999999972        0.025647810452465357
0.675                     0.027834769413612653
0.6812500000000015        0.030162861781665603
0.6875                    0.032635842732639336
0.6937500000000001        0.03525812470483859
0.7000000000000015        0.03803478265444654
0.7062500000000015        0.04097154675326995
0.7125                    0.04407480034213944
0.71875                   0.047351601370914036
0.7249999999999986        0.05080974538074374
0.7312500000000001        0.05445788796675308
0.7375                    0.05830574517874145
0.74375                   0.06236439195246084
0.75                      0.06664668168822496
0.7562500000000014        0.07116781473504334
0.7625000000000001        0.07594608979740268
0.7687500000000029        0.08100387993265455
0.775                     0.08636888322887512
0.78125                   0.09207570621108753
0.7875000000000001        0.09816784324593913
0.7937500000000001        0.1047001138410357
0.8000000000000015        0.11174160557360976
0.80625                   0.1193791343365079
0.8124999999999987        0.12772116348177684
0.8187500000000014        0.13690200533096997
0.8249999999999986        0.14708595090339777
0.83125                   0.15847073608291953
0.8375                    0.1712894781888659
0.8437499999999987        0.18580996703605637
0.8500000000000014        0.20233006724936553
0.8562500000000015        0.22116810239071455
0.8625                    0.24264762411570281
0.86875                   0.2670765107943864
0.8750000000000014        0.2947205436677227
0.8812499999999986        0.32577212362481367
0.8875000000000001        0.3603145531690932
0.89375                   0.39828075905162114
0.9                       0.43940207877800835
0.90625                   0.47589061160105584
0.9125000000000001        0.502082979625924
0.9187500000000015        0.5204202078873976
0.9249999999999986        0.5322565182292277
0.93125                   0.5383709737733094
0.9375000000000014        0.5391969047126021
0.9437500000000001        0.5349309126023097
0.9500000000000001        0.5255798857306564
0.95625                   0.5109661756639494
0.9625                    0.4906902339859771
0.9687499999999987        0.4640260828061191
0.9750000000000029        0.42966851727416877
0.9812500000000001        0.38505845799650706
0.9875                    0.3239802200996915
0.99375                   0.22126485483892702
1                         0.12063582975844274


==> Data/CFDConv/Dh/Horizontal_Dh_7.txt <==
% Model:              Dh.mph
% Version:            COMSOL 6.3.0.335
% Date:               Jun 12 2026, 10:15
% Dimension:          1
% Nodes:              161
% Expressions:        1
% Description:        Line graph
% (x-6*H)/H (1)           Turbulent kinetic energy
0                         0.014151274374944149
0.00625                   0.02546722753302586
0.012500000000000712      0.03770794459623518
0.018750000000001422      0.04545024574224291
0.025000000000001424      0.05188855927627896
0.031249999999999292      0.05776595672549094
0.037500000000000006      0.06336418618413639
0.043750000000000004      0.06879187975967148
0.05                      0.07406727538961495
0.056250000000000716      0.07915195365868904
0.06250000000000143       0.08396751107298389
0.06875000000000071       0.08840425185987483
0.07500000000000072       0.09232455876897898
0.08124999999999788       0.09556144089916163
0.08750000000000142       0.09791160242590438
0.09375                   0.09912108654024394
0.1                       0.0988591611262674
0.10625000000000001       0.0964678426997634
0.11250000000000214       0.09229396167119729
0.1187499999999993        0.08727875067360831
0.12499999999999929       0.08197125634052053
0.13125                   0.07669929246398187
0.1375                    0.07165520338038554
0.14375000000000213       0.06694416166052267
0.15000000000000002       0.0626139755622443
0.15625                   0.05867483102466761
0.1625                    0.05511300788534437
0.1687499999999993        0.051900624971018605
0.17500000000000143       0.049002544467132376
0.18125000000000002       0.04638114299665484
0.18750000000000144       0.0439994399140055
0.19375                   0.04182298974965675
0.2                       0.03982089296844065
0.20625000000000002       0.03796619900092272
0.21250000000000002       0.03623590574061261
0.21874999999999858       0.03461071766463352
0.22500000000000073       0.03307467796905333
0.23124999999999787       0.03161475158709771
0.23750000000000002       0.03022040712036744
0.2437499999999993        0.028883225228270363
0.25                      0.027596547275013452
0.25625000000000003       0.02635516931134576
0.2625                    0.02515508129142558
0.26875000000000215       0.023993248638735643
0.2749999999999993        0.022867432042137762
0.2812499999999986        0.021776041113134362
0.28750000000000003       0.020718017906092918
0.29375                   0.01969274709458407
0.30000000000000215       0.01869999070423799
0.30625                   0.017739846861243778
0.3124999999999986        0.016812733871596982
0.3187499999999986        0.015919404301656916
0.3249999999999986        0.015060990470409288
0.3312500000000007        0.014239095236646994
0.3375                    0.013455941184361758
0.34375                   0.012714586463302193
0.35000000000000003       0.0120191936537633
0.35625                   0.011375292201208751
0.3624999999999986        0.010789839560133565
0.3687499999999986        0.010270659418612804
0.37499999999999933       0.0098244108644526
0.3812500000000036        0.009451500727749277
0.38750000000000073       0.009134824848349588
0.39375000000000143       0.008815070213494576
0.4                       0.008327982198618838
0.40625                   0.007731174690868984
0.41250000000000003       0.0072748118025084225
0.41875                   0.006972862993442126
0.42500000000000004       0.006807488857195421
0.4312499999999986        0.006740137028886809
0.4375                    0.006729404976786258
0.44375000000000003       0.006743635834263832
0.45                      0.00676465958814574
0.45625000000000004       0.006785629352087666
0.4625                    0.006806873785456615
0.46875                   0.006832067371950127
0.47500000000000003       0.006865560340596008
0.48125                   0.006910931364774741
0.4875000000000029        0.006970488339146328
0.49375                   0.0070453483486155564
0.5                       0.007135770850251285
0.5062500000000029        0.007241523264548667
0.5124999999999986        0.007362169205385792
0.51875                   0.007497251452011393
0.5249999999999986        0.007646385153984964
0.53125                   0.007809290183951834
0.5375                    0.007985788775711681
0.5437500000000001        0.008175786486093094
0.5499999999999986        0.008379246914202073
0.5562500000000015        0.008596165534558034
0.5625                    0.008826545037153386
0.5687499999999986        0.00907037433012941
0.5749999999999986        0.009327609337306069
0.58125                   0.009598169574323627
0.5875                    0.009881899069037829
0.59375                   0.01017870964861637
0.6000000000000001        0.01048802681419843
0.6062500000000001        0.011037985553114613
0.6124999999999986        0.011905909244429896
0.61875                   0.012920985348365046
0.6249999999999987        0.014058178908612268
0.6312500000000001        0.015315667311523702
0.6375000000000001        0.016695214072440224
0.64375                   0.01819877889507079
0.65                      0.019828068839349563
0.6562499999999987        0.02158463351864242
0.6625000000000001        0.02347006733922151
0.6687499999999972        0.02548621093581504
0.675                     0.027635318221434883
0.6812500000000015        0.029920177340236127
0.6875                    0.03234418500871534
0.6937500000000001        0.0349113812690971
0.7000000000000015        0.03762645689512047
0.7062500000000015        0.04049474889750542
0.7125                    0.04352224112867678
0.71875                   0.046715587406481296
0.7249999999999986        0.05008217444629481
0.7312500000000001        0.05363024184146285
0.7375                    0.05736907690051019
0.74375                   0.061309303752719785
0.75                      0.0654632890875388
0.7562500000000014        0.0698456913770932
0.7625000000000001        0.07447418646205292
0.7687500000000029        0.07937040972486553
0.775                     0.08456116315278724
0.78125                   0.09007994323630604
0.7875000000000001        0.09596885065173244
0.7937500000000001        0.10228094135506224
0.8000000000000015        0.1090830651331545
0.80625                   0.1164592031007828
0.8124999999999987        0.12451424843331213
0.8187500000000014        0.13337806142203149
0.8249999999999986        0.14320945969218116
0.83125                   0.15419957659800726
0.8375                    0.166573757738914
0.8437499999999987        0.18059092560607035
0.8500000000000014        0.1965392198546685
0.8562500000000015        0.21472682953040792
0.8625                    0.23546744161361516
0.86875                   0.2590602657439388
0.8750000000000014        0.2857647976524166
0.8812499999999986        0.3157709762475394
0.8875000000000001        0.34916519730874196
0.89375                   0.38589119850629716
0.9                       0.42570173886298496
0.90625                   0.4610531250355065
0.9125000000000001        0.486443951848785
0.9187500000000015        0.5042304706631228
0.9249999999999986        0.5157208600769073
0.93125                   0.521668278163673
0.9375000000000014        0.522492021159469
0.9437500000000001        0.5183825848158794
0.9500000000000001        0.5093469115936794
0.95625                   0.4952132093120992
0.9625                    0.47559459305634993
0.9687499999999987        0.4497876448001585
0.9750000000000029        0.4165272650326885
0.9812500000000001        0.3733327330425045
0.9875                    0.31417971086922597
0.99375                   0.21468419930027816
1                         0.11704510857744908


==> Data/CFDConv/Dh/Vertical_Dh_10.txt <==
% Model:              Dh.mph
% Version:            COMSOL 6.3.0.335
% Date:               Jun 12 2026, 10:18
% Dimension:          1
% Nodes:              161
% Expressions:        1
% Description:        Line graph
% y/H (1)                 Turbulent kinetic energy
0                         0.021430362083677722
0.00625                   0.03859297133177465
0.012500000000000006      0.0576757646838901
0.018749999999999982      0.06905056468156764
0.024999999999999994      0.07747295771616124
0.031249999999999997      0.08413080080304579
0.037500000000000006      0.0895201347006686
0.04375000000000001       0.09390173109312902
0.049999999999999996      0.09743194704301673
0.05625                   0.10021303838022735
0.0625                    0.1023163262094608
0.06875000000000002       0.10379427935910376
0.07500000000000001       0.10468742302651593
0.08125                   0.10502858074839867
0.08750000000000002       0.10484563260515417
0.09375000000000001       0.1041633959363731
0.10000000000000003       0.10300496071004103
0.10625000000000001       0.10139267198737031
0.1125                    0.09934887667832339
0.11875000000000001       0.09689650938712316
0.125                     0.09405956687223258
0.13125000000000003       0.0908635030004653
0.13750000000000004       0.08733556449006442
0.14375000000000002       0.08350508489290707
0.15000000000000002       0.07940375162237515
0.15625                   0.07506585491375489
0.1625                    0.07052851470783066
0.16875                   0.0658318787566909
0.17500000000000004       0.06101927447538384
0.18125000000000002       0.056137292199737975
0.18750000000000003       0.05123575453182061
0.19375000000000006       0.046367517003223085
0.20000000000000007       0.041588034289264525
0.20625000000000004       0.036954625380663776
0.21250000000000005       0.032525379034501
0.21875                   0.028357648057760462
0.225                     0.024506065058082737
0.23125                   0.02101995700359411
0.23750000000000002       0.017939982069106974
0.24375000000000002       0.015293914744111516
0.25                      0.013091994182124256
0.25625000000000003       0.011323163190736993
0.26250000000000007       0.009954285038658245
0.26875000000000004       0.008933918547566717
0.2750000000000001        0.00820008749238259
0.28125000000000006       0.007689308758728304
0.28750000000000003       0.0073438301179935515
0.29375000000000007       0.0071156338225476954
0.30000000000000004       0.006967567725816309
0.3062499999999999        0.006872591564093559
0.3125000000000001        0.006812008707897951
0.31875000000000003       0.006773437348074853
0.3250000000000001        0.00674897452571256
0.33125000000000004       0.006733735890676174
0.33750000000000013       0.006724786187180451
0.34375000000000006       0.006720403721863408
0.3500000000000001        0.0067195927917973524
0.35625000000000007       0.006721776371667429
0.36250000000000004       0.006726606255065972
0.3687500000000001        0.006733851147965633
0.37500000000000006       0.006743333416311181
0.3812500000000001        0.006754894766636449
0.3875000000000001        0.006768378733608234
0.3937500000000001        0.006783622567605174
0.40000000000000013       0.0068004541563874395
0.4062500000000001        0.006818691479537799
0.4125000000000001        0.006838143214361749
0.4187500000000001        0.0068586097651704885
0.4250000000000001        0.0068798843579024205
0.43125                   0.006901754046055236
0.4375                    0.006924000581389601
0.44375000000000003       0.006946401156534533
0.45                      0.006968729050435237
0.45625000000000004       0.00699075421658543
0.4625                    0.007012243855999309
0.46874999999999983       0.007032963014379731
0.47500000000000003       0.007052675239622185
0.48124999999999996       0.007071143331844206
0.4875000000000002        0.007088130214221396
0.49375                   0.007103399949172127
0.5                       0.0071167189212062235
0.5062500000000001        0.0071278572046639685
0.5125000000000001        0.007136590132972455
0.51875                   0.007142700085354693
0.5249999999999999        0.007145978507085645
0.5312500000000001        0.007146228179556924
0.5375                    0.007143265759874118
0.5437500000000001        0.007136924616553055
0.5499999999999999        0.007127058000979838
0.5562500000000001        0.007113542615430895
0.5625                    0.0070962826733759485
0.5687500000000001        0.0070752145986821375
0.5750000000000001        0.007050312582511978
0.5812500000000002        0.007021595314689657
0.5874999999999999        0.006989134333341658
0.5937499999999999        0.006953064595283549
0.6000000000000001        0.006913598055225035
0.6062499999999998        0.006871041242122034
0.6125000000000002        0.006825818009388196
0.6187499999999999        0.006778498763277916
0.6249999999999999        0.006729837454479992
0.6312499999999999        0.006680817313043951
0.6375                    0.0066327054947687095
0.64375                   0.006587115172170758
0.65                      0.006546070747452992
0.65625                   0.006512067456741683
0.6625                    0.006488110763048668
0.6687499999999997        0.006477714583948134
0.6749999999999999        0.006484832637330742
0.6812500000000001        0.006513696704473983
0.6875000000000001        0.006568542340511968
0.6937500000000001        0.006653220204552726
0.7000000000000002        0.006770723011588886
0.7062499999999998        0.006922700047355021
0.7124999999999999        0.007109064625747064
0.7187499999999999        0.007327799237337689
0.7250000000000001        0.007575018365474017
0.7312499999999998        0.007845278390431563
0.7374999999999998        0.008132061534276435
0.7437499999999999        0.00842833138505175
0.7500000000000001        0.008727064585291239
0.7562499999999999        0.009021693442368015
0.7624999999999997        0.009306429970348473
0.7687499999999998        0.00957647087240224
0.7750000000000002        0.009828100582365372
0.78125                   0.010058716689152753
0.7874999999999999        0.010266802392144456
0.79375                   0.010451868216916608
0.8000000000000003        0.01061438493176798
0.80625                   0.01075573960821266
0.8124999999999999        0.010878286489862103
0.8187499999999999        0.010985685939093232
0.8250000000000002        0.011084068623576134
0.83125                   0.011185598382802251
0.8375                    0.011319533515162503
0.84375                   0.011571560790377489
0.8500000000000002        0.012268858166847781
0.8562500000000001        0.015271903786957926
0.8625                    0.031196258154002676
0.86875                   0.07411543585492822
0.8750000000000002        0.1330462850679231
0.8812500000000001        0.19695389630794075
0.8874999999999998        0.26200596323609865
0.89375                   0.32691345951837225
0.8999999999999997        0.39118984518541616
0.9062500000000002        0.4546335327227943
0.9125000000000002        0.5171553051447276
0.9187500000000001        0.5787136099902467
0.9250000000000004        0.6392882659841105
0.9312500000000002        0.6988692905680158
0.9374999999999999        0.7574521034983355
0.9437500000000001        0.8150355181344954
0.9500000000000004        0.8716209495252975
0.9562500000000003        0.9272121322374203
0.9625000000000002        0.9818149909054569
0.96875                   1.035437611669454
0.9750000000000004        1.0880898988969498
0.9812500000000002        1.1397841819926655
0.9874999999999998        1.1905321144500753
0.99375                   1.2403547899108014
1                         1.289244594184933


==> Data/CFDConv/Dh/Vertical_Dh_12.txt <==
% Model:              Dh.mph
% Version:            COMSOL 6.3.0.335
% Date:               Jun 12 2026, 10:21
% Dimension:          1
% Nodes:              161
% Expressions:        1
% Description:        Line graph
% y/H (1)                 Turbulent kinetic energy
0                         0.021391739521104354
0.00625                   0.03852328605339642
0.012500000000000006      0.05757092163690429
0.018749999999999982      0.06892473253908052
0.024999999999999994      0.07733151967107438
0.031249999999999997      0.08397696643756272
0.037500000000000006      0.08935620931475151
0.04375000000000001       0.09372954687427702
0.049999999999999996      0.09725305417935098
0.05625                   0.10002880400554152
0.0625                    0.10212799092683256
0.06875000000000002       0.10360299162572568
0.07500000000000001       0.10449426086296842
0.08125                   0.10483456565364223
0.08750000000000002       0.1046517383979595
0.09375000000000001       0.10397055413681489
0.10000000000000003       0.10281406346809753
0.10625000000000001       0.10120457321405321
0.1125                    0.09916439182050665
0.11875000000000001       0.09671641415043158
0.125                     0.09388459510651824
0.13125000000000003       0.0906943439068034
0.13750000000000004       0.08717285927177955
0.14375000000000002       0.083349422939323
0.15000000000000002       0.07925566627855275
0.15625                   0.07492581887454847
0.1625                    0.07039693509206488
0.16875                   0.06570909190418474
0.17500000000000004       0.06090554051028055
0.18125000000000002       0.056032789423548175
0.18750000000000003       0.05114057372739784
0.19375000000000006       0.04628165574358705
0.20000000000000007       0.041511391345156606
0.20625000000000004       0.036886995303968786
0.21250000000000005       0.0324664469948215
0.21875                   0.028306985143804433
0.225                     0.024463124766192428
0.23125                   0.020984074832138724
0.23750000000000002       0.01791038208752467
0.24375000000000002       0.015269728914131577
0.25                      0.013072299906823166
0.25625000000000003       0.011307039357856076
0.26250000000000007       0.00994087682410463
0.26875000000000004       0.008922492776272826
0.2750000000000001        0.008190062213517882
0.28125000000000006       0.007680253207566297
0.28750000000000003       0.00733544352556466
0.29375000000000007       0.0071077158133172995
0.30000000000000004       0.006959989704932268
0.3062499999999999        0.006865273260402695
0.3125000000000001        0.006804900890286546
0.31875000000000003       0.006766510018663352
0.3250000000000001        0.00674220929124494
0.33125000000000004       0.006727121235359197
0.33750000000000013       0.006718314634156076
0.34375000000000006       0.006714070177361262
0.3500000000000001        0.006713393594731806
0.35625000000000007       0.006715708754503959
0.36250000000000004       0.006720668046744058
0.3687500000000001        0.006728040610119167
0.37500000000000006       0.006737649152672478
0.3812500000000001        0.006749335671365654
0.3875000000000001        0.006762943959518929
0.3937500000000001        0.006778311503847378
0.40000000000000013       0.006795266409943552
0.4062500000000001        0.0068136268575010655
0.4125000000000001        0.0068332017053493
0.4187500000000001        0.0068537915189555544
0.4250000000000001        0.0068751896627044186
0.43125                   0.0068971833030990444
0.4375                    0.006919554276424748
0.44375000000000003       0.006942079828032212
0.45                      0.006964533254198761
0.45625000000000004       0.006986684486524673
0.4625                    0.00700830066085163
0.46874999999999983       0.007029146710213076
0.47500000000000003       0.007048986018038636
0.48124999999999996       0.007067581163922474
0.4875000000000002        0.007084694790387177
0.49375                   0.007100090615360624
0.5                       0.007113534611883521
0.5062500000000001        0.007124796373497187
0.5125000000000001        0.007133650682185807
0.51875                   0.007139879295060054
0.5249999999999999        0.0071432729661058715
0.5312500000000001        0.0071436337194191275
0.5375                    0.007140777393679523
0.5437500000000001        0.007134536484261624
0.5499999999999999        0.007124763322165651
0.5562500000000001        0.007111333649666871
0.5625                    0.007094150686924419
0.5687500000000001        0.007073149833936055
0.5750000000000001        0.007048304223488777
0.5812500000000002        0.0070196314376548795
0.5874999999999999        0.006987201826288345
0.5937499999999999        0.006951149023569896
0.6000000000000001        0.006911683443533035
0.6062499999999998        0.006869109735785002
0.6125000000000002        0.006823849372434931
0.6187499999999999        0.0067764696685092786
0.6249999999999999        0.006727720525978305
0.6312499999999999        0.006678579898618578
0.6375                    0.0066303081814830245
0.64375                   0.006584510119882754
0.65                      0.006543200009827233
0.65625                   0.0065088615863831715
0.6625                    0.006484488140862963
0.6687499999999997        0.006473582030886906
0.6749999999999999        0.006480087896439526
0.6812500000000001        0.006508233258911989
0.6875000000000001        0.006562256709040613
0.6937500000000001        0.006646021295197056
0.7000000000000002        0.006762542351734776
0.7062499999999998        0.006913500984553722
0.7124999999999999        0.007098848361245165
0.7187499999999999        0.0073166061505865465
0.7250000000000001        0.007562924346496384
0.7312499999999998        0.007832387208234017
0.7374999999999998        0.008118495048444677
0.7437499999999999        0.008414219463839872
0.7500000000000001        0.008712536123301555
0.7562499999999999        0.009006869216233717
0.7624999999999997        0.00929141749971047
0.7687499999999998        0.009561361082409037
0.7750000000000002        0.009812965890364424
0.78125                   0.01004361010545132
0.7874999999999999        0.010251757271566216
0.79375                   0.010436898385395828
0.8000000000000003        0.010599485032999501
0.80625                   0.01074088573304503
0.8124999999999999        0.010863437601739046
0.8187499999999999        0.010970787880124278
0.8250000000000002        0.011069065898014983
0.83125                   0.011170468493541055
0.8375                    0.01130439425684039
0.84375                   0.011557081736946861
0.8500000000000002        0.012258498408964496
0.8562500000000001        0.0152881655794622
0.8625                    0.03132885464499984
0.86875                   0.07431913780446747
0.8750000000000002        0.1331922370680047
0.8812500000000001        0.19699294833392508
0.8874999999999998        0.2619233183681358
0.89375                   0.32670518671420484
0.8999999999999997        0.39085594017892983
0.9062500000000002        0.45417568815734194
0.9125000000000002        0.5165760778423385
0.9187500000000001        0.5780160652655342
0.9250000000000004        0.6384758012483865
0.9312500000000002        0.6979455323648113
0.9374999999999999        0.7564208367159609
0.9437500000000001        0.8139006306281847
0.9500000000000004        0.8703863852063476
0.9562500000000003        0.9258818498243726
0.9625000000000002        0.98039292736729
0.96875                   1.0339276499018488
0.9750000000000004        1.0864958402759335
0.9812500000000002        1.1381097213989106
0.9874999999999998        1.1887808268118274
0.99375                   1.2385300946975422
1                         1.2873498216393737


==> Data/CFDConv/Dh/Vertical_Dh_5.txt <==
% Model:              Dh.mph
% Version:            COMSOL 6.3.0.335
% Date:               Jun 12 2026, 10:12
% Dimension:          1
% Nodes:              161
% Expressions:        1
% Description:        Line graph
% y/H (1)                 Turbulent kinetic energy
0                         0.022497129920503817
0.00625                   0.04051817090498026
0.012500000000000006      0.06057230907964181
0.018749999999999982      0.0725270824179261
0.024999999999999994      0.08138075952739848
0.031249999999999997      0.08838123451461477
0.037500000000000006      0.09404952107242003
0.04375000000000001       0.09865945273180676
0.049999999999999996      0.10237516952485505
0.05625                   0.10530397773084665
0.0625                    0.10752068834410881
0.06875000000000002       0.10908031113461666
0.07500000000000001       0.11002531346689254
0.08125                   0.11039007757965977
0.08750000000000002       0.11020379892057557
0.09375000000000001       0.10949246240009422
0.10000000000000003       0.10828024546854943
0.10625000000000001       0.10659055017640508
0.1125                    0.10444678733579134
0.11875000000000001       0.10187299136583396
0.125                     0.09889431783018113
0.13125000000000003       0.09553745708180064
0.13750000000000004       0.09183098531818168
0.14375000000000002       0.08780567143492038
0.15000000000000002       0.08349475546990393
0.15625                   0.07893420793236636
0.1625                    0.07416296550848268
0.16875                   0.06922313681654374
0.17500000000000004       0.06416016072077001
0.18125000000000002       0.059022894288523226
0.18750000000000003       0.053863584581800614
0.19375000000000006       0.04873766915060739
0.20000000000000007       0.0437033394542401
0.20625000000000004       0.03882080107765501
0.21250000000000005       0.03415117207200562
0.21875                   0.029754964277448226
0.225                     0.025690066131844352
0.23125                   0.02200907107353126
0.23750000000000002       0.018755720636713446
0.24375000000000002       0.015960334694171505
0.25                      0.013634651895825006
0.25625000000000003       0.011767553526906492
0.26250000000000007       0.010324038787929049
0.26875000000000004       0.009249269104564448
0.2750000000000001        0.008477062240011112
0.28125000000000006       0.007939746341283228
0.28750000000000003       0.007575981063443478
0.29375000000000007       0.007334986942893689
0.30000000000000004       0.007177642857948733
0.3062499999999999        0.007075585773359724
0.3125000000000001        0.007009270597840323
0.31875000000000003       0.00696579024574605
0.3250000000000001        0.006936924988547133
0.33125000000000004       0.006917602825779902
0.33750000000000013       0.00690477839417775
0.34375000000000006       0.006896665123219017
0.3500000000000001        0.006892228440047335
0.35625000000000007       0.00689086721045447
0.36250000000000004       0.006892217263312781
0.3687500000000001        0.006896035834543841
0.37500000000000006       0.006902136308326995
0.3812500000000001        0.006910352829703379
0.3875000000000001        0.0069205222458037586
0.3937500000000001        0.006932475733601326
0.40000000000000013       0.006946035616621969
0.4062500000000001        0.0069610147975132765
0.4125000000000001        0.006977217386727581
0.4187500000000001        0.006994439779227897
0.4250000000000001        0.007012471811069193
0.43125                   0.007031097836981635
0.4375                    0.007050097680190498
0.44375000000000003       0.007069247460597529
0.45                      0.00708832033169792
0.45625000000000004       0.00710708716553746
0.4625                    0.007125317226664189
0.46874999999999983       0.007142778872901966
0.47500000000000003       0.0071592403166364895
0.48124999999999996       0.007174470475466739
0.4875000000000002        0.007188239936335237
0.49375                   0.007200322052801012
0.5                       0.007210494191291943
0.5062500000000001        0.007218539138551816
0.5125000000000001        0.007224246680537746
0.51875                   0.0072274153625064615
0.5249999999999999        0.007227854441271196
0.5312500000000001        0.007225386043207341
0.5375                    0.0072198475492391626
0.5437500000000001        0.007211094241326516
0.5499999999999999        0.007199002267388855
0.5562500000000001        0.007183472015602071
0.5625                    0.007164432040960612
0.5687500000000001        0.007141843759417854
0.5750000000000001        0.0071157072229603106
0.5812500000000002        0.0070860684158580885
0.5874999999999999        0.007053028668676238
0.5937499999999999        0.007016756969899044
0.6000000000000001        0.006977506152218384
0.6062499999999998        0.006935634116580242
0.6125000000000002        0.006891631386803483
0.6187499999999999        0.006846156286974108
0.6249999999999999        0.006800078784169967
0.6312499999999999        0.006754533364376662
0.6375                    0.006710979952509587
0.64375                   0.006671269521724795
0.65                      0.006637707331500993
0.65625                   0.0066131015998932615
0.6625                    0.00660077944580234
0.6687499999999997        0.00660454677865876
0.6749999999999999        0.006628566919316404
0.6812500000000001        0.006677136554890528
0.6875000000000001        0.006754349605814185
0.6937500000000001        0.006863662900590408
0.7000000000000002        0.007007413157204692
0.7062499999999998        0.007186372972490561
0.7124999999999999        0.007399451792805836
0.7187499999999999        0.007643626357519997
0.7250000000000001        0.007914127126869874
0.7312499999999998        0.008204839549486765
0.7374999999999998        0.008508831957062974
0.7437499999999999        0.008818909901678437
0.7500000000000001        0.009128114989265199
0.7562499999999999        0.009430119287240598
0.7624999999999997        0.009719499171666283
0.7687499999999998        0.009991896368081449
0.7750000000000002        0.010244086882346312
0.78125                   0.01047398254249795
0.7874999999999999        0.010680588458430144
0.79375                   0.010863936435617609
0.8000000000000003        0.011025013262542856
0.80625                   0.011165710722465097
0.8124999999999999        0.01128885780044373
0.8187499999999999        0.011398497870856235
0.8250000000000002        0.011500871904335262
0.83125                   0.011607461521891162
0.8375                    0.011744391284373297
0.84375                   0.011985023314413932
0.8500000000000002        0.012596042169197613
0.8562500000000001        0.015023728344968937
0.8625                    0.0281687575247631
0.86875                   0.06903506392016544
0.8750000000000002        0.12942300280020233
0.8812500000000001        0.19622025752070715
0.8874999999999998        0.26459908018140443
0.89375                   0.3329541666300072
0.8999999999999997        0.40068509665310725
0.9062500000000002        0.4675409714449414
0.9125000000000002        0.5334072933063784
0.9187500000000001        0.5982275111491565
0.9250000000000004        0.6619715784589296
0.9312500000000002        0.7246226682016323
0.9374999999999999        0.7861714433928764
0.9437500000000001        0.8466135948631399
0.9500000000000004        0.9059487954398245
0.9562500000000003        0.9641802456853658
0.9625000000000002        1.0213144018770526
0.96875                   1.0773608194156141
0.9750000000000004        1.1323316652063522
0.9812500000000002        1.1862422475833008
0.9874999999999998        1.2391075900433624
0.99375                   1.2909531489878687
1                         1.3417738511056563


==> Data/CFDConv/Dh/Vertical_Dh_7.txt <==
% Model:              Dh.mph
% Version:            COMSOL 6.3.0.335
% Date:               Jun 12 2026, 10:15
% Dimension:          1
% Nodes:              161
% Expressions:        1
% Description:        Line graph
% y/H (1)                 Turbulent kinetic energy
0                         0.021697118311432107
0.00625                   0.039074362972800605
0.012500000000000006      0.05840006431377293
0.018749999999999982      0.06991993907737368
0.024999999999999994      0.07845023264159692
0.031249999999999997      0.08519381119036973
0.037500000000000006      0.09065295872371193
0.04375000000000001       0.09509171227170136
0.049999999999999996      0.09866837439027762
0.05625                   0.10148646316130046
0.0625                    0.10361817171437275
0.06875000000000002       0.10511660360098982
0.07500000000000001       0.106022769002931
0.08125                   0.10636988054792518
0.08750000000000002       0.10618614656299426
0.09375000000000001       0.10549667568881907
0.10000000000000003       0.1043248291874083
0.10625000000000001       0.10269321581390049
0.1125                    0.1006244479278439
0.11875000000000001       0.09814173458864703
0.125                     0.09526936178027237
0.13125000000000003       0.09203309202808863
0.13750000000000004       0.0884605039542997
0.14375000000000002       0.08458128945668336
0.15000000000000002       0.08042752356467088
0.15625                   0.07603391596203697
0.1625                    0.07143804004261761
0.16875                   0.06668053289698521
0.17500000000000004       0.06180524875913644
0.18125000000000002       0.05685934344336648
0.18750000000000003       0.05189324435335219
0.19375000000000006       0.04696045123819523
0.20000000000000007       0.04211710197225597
0.20625000000000004       0.037421236926936004
0.21250000000000005       0.032931703277256814
0.21875                   0.028706646811323507
0.225                     0.024801520129357237
0.23125                   0.021266475850056095
0.23750000000000002       0.01814295417708801
0.24375000000000002       0.015459377112623953
0.25                      0.013226366740795761
0.25625000000000003       0.011432852806205422
0.26250000000000007       0.01004522857560528
0.26875000000000004       0.00901119521898109
0.2750000000000001        0.008267715731345361
0.28125000000000006       0.007750252331287896
0.28750000000000003       0.007400151290353001
0.29375000000000007       0.007168702702915397
0.30000000000000004       0.007018262029844748
0.3062499999999999        0.0069214587731521535
0.3125000000000001        0.006859384677160514
0.31875000000000003       0.006819526915279438
0.3250000000000001        0.006793903428650202
0.33125000000000004       0.006777582893947051
0.33750000000000013       0.006767602376729297
0.34375000000000006       0.006762223789210798
0.3500000000000001        0.006760441536378196
0.35625000000000007       0.006761672416763592
0.36250000000000004       0.006765564116254597
0.3687500000000001        0.006771882386797684
0.37500000000000006       0.006780447288236372
0.3812500000000001        0.006791098596968267
0.3875000000000001        0.006803678152496733
0.3937500000000001        0.006818021676579554
0.40000000000000013       0.006833955666224434
0.4062500000000001        0.006851296841183349
0.4125000000000001        0.006869852754880034
0.4187500000000001        0.006889422835551512
0.4250000000000001        0.00690979949691044
0.43125                   0.006930769162999121
0.4375                    0.006952113160081943
0.44375000000000003       0.006973608482418963
0.45                      0.00699502846270179
0.45625000000000004       0.007016143386931531
0.4625                    0.007036721095443677
0.46874999999999983       0.007056527609122595
0.47500000000000003       0.007075327816319887
0.48124999999999996       0.007092886251797912
0.4875000000000002        0.007108967994888835
0.49375                   0.007123339710130725
0.5                       0.007135770850251285
0.5062500000000001        0.0071460350381233485
0.5125000000000001        0.007153911642576948
0.51875                   0.007159187562245309
0.5249999999999999        0.007161659231981703
0.5312500000000001        0.007161134867084848
0.5375                    0.007157436965001287
0.5437500000000001        0.007150405092543424
0.5499999999999999        0.007139899002006512
0.5562500000000001        0.0071258021438414644
0.5625                    0.0071080256827072245
0.5687500000000001        0.007086513180043251
0.5750000000000001        0.00706124618513522
0.5812500000000002        0.007032251082233533
0.5874999999999999        0.006999607676329352
0.5937499999999999        0.00696346016611354
0.6000000000000001        0.006924031342755586
0.6062499999999998        0.006881641052112944
0.6125000000000002        0.006836730134621301
0.6187499999999999        0.006789891156173474
0.6249999999999999        0.006741907170084039
0.6312499999999999        0.006693799355771419
0.6375                    0.006646883431662997
0.64375                   0.006602832915834805
0.65                      0.006563744220618892
0.65625                   0.006532193938064325
0.6625                    0.006511272712791913
0.6687499999999997        0.006504573972120025
0.6749999999999999        0.0065161116970368325
0.6812500000000001        0.006550142044925907
0.6875000000000001        0.006610871800346706
0.6937500000000001        0.006702055909979838
0.7000000000000002        0.006826519490720139
0.7062499999999998        0.006985681121846837
0.7124999999999999        0.007179183948446115
0.7187499999999999        0.007404734638583675
0.7250000000000001        0.007658201108151837
0.7312499999999998        0.007933949409057988
0.7374999999999998        0.00822534167810357
0.7437499999999999        0.008525292675647602
0.7500000000000001        0.008826793008187834
0.7562499999999999        0.009123338419778882
0.7624999999999997        0.009409239601866017
0.7687499999999998        0.009679814539596428
0.7750000000000002        0.009931481651258296
0.78125                   0.010161778222415352
0.7874999999999999        0.010369328426408355
0.79375                   0.01055378253943348
0.8000000000000003        0.010715748452787362
0.80625                   0.010856745970841778
0.8124999999999999        0.010979252567043666
0.8187499999999999        0.011087025439114499
0.8250000000000002        0.011186215047911955
0.83125                   0.01128878177187919
0.8375                    0.011423086853555661
0.84375                   0.011671284279983275
0.8500000000000002        0.012342872467001118
0.8562500000000001        0.015177632572963291
0.8625                    0.0303433400379279
0.86875                   0.07277701129935994
0.8750000000000002        0.13209938529254311
0.8812500000000001        0.19673888430326175
0.8874999999999998        0.26262564283856527
0.89375                   0.32839535294771627
0.8999999999999997        0.3935342250488284
0.9062500000000002        0.45782882693865473
0.9125000000000002        0.5211838509691885
0.9187500000000001        0.5835541210194884
0.9250000000000004        0.644917066068141
0.9312500000000002        0.705261042658804
0.9374999999999999        0.7645803164696225
0.9437500000000001        0.8228729463180223
0.9500000000000004        0.8801399323537784
0.9562500000000003        0.9363848930901298
0.9625000000000002        0.9916139017440515
0.96875                   1.0458354266080871
0.9750000000000004        1.0990599523145959
0.9812500000000002        1.1513005678361021
0.9874999999999998        1.2025697844733794
0.99375                   1.2528898025392585
1                         1.3022536595340903


==> Data/CFDConv/MeshConv/Horizontal_elm_0.1.txt <==
% Model:              meshConv.mph
% Version:            COMSOL 6.3.0.335
% Date:               Jun 11 2026, 13:54
% Dimension:          1
% Nodes:              201
% Expressions:        1
% Description:        Line graph
% (x-6*H)/H (1)           Turbulent kinetic energy
0                         0.01342573264853989
0.005000000000001137      0.02402321924853259
0.009999999999999433      0.03501237018997824
0.015000000000000568      0.0418454103314064
0.019999999999999574      0.04738896606391245
0.025000000000001424      0.05233108004037868
0.030000000000001848      0.056952921189250466
0.034999999999999434      0.06139109117341851
0.04000000000000057       0.0657121771814208
0.04500000000000029       0.06994152204956788
0.05                      0.07407676754543874
0.05499999999999901       0.07809529591261918
0.060000000000000143      0.08195873185209226
0.06500000000000057       0.08561569735810115
0.06999999999999744       0.08900326595809342
0.07500000000000072       0.09204724128558041
0.08000000000000114       0.09466120681424099
0.08500000000000014       0.09674413719252174
0.08999999999999986       0.09817614841165861
0.09500000000000029       0.09881161498924657
0.1                       0.09846822276838199
0.10499999999999901       0.09672157470070783
0.11000000000000015       0.09370152303126639
0.11499999999999916       0.08996208269591326
0.11999999999999887       0.0858593908331418
0.12499999999999929       0.08162836523504954
0.12999999999999973       0.07742476685556361
0.13500000000000156       0.07335029135857087
0.13999999999999987       0.06946859658657928
0.1450000000000003        0.06581614337151973
0.15000000000000002       0.062409885439064644
0.15499999999999972       0.05925292806335333
0.15999999999999873       0.056338794356772984
0.16499999999999845       0.0536546776075011
0.1700000000000003        0.05118391612788483
0.17500000000000143       0.04890785069441632
0.18000000000000116       0.0468071856649294
0.18500000000000086       0.04486294614301478
0.18999999999999773       0.04305711392137656
0.1949999999999996        0.041373019483425685
0.2                       0.03979555206713645
0.20500000000000043       0.03831123521091783
0.21000000000000016       0.03690820912951756
0.21499999999999916       0.03557615246382213
0.2200000000000003        0.03430616788834985
0.22500000000000073       0.033090649360165474
0.22999999999999973       0.031923143402640505
0.23500000000000087       0.0307982126634261
0.240000000000002         0.029711306890064803
0.2450000000000003        0.028658644240803232
0.25                      0.027637104302438566
0.2549999999999983        0.026644133157956846
0.25999999999999873       0.025677660197108917
0.26500000000000057       0.024736025982952204
0.2700000000000003        0.023817920301003166
0.2749999999999993        0.022922329459521936
0.2800000000000026        0.022048491942922393
0.28499999999999803       0.021195861617952335
0.28999999999999987       0.020364077836796765
0.2950000000000017        0.019552941969714913
0.30000000000000215       0.01876240013274146
0.3049999999999997        0.017992532164446157
0.30999999999999805       0.01724354717761997
0.31499999999999917       0.016515787001279043
0.32000000000000245       0.015809737778563177
0.3249999999999993        0.015126051532680379
0.33000000000000257       0.014465580485449544
0.33500000000000085       0.013829427628490381
0.340000000000002         0.013219014192720655
0.34500000000000175       0.012636162883106029
0.35000000000000003       0.01208318876415133
0.35500000000000187       0.01156297724327783
0.36000000000000015       0.01107899854622592
0.36499999999999844       0.01063516844018092
0.37000000000000244       0.010235397650593525
0.37499999999999933       0.009882564833846258
0.38000000000000045       0.00957648022171202
0.38500000000000156       0.00931010742658961
0.3899999999999999        0.009062567630147443
0.3949999999999982        0.008785498919485478
0.4                       0.008372022625824094
0.40499999999999975       0.007876518957624989
0.4099999999999995        0.007467514147948135
0.4150000000000006        0.007157710359214484
0.4200000000000003        0.006946041135955143
0.42500000000000004       0.0068189179823145785
0.4299999999999997        0.006755456795031284
0.43499999999999944       0.006733699602839526
0.4400000000000006        0.006735211793712916
0.4450000000000003        0.006747104825432072
0.45                      0.00676200050266379
0.45499999999999974       0.006776906423607364
0.45999999999999946       0.006791778466169391
0.4650000000000006        0.006808206025783522
0.4700000000000003        0.006828402533425337
0.47500000000000003       0.006854538614103238
0.47999999999999976       0.006888379791153668
0.4850000000000009        0.006931156439080261
0.4900000000000006        0.006983585470255973
0.49500000000000033       0.007045971546678349
0.5                       0.007118333244048467
0.5049999999999983        0.007200519996708
0.509999999999998         0.0072923035940867555
0.5150000000000006        0.007393440700635126
0.5200000000000004        0.007503709986980826
0.5249999999999986        0.0076229301902689785
0.5299999999999997        0.007750965441642457
0.5349999999999995        0.007887722957463891
0.5399999999999991        0.008033146660334188
0.5450000000000003        0.008187208971172595
0.55                      0.008349902061155578
0.5549999999999997        0.00852122926607225
0.5599999999999995        0.008701197046948975
0.5650000000000006        0.00888980778612711
0.5699999999999988        0.009087053541907905
0.5750000000000001        0.009292911457254914
0.5800000000000012        0.009507339286500997
0.5850000000000009        0.009730278681969495
0.5900000000000006        0.009961636985843073
0.5949999999999989        0.010201365849844494
0.6000000000000001        0.010449167952734689
0.6049999999999998        0.010868141264047632
0.6099999999999981        0.011519479908923167
0.6149999999999992        0.01227912825921633
0.6199999999999989        0.013120458626900278
0.6249999999999987        0.014038649920326522
0.6299999999999998        0.01503375435924847
0.6349999999999995        0.016106786738382596
0.640000000000002         0.01725882753472424
0.6450000000000004        0.0184908403315181
0.65                      0.01980367732748942
0.6549999999999998        0.02119813685801165
0.6599999999999995        0.022675033310775052
0.6650000000000006        0.024235265016032504
0.6700000000000004        0.02587987370166413
0.675                     0.027610092459673802
0.6800000000000012        0.029427381184004665
0.6850000000000009        0.03133344992299079
0.6900000000000021        0.03333027175470986
0.694999999999999         0.035420087672462526
0.7000000000000015        0.037605406573357696
0.7049999999999983        0.03988900380560072
0.7099999999999981        0.04227392190255611
0.7150000000000006        0.04476347717864487
0.7200000000000003        0.04736127582517341
0.7249999999999986        0.05007124312825298
0.7299999999999998        0.052897669465898745
0.7349999999999994        0.05584527689421941
0.7400000000000007        0.05891931043954177
0.7449999999999989        0.062125658706722556
0.75                      0.06547100911090563
0.7549999999999998        0.06896304395847853
0.7599999999999995        0.07261068470459178
0.7650000000000006        0.0764243929963814
0.7700000000000004        0.08041653848319465
0.775                     0.08460184472359401
0.7799999999999998        0.08899792563556849
0.7850000000000024        0.09362592550862726
0.7900000000000006        0.0985112751600031
0.7950000000000004        0.10368457466419435
0.8000000000000015        0.10918260831238304
0.8049999999999984        0.11504948884161251
0.8099999999999995        0.12133791410805862
0.8150000000000021        0.1281104987735418
0.819999999999999         0.13544111507694387
0.8250000000000001        0.1434161401429527
0.8300000000000012        0.15213546415691534
0.8350000000000009        0.16171306855386308
0.8400000000000006        0.17227694419222633
0.8449999999999989        0.1839680976606504
0.8500000000000014        0.19693840199467194
0.8550000000000012        0.21134709532049714
0.8599999999999981        0.22735583208039375
0.8650000000000007        0.24512234532451127
0.8700000000000018        0.2647927446865218
0.8749999999999987        0.2864925206082115
0.8799999999999998        0.3103165160677147
0.8849999999999995        0.33631791621846424
0.890000000000002         0.36449595043635613
0.8949999999999989        0.3947817864806834
0.9                       0.42702128528275046
0.9049999999999984        0.4562750576267516
0.9099999999999966        0.47877499986721606
0.9150000000000006        0.4959455633060899
0.9200000000000017        0.508662449543276
0.9250000000000015        0.5174858622070295
0.9299999999999997        0.5227786187594304
0.9349999999999995        0.5247702530410693
0.9400000000000006        0.523592889603565
0.944999999999999         0.5193005952987626
0.9500000000000001        0.5118775680410382
0.9550000000000026        0.501237002387664
0.9600000000000009        0.4872097151834191
0.9649999999999992        0.4695180899336417
0.9700000000000017        0.4477241549358877
0.9750000000000014        0.42112434116360004
0.9799999999999998        0.38851526079901744
0.9849999999999981        0.3475822894664457
0.990000000000002         0.2927367780458242
0.9950000000000018        0.20120833100215915
1                         0.10977218206175832


==> Data/CFDConv/MeshConv/Horizontal_elm_0.125.txt <==
% Model:              meshConv.mph
% Version:            COMSOL 6.3.0.335
% Date:               Jun 11 2026, 14:00
% Dimension:          1
% Nodes:              161
% Expressions:        1
% Description:        Line graph
% (x-6*H)/H (1)           Turbulent kinetic energy
0                         0.014151285267616715
0.00625                   0.025467247161920604
0.012500000000000712      0.037707974078235
0.018750000000001422      0.045450281570501905
0.025000000000001424      0.051888600403163135
0.031249999999999292      0.057766002701763686
0.037500000000000006      0.06336423678856412
0.043750000000000004      0.0687919348594667
0.05                      0.07406733486626785
0.056250000000000716      0.0791520173602986
0.06250000000000143       0.08396757877918007
0.06875000000000071       0.08840432325255632
0.07500000000000072       0.09232463340387605
0.08124999999999788       0.09556151817304782
0.08750000000000142       0.09791168153269046
0.09375                   0.09912116640552714
0.1                       0.09885924030180182
0.10625000000000001       0.09646791936722224
0.11250000000000214       0.09229403448239452
0.1187499999999993        0.08727881899381286
0.12499999999999929       0.08197131996023539
0.13125                   0.07669935143264048
0.1375                    0.07165525790287525
0.14375000000000213       0.06694421202956333
0.15000000000000002       0.06261402211302622
0.15625                   0.05867487410430178
0.1625                    0.05511304783271829
0.1687499999999993        0.051900662104212986
0.17500000000000143       0.04900257907638006
0.18125000000000002       0.046381175341305945
0.18750000000000144       0.043999470222200465
0.19375                   0.04182301821973388
0.2                       0.03982091977147265
0.20625000000000002       0.037966224283775454
0.21250000000000002       0.03623592962912237
0.21874999999999858       0.03461074026666207
0.22500000000000073       0.03307469937728206
0.23124999999999787       0.03161477188149474
0.23750000000000002       0.03022042637030775
0.2437499999999993        0.028883243494318016
0.25                      0.02759656461039047
0.25625000000000003       0.02635518576311867
0.2625                    0.02515509690144075
0.26875000000000215       0.023993263444331614
0.2749999999999993        0.022867446076656854
0.2812499999999986        0.021776054406248028
0.28750000000000003       0.020718030483945847
0.29375                   0.01969275897974988
0.30000000000000215       0.01870000191546573
0.30625                   0.017739857412961694
0.3124999999999986        0.016812743773058796
0.3187499999999986        0.015919413555774798
0.3249999999999986        0.015060999072150305
0.3312500000000007        0.014239103170865002
0.3375                    0.013455948422903992
0.34375                   0.01271459296175836
0.35000000000000003       0.012019199348506846
0.35625                   0.01137529700838011
0.3624999999999986        0.010789843379673555
0.3687499999999986        0.010270662147503934
0.37499999999999933       0.009824412423289942
0.3812500000000036        0.009451501102084163
0.38750000000000073       0.00913482413910903
0.39375000000000143       0.008815068679793491
0.4                       0.008327980257914012
0.40625                   0.0077311725019518045
0.41250000000000003       0.007274809107684278
0.41875                   0.006972859623480565
0.42500000000000004       0.006807484795868781
0.4312499999999986        0.006740132376370571
0.4375                    0.006729399860259961
0.44375000000000003       0.006743630336486314
0.45                      0.006764653721968449
0.45625000000000004       0.006785623070811789
0.4625                    0.00680686700881373
0.46875                   0.0068320600121297755
0.47500000000000003       0.00686555232007862
0.48125                   0.006910922623965111
0.4875000000000029        0.006970478835894874
0.49375                   0.007045338053354056
0.5                       0.007135759740134787
0.5062500000000029        0.007241511318671493
0.5124999999999986        0.00736215640179968
0.51875                   0.007497237766412902
0.5249999999999986        0.007646370559611805
0.53125                   0.007809274652229892
0.5375                    0.007985772277337603
0.5437500000000001        0.008175768992376473
0.5499999999999986        0.008379228398586328
0.5562500000000015        0.008596145974291458
0.5625                    0.00882652441508779
0.5687499999999986        0.009070352636615297
0.5749999999999986        0.00932758657212965
0.58125                   0.00959814574859284
0.5875                    0.00988187420695964
0.59375                   0.010178683788874503
0.6000000000000001        0.01048800001123079
0.6062500000000001        0.011037957316113215
0.6124999999999986        0.011905878895054593
0.61875                   0.01292095265558434
0.6249999999999987        0.014058143755051971
0.6312500000000001        0.01531562962506729
0.6375000000000001        0.01669517381235505
0.64375                   0.01819873604904032
0.65                      0.019828023422766707
0.6562499999999987        0.021584585574288613
0.6625000000000001        0.02347001693696381
0.6687499999999972        0.025486158172272032
0.675                     0.027635263219601795
0.6812500000000015        0.02992012024904465
0.6875                    0.03234412600248567
0.6937500000000001        0.034911320546833345
0.7000000000000015        0.037626394679610646
0.7062500000000015        0.04049468543420538
0.7125                    0.04352217668438347
0.71875                   0.04671552226782239
0.7249999999999986        0.0500821089180841
0.7312500000000001        0.053630176244988864
0.7375                    0.0573690115718353
0.74375                   0.06130923904107602
0.75                      0.06546322535391955
0.7562500000000014        0.06984562899314478
0.7625000000000001        0.07447412580938712
0.7687500000000029        0.07937035119493492
0.775                     0.08456110714749007
0.78125                   0.09007989016951885
0.7875000000000001        0.09596880095200454
0.7937500000000001        0.10228089546973139
0.8000000000000015        0.10908302353415063
0.80625                   0.1164591662923436
0.8124999999999987        0.12451421696170915
0.8187500000000014        0.13337803588714464
0.8249999999999986        0.14320944076030562
0.83125                   0.1541995650145753
0.8375                    0.1665737543388533
0.8437499999999987        0.1805909313183416
0.8500000000000014        0.19653923569625123
0.8562500000000015        0.2147268565838285
0.8625                    0.23546748098160133
0.86875                   0.2590603184732662
0.8750000000000014        0.28576486461674844
0.8812499999999986        0.3157710579770753
0.8875000000000001        0.3491652937489403
0.89375                   0.38589130867704474
0.9                       0.42570186037186775
0.90625                   0.4610532536771609
0.9125000000000001        0.48644408368147246
0.9187500000000015        0.5042306031820922
0.9249999999999986        0.5157209915004891
0.93125                   0.521668407081407
0.9375000000000014        0.5224921463400957
0.9437500000000001        0.5183827050944367
0.9500000000000001        0.5093470258003059
0.95625                   0.495213316222632
0.9625                    0.4755946913514132
0.9687499999999987        0.4497877330185822
0.9750000000000029        0.41652734149204595
0.9812500000000001        0.37333279564095134
0.9875                    0.31417975636152656
0.99375                   0.21468421887200445
1                         0.11704511958704851


==> Data/CFDConv/MeshConv/Horizontal_elm_0.2.txt <==
% Model:              meshConv.mph
% Version:            COMSOL 6.3.0.335
% Date:               Jun 11 2026, 14:04
% Dimension:          1
% Nodes:              101
% Expressions:        1
% Description:        Line graph
% (x-6*H)/H (1)           Turbulent kinetic energy
0                         0.016133935209200912
0.009999999999999433      0.02914966135081556
0.019999999999999574      0.0450277314758887
0.030000000000001848      0.05574267441641394
0.04000000000000057       0.06529430528919766
0.05                      0.07432205409265095
0.060000000000000143      0.08277906276782876
0.06999999999999744       0.09030707205145089
0.08000000000000114       0.09633894450347737
0.08999999999999986       0.1000915487121651
0.1                       0.10043977748849064
0.11000000000000015       0.09572992812035701
0.11999999999999887       0.08769591143347166
0.12999999999999973       0.07899310845056308
0.13999999999999987       0.07075841136500759
0.15000000000000002       0.06344008589005637
0.15999999999999873       0.05714083785225097
0.1700000000000003        0.05179271281210687
0.18000000000000116       0.047256041532143966
0.18999999999999773       0.04337527551519904
0.2                       0.04000738843334865
0.21000000000000016       0.037033376065825595
0.2200000000000003        0.03436029044922569
0.22999999999999973       0.03191864578961265
0.240000000000002         0.029658172460943582
0.25                      0.027543489655862535
0.25999999999999873       0.025550358224418687
0.2700000000000003        0.023662694554558415
0.2800000000000026        0.021870310800906928
0.28999999999999987       0.020167274475017417
0.30000000000000215       0.01855078062181182
0.3100000000000009        0.017020463317195766
0.32000000000000245       0.01557815374290996
0.329999999999999         0.014228109162987095
0.3400000000000013        0.012977972574342819
0.35000000000000003       0.011840781881035803
0.35999999999999804       0.010837915547343343
0.37000000000000033       0.010000052769187796
0.3799999999999976        0.009354644009711912
0.390000000000002         0.008865177168740229
0.4                       0.008188525877487208
0.4099999999999995        0.0073466701099360885
0.4200000000000003        0.006875029904794139
0.4299999999999997        0.006718127339364853
0.4400000000000006        0.006721996793131487
0.45                      0.0067677389382562745
0.45999999999999946       0.006812953541917972
0.4700000000000003        0.0068623880444858626
0.4800000000000026        0.006933386814916216
0.4900000000000006        0.007038592301144902
0.5                       0.0071829083694718516
0.509999999999998         0.0073663554259191626
0.5199999999999989        0.007587251689021377
0.5300000000000026        0.00784396148183766
0.5399999999999991        0.008135438479749024
0.5499999999999986        0.008461181692470574
0.559999999999998         0.00882099786106407
0.5700000000000003        0.009214771425292138
0.5799999999999997        0.00964217467867899
0.5900000000000006        0.010102949626441008
0.6000000000000001        0.010595202531028823
0.6099999999999981        0.011566307014279435
0.6199999999999989        0.013158416395686674
0.6299999999999998        0.015072744420679806
0.640000000000002         0.01729780714933543
0.65                      0.019840019612778394
0.6599999999999995        0.02270592760427282
0.6700000000000004        0.025902506950277522
0.6800000000000012        0.02943900631319208
0.6900000000000021        0.03332821068549367
0.7000000000000015        0.03758697948569305
0.7099999999999981        0.04223630126239592
0.7200000000000003        0.04730127307647853
0.7299999999999998        0.052811462776328345
0.7400000000000007        0.05880211448934873
0.75                      0.0653166762324782
0.7599999999999995        0.07241121380307214
0.7700000000000004        0.0801614560911377
0.7799999999999998        0.088673496747119
0.7900000000000006        0.09809950711378088
0.8000000000000015        0.10866004139797646
0.8099999999999995        0.12067426440156796
0.819999999999999         0.134597961473638
0.8300000000000012        0.1510653240661983
0.8399999999999977        0.1709231219088772
0.8500000000000014        0.19523556546178084
0.8600000000000023        0.2252300819291277
0.8700000000000018        0.2621593876281923
0.8799999999999998        0.30706839536650493
0.8899999999999978        0.3604690933677618
0.9                       0.42191257978074215
0.9099999999999966        0.47327699869722695
0.9200000000000004        0.5025154367098598
0.9299999999999997        0.5157759695085394
0.9400000000000006        0.5154522837383603
0.9500000000000001        0.5021520636505006
0.9599999999999995        0.4751410296261896
0.9700000000000017        0.4318811943168751
0.9800000000000012        0.36543075656983126
0.9900000000000007        0.24776973089999885
1                         0.1355169756639349


==> Data/CFDConv/MeshConv/Horizontal_elm_0.5.txt <==
% Model:              meshConv.mph
% Version:            COMSOL 6.3.0.335
% Date:               Jun 11 2026, 14:08
% Dimension:          1
% Nodes:              41
% Expressions:        1
% Description:        Line graph
% (x-6*H)/H (1)           Turbulent kinetic energy
0                         0.022521434466678012
0.025000000000001424      0.03997752259780924
0.05                      0.07584689552996626
0.07500000000000072       0.09918245261844125
0.1                       0.107422664867601
0.12499999999999929       0.09043799194062672
0.15000000000000002       0.06782989365458529
0.17500000000000143       0.051876286498996775
0.2                       0.04131004086101519
0.22500000000000073       0.03374361438812931
0.25                      0.027739357529542114
0.2749999999999993        0.02265330906661326
0.30000000000000215       0.018243558738090714
0.3249999999999993        0.01444573461178013
0.35000000000000003       0.011283741431085141
0.37499999999999933       0.009161868105823229
0.4                       0.007810562437747506
0.42500000000000004       0.0068288824030869845
0.45                      0.006994838338694675
0.47500000000000003       0.007280061765275817
0.5                       0.007651175215824318
0.5249999999999986        0.008260660887754432
0.5499999999999986        0.009080790956257674
0.5750000000000001        0.010093806167364362
0.6000000000000001        0.011282802687074609
0.6249999999999987        0.01429852720997843
0.65                      0.019858617848070245
0.675                     0.027485085844563772
0.7000000000000015        0.037272168914673075
0.7249999999999986        0.0494883647760613
0.75                      0.0645576774236204
0.775                     0.08316573177163204
0.8000000000000015        0.1067873129873262
0.8250000000000001        0.1391866310096489
0.8500000000000014        0.1894717362990225
0.8749999999999987        0.27402020949762634
0.9                       0.40418164145165425
0.9249999999999986        0.49189224589502917
0.9500000000000001        0.4730033273604336
0.9750000000000029        0.3394402035272018
1                         0.19367902623082522


==> Data/CFDConv/MeshConv/Horizontal_elm_1.txt <==
% Model:              meshConv.mph
% Version:            COMSOL 6.3.0.335
% Date:               Jun 11 2026, 14:11
% Dimension:          1
% Nodes:              24
% Expressions:        1
% Description:        Line graph
% (x-6*H)/H (1)           Turbulent kinetic energy
0                         0.0316501975265516
0.05                      0.05595987794502191
0.1                       0.10886341443508628
0.15000000000000002       0.07336931841890922
0.2                       0.042478002679152416
0.25                      0.028340652093837553
0.30000000000000215       0.01843579141715658
0.35000000000000003       0.01098590567449576
0.4                       0.008129246422279504
0.44999999999999996       0.00753883752081633
0.4522668393782383        0.007590882712427359
0.5                       0.008877064163009216
0.5041741204531901        0.00903297693571541
0.5499999999999986        0.01038389448450067
0.5520958083832321        0.010473625313365594
0.6000000000000001        0.012551911725662878
0.65                      0.02023322521661067
0.7000000000000015        0.036433572626887886
0.75                      0.062393810067148815
0.8000000000000015        0.10154403734716902
0.8500000000000014        0.18072725050273206
0.9                       0.3621780251234263
0.9500000000000001        0.3960544875745772
1                         0.26393364346813425


==> Data/CFDConv/MeshConv/Vertical_elm_0.1.txt <==
% Model:              meshConv.mph
% Version:            COMSOL 6.3.0.335
% Date:               Jun 11 2026, 13:54
% Dimension:          1
% Nodes:              201
% Expressions:        1
% Description:        Line graph
% y/H (1)                 Turbulent kinetic energy
0                         0.021156077672085386
0.00625                   0.04082726142356866
0.01112500000000001       0.05703388973379129
0.016000000000000018      0.06683025117115601
0.020874999999999977      0.07430360887170334
0.025750000000000002      0.08039853839728739
0.030624999999999986      0.08551230346398013
0.035500000000000025      0.0898552153427262
0.04037499999999999       0.09355550893623403
0.04525000000000001       0.09669827379372908
0.050125                  0.09934350523935735
0.0551125                 0.1015805909276116
0.0601                    0.1033789004144336
0.0650875                 0.10476674324511034
0.07007500000000003       0.10576698507979118
0.07506250000000003       0.10639865523939314
0.08005                   0.1066780545723053
0.08503749999999999       0.10661955398775388
0.090025                  0.10623618907144892
0.0950125                 0.10554011374704962
0.10000000000000005       0.10454295938522527
0.10500000000000004       0.10325250767370692
0.10999999999999997       0.101682349817757
0.11499999999999998       0.09984412688567723
0.11999999999999998       0.09774982529077514
0.12499999999999999       0.09541192101604473
0.13                      0.09284350503246537
0.13499999999999998       0.0900583944403904
0.13999999999999999       0.08707123294686157
0.145                     0.08389758372232774
0.15000000000000002       0.08055401638399443
0.15500000000000003       0.07705818907722758
0.15999999999999998       0.07342892458665025
0.16499999999999998       0.06968627890763202
0.16999999999999996       0.06585159844243217
0.17500000000000004       0.06194756275778614
0.17999999999999997       0.057998204924355895
0.18500000000000005       0.05402889995338172
0.19000000000000006       0.050066309542095816
0.19500000000000006       0.046138269828428544
0.20000000000000007       0.04227360853673858
0.205                     0.038501879173228996
0.20999999999999996       0.034853002227147295
0.215                     0.03135680466978503
0.21999999999999997       0.028042445912606732
0.225                     0.024937707388801127
0.22999999999999998       0.0220681050313298
0.23500000000000001       0.01945577077621427
0.24                      0.01711806712945456
0.24500000000000002       0.015065981976253863
0.25                      0.013302515245833972
0.25500000000000006       0.011821470977187854
0.26                      0.010607179379081191
0.26500000000000007       0.009635535180912131
0.27                      0.008876317314364958
0.2750000000000001        0.008296261156091002
0.2799999999999999        0.007862122190849308
0.2850000000000001        0.007543097982420422
0.2899999999999999        0.007312310573983507
0.2950000000000001        0.007147433552311285
0.29999999999999993       0.007030696422297683
0.30499999999999994       0.006948468284219737
0.30999999999999994       0.0068906232999913315
0.31499999999999995       0.0068498468049186115
0.31999999999999995       0.006820983561704233
0.32499999999999996       0.006800479413073857
0.33000000000000007       0.006785932171583528
0.335                     0.006775746801215807
0.3400000000000001        0.006768880675458214
0.345                     0.006764660174519378
0.3500000000000001        0.0067626523560149416
0.35500000000000004       0.006762576892347377
0.3600000000000001        0.006764246953526873
0.36500000000000005       0.006767530635544881
0.3700000000000001        0.006772326364927578
0.37500000000000006       0.006778547625686877
0.3800000000000001        0.006786113784125212
0.38500000000000006       0.006794944818828924
0.3900000000000001        0.006804958492623129
0.3950000000000001        0.006816069008323999
0.40000000000000013       0.006828186532730711
0.4050000000000001        0.006841217201899651
0.4100000000000001        0.006855063371325054
0.41500000000000015       0.006869623971106961
0.42000000000000015       0.006884794886907111
0.42500000000000004       0.0069004693258470145
0.4300000000000001        0.006916538149336869
0.43500000000000016       0.006932890168226869
0.43999999999999995       0.006949412402897533
0.4450000000000001        0.006965990314735961
0.4500000000000001        0.006982508017343578
0.4550000000000002        0.006998848476533789
0.4600000000000002        0.007014893707715151
0.4650000000000001        0.0070305249786438255
0.47000000000000014       0.0070456230251237486
0.4750000000000002        0.007060068286617977
0.4800000000000002        0.007073741167897063
0.4850000000000001        0.007086522332205491
0.49000000000000016       0.00709829303084924
0.4950000000000002        0.007108935473614832
0.5                       0.007118333244048467
0.505                     0.007126371762905589
0.51                      0.007132938803109828
0.515                     0.007137925058923498
0.5200000000000001        0.0071412247722899705
0.525                     0.007142736419186228
0.53                      0.00714236345968494
0.535                     0.007140015155837406
0.5399999999999999        0.007135607463162259
0.545                     0.007129064004393572
0.55                      0.007120317137520747
0.555                     0.007109309135568507
0.5600000000000002        0.0070959935030814394
0.565                     0.007080336463814733
0.5700000000000001        0.007062318667491086
0.5750000000000001        0.007041937179732083
0.5800000000000001        0.007019207839769832
0.5850000000000001        0.006994168094821867
0.59                      0.006966880449372817
0.5950000000000001        0.006937436699035295
0.6000000000000001        0.006905963153154633
0.6050000000000001        0.006872627084085108
0.6100000000000001        0.006837644669291473
0.6150000000000001        0.006801290709787877
0.6200000000000001        0.0067639104015783935
0.625                     0.006725933394293898
0.63                      0.00668789026739315
0.635                     0.00665043136223083
0.6400000000000001        0.006614347586951761
0.645                     0.006580592317388634
0.65                      0.006550302808499669
0.6550000000000001        0.006524818592739014
0.6600000000000001        0.006505693219678573
0.6649999999999999        0.006494694532066118
0.6699999999999999        0.006493787747373886
0.6749999999999999        0.0065050952870573655
0.6799999999999999        0.006530827986435071
0.6849999999999999        0.00657318444602308
0.6900000000000001        0.006634219266276161
0.6950000000000002        0.006715686934626036
0.7000000000000002        0.006818875608395428
0.7049999999999998        0.006944451963926207
0.71                      0.007092341575099901
0.715                     0.0072616664272272275
0.72                      0.007450752064741462
0.7249999999999999        0.007657204253848603
0.73                      0.007878043025655358
0.735                     0.008109873971208778
0.74                      0.008349074118909965
0.745                     0.008591972030670487
0.7499999999999999        0.008835007082199045
0.7549999999999999        0.009074859205804394
0.7599999999999999        0.009308546092438781
0.7649999999999999        0.009533489136700794
0.7699999999999999        0.009747552063111295
0.7749999999999999        0.009949057411507884
0.7799999999999999        0.010136786274857758
0.7849999999999999        0.010309966299902851
0.7899999999999999        0.010468252371346617
0.7949999999999999        0.010611704015548819
0.7999999999999999        0.010740763973003014
0.8049999999999999        0.010856244724667277
0.81                      0.010959336477023669
0.815                     0.01105166668234066
0.82                      0.01113547983995894
0.8249999999999998        0.011214098866048669
0.83                      0.011293056262243516
0.8349999999999999        0.011382886116607227
0.8399999999999999        0.01150643070537266
0.8449999999999998        0.011720662782156457
0.8500000000000002        0.012198331765721378
0.855                     0.013647058929036227
0.8599999999999999        0.019773996390878592
0.8650000000000002        0.0416057833249791
0.8699999999999998        0.08155414655579384
0.8749999999999999        0.1302805444590414
0.8799999999999999        0.18214173683523452
0.8849999999999998        0.2349586889974342
0.8899999999999999        0.28786297939636585
0.8950000000000001        0.34047452773270387
0.8999999999999999        0.39261396769661366
0.9050000000000002        0.44419182058298134
0.9100000000000004        0.49516154952466324
0.9149999999999999        0.5454980994010629
0.9199999999999999        0.5951875621597137
0.925                     0.6442220351051371
0.9299999999999999        0.6925970284074024
0.935                     0.7403101650306075
0.94                      0.7873605457842169
0.945                     0.833748454564713
0.9500000000000004        0.8794752311126013
0.9550000000000003        0.9245432191490591
0.9600000000000004        0.9689557385863816
0.9649999999999999        1.0127170628912312
0.97                      1.0558323653773805
0.9750000000000001        1.0983077167280957
0.98                      1.140149819220912
0.9849999999999999        1.1813666151907178
0.9899999999999999        1.221964665992165
0.995                     1.2619581519385628
1                         1.3013357124840186


==> Data/CFDConv/MeshConv/Vertical_elm_0.125.txt <==
% Model:              meshConv.mph
% Version:            COMSOL 6.3.0.335
% Date:               Jun 11 2026, 14:00
% Dimension:          1
% Nodes:              161
% Expressions:        1
% Description:        Line graph
% y/H (1)                 Turbulent kinetic energy
0                         0.021697134589923114
0.00625                   0.03907439233574189
0.012500000000000006      0.05840010897851353
0.018749999999999982      0.06991999306829129
0.024999999999999994      0.07845029369184509
0.031249999999999997      0.08519387795220787
0.037500000000000006      0.09065303022955352
0.04375000000000001       0.0950917877505571
0.049999999999999996      0.09866845318638152
0.05625                   0.10148654469194295
0.0625                    0.10361825544578505
0.06875000000000002       0.10511668903368224
0.07500000000000001       0.10602285566247965
0.08125                   0.10636996797913749
0.08750000000000002       0.10618623432629441
0.09375000000000001       0.10549676335815888
0.10000000000000003       0.10432491634926362
0.10625000000000001       0.10269330206705996
0.1125                    0.10062453288378578
0.11875000000000001       0.0981418178723565
0.125                     0.09526944303138728
0.13125000000000003       0.09203317090228134
0.13750000000000004       0.0884605801248167
0.14375000000000002       0.08458136261597939
0.15000000000000002       0.08042759342609723
0.15625                   0.07603398226154821
0.1625                    0.07143810254044283
0.16875                   0.06668059137924488
0.17500000000000004       0.0618053030394264
0.18125000000000002       0.056859393364360494
0.18750000000000003       0.051893289788564965
0.19375000000000006       0.046960492094187276
0.20000000000000007       0.042117138191768454
0.20625000000000004       0.037421268493701094
0.21250000000000005       0.03293173022344286
0.21875                   0.02870666922850259
0.225                     0.024801538183087557
0.23125                   0.02126648979613611
0.23750000000000002       0.018142964374147898
0.24375000000000002       0.015459384022151298
0.25                      0.013226370905146001
0.25625000000000003       0.011432854801523142
0.26250000000000007       0.010045228949801185
0.26875000000000004       0.009011194436384073
0.2750000000000001        0.008267714143681479
0.28125000000000006       0.007750250179031522
0.28750000000000003       0.0074001487241642724
0.29375000000000007       0.007168699810725477
0.30000000000000004       0.007018258860063856
0.3062499999999999        0.006921455351220001
0.3125000000000001        0.006859381015987884
0.31875000000000003       0.00681952302123047
0.3250000000000001        0.00679389930470388
0.33125000000000004       0.006777578541255415
0.33750000000000013       0.006767597795339938
0.34375000000000006       0.006762218978407974
0.3500000000000001        0.006760436494852957
0.35625000000000007       0.006761667142733402
0.36250000000000004       0.006765558607559281
0.3687500000000001        0.00677187664098342
0.37500000000000006       0.006780441302634673
0.3812500000000001        0.006791092368770015
0.3875000000000001        0.0068036716788184
0.3937500000000001        0.006818014954525776
0.40000000000000013       0.0068339486929465815
0.4062500000000001        0.006851289613934755
0.4125000000000001        0.006869845271070454
0.4187500000000001        0.006889415092801948
0.4250000000000001        0.006909791493108299
0.43125                   0.006930760896357347
0.4375                    0.006952104629200897
0.44375000000000003       0.006973599686352673
0.45                      0.006995019401030455
0.45625000000000004       0.007016134059839406
0.4625                    0.007036711503801962
0.46874999999999983       0.007056517754579302
0.47500000000000003       0.007075317701396106
0.48124999999999996       0.007092875879989502
0.4875000000000002        0.007108957370773346
0.49375                   0.007123328839477636
0.5                       0.007135759740134787
0.5062500000000001        0.007146023697034356
0.5125000000000001        0.007153900080532901
0.51875                   0.00715917579089426
0.5249999999999999        0.007161647264697654
0.5312500000000001        0.007161122719049104
0.5375                    0.007157424653267565
0.5437500000000001        0.007150392636084324
0.5499999999999999        0.007139886421735247
0.5562500000000001        0.007125789462612688
0.5625                    0.007108012925296734
0.5687500000000001        0.0070865003731146094
0.5750000000000001        0.007061233357204224
0.5812500000000002        0.007032238263649293
0.5874999999999999        0.006999594899303672
0.5937499999999999        0.006963447464834319
0.6000000000000001        0.006924018753636381
0.6062499999999998        0.006881628614236732
0.6125000000000002        0.006836717890444197
0.6187499999999999        0.006789879152551686
0.6249999999999999        0.0067418954596691035
0.6312499999999999        0.006693787998780105
0.6375                    0.00664687249795673
0.64375                   0.006602822487126128
0.65                      0.006563734392455192
0.65625                   0.006532184821034138
0.6625                    0.0065112644321847855
0.6687499999999997        0.006504566665140437
0.6749999999999999        0.006516105506724235
0.6812500000000001        0.006550137110264604
0.6875000000000001        0.006610868242724078
0.6937500000000001        0.006702053817190259
0.7000000000000002        0.006826518900983126
0.7062499999999998        0.006985682011318403
0.7124999999999999        0.0071791862256678565
0.7187499999999999        0.0074047381478428405
0.7250000000000001        0.007658205641337184
0.7312499999999998        0.007933954723419918
0.7374999999999998        0.008225347516299452
0.7437499999999999        0.008525298784711317
0.7500000000000001        0.00882679915515065
0.7562499999999999        0.009123344402957066
0.7624999999999997        0.009409245257860308
0.7687499999999998        0.009679819746671016
0.7750000000000002        0.009931486330009546
0.78125                   0.010161782334636242
0.7874999999999999        0.010369331972902494
0.79375                   0.01055378555730902
0.8000000000000003        0.010715751012414815
0.80625                   0.010856748171957848
0.8124999999999999        0.010979254531790425
0.8187499999999999        0.011087027295008222
0.8250000000000002        0.011186216880751
0.83125                   0.011288783490057235
0.8375                    0.011423087764909995
0.84375                   0.011671281496027162
0.8500000000000002        0.012342852581416715
0.8562500000000001        0.015177511388087967
0.8625                    0.03034273218015882
0.86875                   0.07277587411188391
0.8750000000000002        0.13209810047564416
0.8812500000000001        0.1967376197743114
0.8874999999999998        0.2626244547071802
0.89375                   0.3283942607111309
0.8999999999999997        0.39353323482764163
0.9062500000000002        0.4578279390761849
0.9125000000000002        0.5211830629133423
0.9187500000000001        0.5835534285683428
0.9250000000000004        0.6449164639862628
0.9312500000000002        0.7052605250270867
0.9374999999999999        0.7645798769133262
0.9437500000000001        0.82287257817419
0.9500000000000004        0.8801396288050908
0.9562500000000003        0.9363846472774043
0.9625000000000002        0.9916137068628148
0.96875                   1.0458352759919145
0.9750000000000004        1.0990598395053792
0.9812500000000002        1.15130048664528
0.9874999999999998        1.2025697290217299
0.99375                   1.252889767323115
1                         1.3022536393435187


==> Data/CFDConv/MeshConv/Vertical_elm_0.2.txt <==
% Model:              meshConv.mph
% Version:            COMSOL 6.3.0.335
% Date:               Jun 11 2026, 14:04
% Dimension:          1
% Nodes:              101
% Expressions:        1
% Description:        Line graph
% y/H (1)                 Turbulent kinetic energy
0                         0.022557908378166822
0.00625                   0.03607996280895953
0.01662499999999998       0.06217816890998574
0.026999999999999975      0.0776806296891723
0.037375                  0.08820193715041434
0.04775000000000001       0.09565062994472029
0.05812500000000001       0.10079413731656044
0.06850000000000002       0.10401521664876734
0.07887500000000001       0.10553582571287354
0.08925000000000002       0.10550644612726787
0.09962500000000003       0.10404512703481193
0.1096625                 0.10137215426247871
0.11970000000000001       0.09755880263235472
0.12973750000000003       0.09271022037043845
0.13977499999999998       0.08694291313168065
0.1498125                 0.08038785491272787
0.15985000000000002       0.07319310641198508
0.16988749999999997       0.0655261315344409
0.17992499999999997       0.057575598357325314
0.18996249999999998       0.049552077687381714
0.19999999999999998       0.041686488924456803
0.20999999999999996       0.03425123297303011
0.21999999999999997       0.02746205181403355
0.22999999999999998       0.021547421630202176
0.24                      0.016688250406604068
0.25000000000000006       0.01297689821165892
0.26                      0.010377196235756692
0.27                      0.008718767070352048
0.27999999999999997       0.0077518864305627915
0.29                      0.007230716181647594
0.30000000000000004       0.006966622907253992
0.31000000000000005       0.00683829443434918
0.32000000000000006       0.0067777522895767
0.33000000000000007       0.006750703569220649
0.3400000000000001        0.006741218129712473
0.3500000000000001        0.006742349441833492
0.3600000000000001        0.006751159206901968
0.3700000000000001        0.006766317417082501
0.3800000000000001        0.006787031979200011
0.3900000000000001        0.0068126307665151474
0.40000000000000013       0.006842419067760104
0.41                      0.006875643399772582
0.41999999999999993       0.006911491523969694
0.4300000000000001        0.006949101827862279
0.43999999999999995       0.006987573108332051
0.45                      0.007025972711811329
0.45999999999999996       0.007063343329176904
0.47000000000000003       0.007098709350323839
0.48                      0.007131083792974941
0.49000000000000005       0.0071594770541533945
0.5                       0.0071829083694718516
0.5100000000000001        0.00720041963251234
0.52                      0.00721109161475219
0.5299999999999999        0.007214065342436765
0.5399999999999999        0.007208565354012657
0.5499999999999999        0.007193927690966824
0.56                      0.007169633446242091
0.57                      0.007135349545380538
0.58                      0.007090981861034381
0.5900000000000001        0.007036746546674255
0.6000000000000001        0.006973280763580607
0.61                      0.006901812974520991
0.6200000000000001        0.006824399382426839
0.6300000000000002        0.006744355623852608
0.6400000000000001        0.006666456675626387
0.6500000000000002        0.006599547191931224
0.6600000000000001        0.006554071785104792
0.6699999999999999        0.006538895099377669
0.6799999999999999        0.006570731490542684
0.69                      0.0066686428222667805
0.7000000000000002        0.006847000435018612
0.71                      0.007111575117621809
0.72                      0.007458386939866725
0.73                      0.00787163440337634
0.74                      0.008326825762943113
0.75                      0.00879603014332609
0.76                      0.009252813953672594
0.77                      0.009675734132330083
0.7799999999999998        0.010050116088416609
0.79                      0.010368393733932894
0.8                       0.010629681461136227
0.81                      0.01083980713413882
0.82                      0.011014924759153177
0.8300000000000001        0.0112031545921023
0.8399999999999999        0.01160552432251868
0.8500000000000001        0.013725098010579381
0.8599999999999999        0.026778221511400423
0.87                      0.08838201070562823
0.8799999999999999        0.18499113682991036
0.8899999999999999        0.28878477860876883
0.9                       0.3925280871362179
0.9100000000000004        0.49448042976492745
0.9199999999999999        0.5941397324948051
0.9299999999999997        0.6913335481306642
0.9399999999999997        0.7859944847271203
0.9499999999999998        0.8780979815251728
0.9600000000000004        0.9676441342814455
0.9699999999999998        1.0546528630544911
0.98                      1.1391573277724314
0.9899999999999999        1.2212141329655892
1                         1.3008517024406756


==> Data/CFDConv/MeshConv/Vertical_elm_0.5.txt <==
% Model:              meshConv.mph
% Version:            COMSOL 6.3.0.335
% Date:               Jun 11 2026, 14:08
% Dimension:          1
% Nodes:              41
% Expressions:        1
% Description:        Line graph
% y/H (1)                 Turbulent kinetic energy
0                         0.02697394873241878
0.00625                   0.03538985418059242
0.033124999999999995      0.07340673039612877
0.05999999999999999       0.09634502087766762
0.08687500000000004       0.10304781729435723
0.11375                   0.0996040826319547
0.140625                  0.08661905235728161
0.16750000000000004       0.06706409660994507
0.19437500000000002       0.04499936048289133
0.22125                   0.025432307277814696
0.24812500000000007       0.013062809511016868
0.27331249999999996       0.008257540950045647
0.29850000000000004       0.00703629322370486
0.32368750000000013       0.006805955398164108
0.3488750000000001        0.006841718809756513
0.3740625000000001        0.006951140383638741
0.39925000000000005       0.007090423974122775
0.4244375                 0.007246252523937476
0.449625                  0.007403505517995737
0.4748125                 0.007544780957348912
0.5                       0.007651175215824318
0.5249999999999999        0.007707198351513876
0.5499999999999999        0.007699202547703807
0.5750000000000001        0.007607459736892979
0.6000000000000001        0.007422633859265644
0.625                     0.007178589005424727
0.6500000000000002        0.006995354175583579
0.6749999999999999        0.0069494643571831015
0.7                       0.007157256593212749
0.7250000000000001        0.007776741764284747
0.7500000000000001        0.008731997972279146
0.775                     0.009720427368904425
0.8000000000000003        0.010838546619043881
0.8250000000000001        0.01397932515279898
0.8500000000000002        0.0317755981837827
0.8749999999999999        0.13996852673727164
0.9                       0.37959309759986415
0.9249999999999998        0.6249985346349985
0.9500000000000001        0.8595329953936512
0.9750000000000001        1.0802507312994016
1                         1.2866394604253661


==> Data/CFDConv/MeshConv/Vertical_elm_1.txt <==
% Model:              meshConv.mph
% Version:            COMSOL 6.3.0.335
% Date:               Jun 11 2026, 14:11
% Dimension:          1
% Nodes:              21
% Expressions:        1
% Description:        Line graph
% y/H (1)                 Turbulent kinetic energy
0                         0.0371373937799604
0.00625                   0.04676316516543974
0.06062500000000007       0.07566028509542555
0.11500000000000002       0.08443670541358135
0.16937500000000003       0.06418937262016702
0.22375000000000003       0.024707152605590133
0.27812499999999996       0.009203583473542032
0.33250000000000013       0.007291986495402503
0.38687500000000014       0.007687776826706323
0.44125                   0.008366540644670677
0.495625                  0.008880190335531406
0.5460625                 0.00884415003231131
0.5965                    0.008359067248339633
0.6469375000000003        0.00796514590731299
0.697375                  0.008200454865937769
0.7478125000000001        0.010287549234220476
0.79825                   0.01844535562819723
0.8486875                 0.06656661282758465
0.8991250000000002        0.3429977555900492
0.9495625000000001        0.8215205701578793
1                         1.2665054332359331


==> Data/RANSVal/0.95.txt <==
x			  y
0                         53.40298784169856
7.024398069166438E-5      53.349739154031155
1.0405144030745106E-4     53.32403898387643
1.7429542099822726E-4     53.270790296208936
2.0810288061401394E-4     53.24509012605421
2.783468613065665E-4      53.1918414383868
3.121543209205768E-4      53.16614126823205
3.823983016131294E-4      53.11289258056465
4.1620576122891606E-4     53.087192410409926
4.8644974191969226E-4     53.03394372274248
5.202572015337026E-4      53.008243552587736
6.005832892617136E-4      52.95494944940906
6.392431280142219E-4      52.92925278976763
7.195692157404565E-4      52.875958686588845
7.582290544920767E-4      52.850262026947384
8.385551422183113E-4      52.79696792376866
8.772149809699314E-4      52.771271264127236
9.575410686979424E-4      52.7179771609486
9.962009074504508E-4      52.69228050130714
0.0010765269951766854     52.638986398128345
0.0011151868339283055     52.61328973848693
0.0012070421118606234     52.56031714011475
0.0012512507909319126     52.534794426188085
0.0013431060688633423     52.481821827815835
0.0013873147479337433     52.456299113889195
0.0014791700258642848     52.4033265155169
0.001523378704935574      52.37780380159024
0.0016152339828670037     52.324831203218054
0.001659442661938293      52.2993084892914
0.0017512979398697226     52.24633589091911
0.0017955066189410118     52.22081317699245
0.0019005458698568845     52.168408752295974
0.0019510998133887014     52.143171674257815
0.002056139064304574      52.09076724956127
0.002106693007835503      52.06553017152312
0.0022117322587504873     52.013125746826574
0.0022622862022823043     51.987888668788415
0.002367325453199065      51.935484244091896
0.002417879396730882      51.91024716605375
0.0025229186476467547     51.857842741357246
0.0025734725911776835     51.83260566331908
0.002693588108559908      51.78091078906404
0.0027513980513207414     51.75602368197744
0.0028715135687020776     51.70432880772235
0.002929323511462023      51.679441700635714
0.0030494390288442474     51.627746826380665
0.0031072489716033047     51.602859719294045
0.0032273644889881936     51.55116484503904
0.003285174431748139      51.526277737952434
0.0034052899491303634     51.47458286369735
0.003463099891890309      51.44969575661072
0.0036004555697939367     51.3987663562022
0.0036665629641623454     51.374255204446015
0.003803918642065085      51.323325804037424
0.0038700260364326056     51.298814652281216
0.004007381714335345      51.24788525187262
0.004073489108703754      51.22337410011641
0.0042108447866064935     51.17244469970785
0.004276952180974902      51.147933547951645
0.004414307858877642      51.09700414754308
0.004480415253246939      51.072492995786895
0.004637485569085165      51.0223094639468
0.004713081346930714      50.99816818017533
0.004870151662767164      50.94798464833519
0.0049457474406136015     50.92384336456371
0.005102817756451827      50.873659832723646
0.005178413534297377      50.849518548952176
0.005335483850136491      50.79933501711204
0.0054110796279820406     50.77519373334057
0.00556814994381849       50.725010201500474
0.00564374572166404       50.70086891772898
0.005823360314189507      50.651339294649816
0.005909806341638735      50.62753052628943
0.006089420934159762      50.57800090321025
0.006175866961608101      50.554192134849856
0.006355481554131792      50.504662511770675
0.0064419275815810195     50.48085374341029
0.006621542174103823      50.43132412033117
0.006707988201552162      50.40751535197076
0.006887602794075853      50.357985728891585
0.006974048821525081      50.334176960531195
0.0071794434670708895     50.28515530071729
0.00727829707866956       50.26161655876185
0.007483691724216257      50.21259489894783
0.007582545335814039      50.18905615699239
0.007787939981359848      50.140034497178405
0.007886793592958519      50.11649575522297
0.008092188238506104      50.067474095409025
0.008191041850103886      50.04393535345358
0.008396436495649695      49.99491369363959
0.008495290107248366      49.971374951684155
0.008730165012602598      49.92267621063524
0.008843207066870029      49.899325622607094
0.009078081972224261      49.85062688155811
0.009191124026490805      49.82727629352994
0.009425998931845037      49.77857755248099
0.00953904098611158       49.755226964452824
0.009773915891464924      49.70652822340387
0.009886957945732355      49.68317763537573
0.010121832851086587      49.634478894326776
0.01023487490535313       49.61112830629861
0.010503461367373568      49.562542638230966
0.010632728329160734      49.53928781612905
0.010901314791179395      49.49070214806137
0.011030581752965674      49.46744732595943
0.011299168214985222      49.41886165789175
0.011428435176772389      49.39560683578983
0.011697021638792826      49.34702116772219
0.011826288600578216      49.32376634562025
0.012094875062598653      49.27518067755258
0.012224142024384932      49.25192585545065
0.012531278657273326      49.20325609800599
0.012679099284895301      49.17999986364988
0.012986235917782807      49.13133010620518
0.013134056545404782      49.108073871849065
0.013441193178292288      49.05940411440444
0.013589013805915151      49.03614788004832
0.013896150438802657      48.9874781226037
0.014043971066424632      48.96422188824758
0.01435110769931125       48.91555213080288
0.014498928326934113      48.892295896446754
0.014850148230395988      48.843386197476
0.015019185528471368      48.820050074757084
0.01537040543192969       48.77114037578626
0.01553944273000507       48.74780425306731
0.015890662633466945      48.698894554096555
0.016059699931541438      48.67555843137762
0.016410919835002424      48.62664873240686
0.016579957133076917      48.603312609687926
0.016931177036537015      48.55440291071714
0.017100214334612396      48.5310667879982
0.01750184477324712       48.481844327613786
0.01769514396700611       48.45838418042072
0.018096774405640836      48.40916172003627
0.018290073599399825      48.3857015728432
0.018691704038032775      48.33647911245875
0.018885003231792652      48.31301896526567
0.019286633670427378      48.263796504881256
0.019479932864187255      48.24033635768818
0.019881563302820204      48.19111389730372
0.02007486249658008       48.16765375011067
0.02053413888623634       48.11811347975694
0.02075518228159101       48.09451735311517
0.02121445867124816       48.04497708276141
0.02143550206660283       48.02138095611966
0.0218947784562582        47.971840685765855
0.02211582185161287       47.948244559124085
0.02257509824127002       47.89870428877036
0.02279614163662469       47.87510816212859
0.02325541802628006       47.82556789177475
0.02347646142163473       47.801971765133004
0.02400165767621676       47.75221846836358
0.024254427393874067      47.72852778106963
0.02477962364845432       47.67877448430014
0.025032393366111627      47.6550837970062
0.02555758962069188       47.605330500236775
0.025810359338350075      47.58163981294283
0.026335555592930326      47.53188651617334
0.026588325310587635      47.508195828879394
0.027113521565167886      47.4584425321099
0.027366291282825195      47.434751844815956
0.027966868869737205      47.385054084007116
0.028255918583536932      47.361382259231995
0.028856496170447166      47.31168449842312
0.029145545884246893      47.288012673647984
0.029746123471158015      47.23831491283911
0.030035173184957742      47.214643088063966
0.03063575077187064       47.16494532725509
0.030924800485670367      47.14127350247997
0.0315253780725806        47.09157574167109
0.03181442778638033       47.06790391689595
0.03250120617589847       47.018747610338664
0.03283174314773962       46.99530680114792
0.0335185215372551        46.946150494590555
0.033849058509095364      46.92270968539977
0.03453583689861173       46.873553378842445
0.034866373870451994      46.85011256965168
0.035553152259969245      46.80095626309435
0.0358836892318104        46.77751545390358
0.03657046762132676       46.728359147346225
0.03690100459316792       46.70491833815545
0.03768635617235727       46.656874271194766
0.03806433506158591       46.63393077583328
0.03884968664077437       46.58588670887248
0.03922766553000301       46.56294321351098
0.04001301710919236       46.51489914655025
0.040390995998421         46.49195565118877
0.04117634757761035       46.443911584228
0.04155432646683899       46.420968088866495
0.04233967804602834       46.37292402190577
0.042717656935256976      46.349980526544286
0.04361572989787543       46.30352947952662
0.04404796003511802       46.28133052383416
0.0449460329977347        46.23487947681653
0.045378263134975505      46.21268052112407
0.04627633609759396       46.1662294741064
0.046708566234836546      46.14403051841394
0.047606639197454115      46.097579471396315
0.04803886933469581       46.07538051570387
0.04893694229731427       46.0289294686862
0.049369172434555963      46.00673051299374
0.05039614566228945       45.962323104701134
0.050890413720281025      45.94110789518786
0.051917386948011846      45.89670048689522
0.05241165500600342       45.87548527738193
0.05343862823373691       45.831077869089356
0.053932896291727594      45.80986265957608
0.05495986951946019       45.76545525128344
0.05545413757745177       45.744240041770155
0.05648111080518259       45.699832633477506
0.056975378863174164      45.67861742396421
0.05814975338994621       45.63620964641365
0.058714963661281594      45.61598814333565
0.05988933818805098       45.573580365785006
0.06045454845938725       45.55335886270697
0.06162892298615841       45.51095108515637
0.0621941332574929        45.49072958207837
0.06336850778426406       45.44832180452781
0.06393371805560033       45.428100301449774
0.06510809258236971       45.385692523899124
0.06567330285370598       45.36547102082113
0.06701623516380462       45.324199729309235
0.0676625699727369        45.304591368740965
0.06900550228283375       45.263320077229
0.06965183709176603       45.24371171666073
0.07099476940186378       45.2024404251488
0.07164110421079695       45.18283206458051
0.0729840365208938        45.14156077306862
0.07363037132982608       45.12195241250035
0.07497330363992472       45.08068112098838
0.075619638448857         45.06107276042011
0.07715532161329453       45.021483730304595
0.07789442475140795       45.00304865544723
0.0794301079158437        44.96345962533164
0.08016921105395713       44.94502455047427
0.08170489421839378       44.90543552035872
0.0824439973565072        44.887000445501336
0.08397968052094296       44.84741141538578
0.08471878365905727       44.8289763405284
0.08625446682349303       44.78938731041277
0.08699356996160734       44.770952235555406
0.0887496694789105        44.72935729244203
0.08959485596928563       44.71028656758641
0.09135095548658878       44.66869162447292
0.09219614197696391       44.64962089961726
0.09395224149426706       44.60802595650381
0.09479742798464219       44.588955231648185
0.09655352750194623       44.547360288534776
0.09739871399232047       44.52828956367913
0.09915481350962363       44.48669462056568
0.09999999999999876       44.467623895710034
0.10175609951730369       44.420460718355656
0.10260128600767882       44.39895825107788
0.1043573855249802        44.35179507372346
0.10520257201535621       44.330292606445646
0.10695867153266025       44.28312942909119
0.10780385802303538       44.26162696181341
0.10955995754033854       44.21446378445907
0.11040514403071366       44.19296131718127
0.1121612435480186        44.14579813982681
0.11300643003839372       44.12429567254904
0.11454211320282948       44.071697767494385
0.11528121634094379       44.047742949120014
0.11681689950537955       43.995145044065325
0.11755600264349209       43.971190225690954
0.11909168580792961       43.91859232063623
0.11983078894604304       43.89463750226186
0.12136647211047968       43.842039597207176
0.12210557524859222       43.8180847788328
0.12364125841302975       43.765486873778116
0.12438036155114318       43.74153205540374
0.12572329386124093       43.68075686203082
0.1263696286701741        43.65289000919243
0.12771256098027006       43.592114815819436
0.12835889578920234       43.56424796298106
0.12970182809930098       43.50347276960813
0.13034816290823326       43.475605916769744
0.1316910952183319        43.41483072339678
0.13233743002726506       43.386963870558404
0.1336803623373619        43.32618867718544
0.13432669714629508       43.298321824347056
0.13550107167306535       43.2290358888674
0.13606628194440162       43.1969435661407
0.13724065647117012       43.12765763066101
0.1378058667425064        43.09556530793431
0.13898024126927577       43.02627937245461
0.13954545154061204       42.9941870497279
0.14071982606738231       42.924901114248236
0.1412850363387177        42.892808791521546
0.14245941086548886       42.82352285604185
0.14302462113682335       42.79143053331514
0.14405159436455595       42.71478863176536
0.14454586242254752       42.678892725807465
0.14557283565028012       42.60225082425765
0.14606710370826992       42.56635491829973
0.1470940769360043        42.48971301674995
0.1475883449939941        42.45381711079206
0.1486153182217267        42.37717520924228
0.14910958627971826       42.34127930328436
0.15013655950745175       42.26463740173455
0.15063082756544244       42.228741495776646
0.15152890052805912       42.1466601471351
0.1519611306653017        42.10782864458469
0.15285920362791838       42.025747295943106
0.15329143376516097       41.98691579339271
0.15418950672777854       41.90483444475109
0.15462173686502023       41.86600294220068
0.1555198098276378        41.78392159355913
0.15595203996488038       41.745090091008734
0.15685011292749707       41.663008742367154
0.15728234306473965       41.624177239816746
0.1580676946439299        41.538527074866124
0.15844567353315853       41.49765956765069
0.15923102511234788       41.412009402699994
0.15960900400157652       41.37114189548455
0.1603943555807641        41.285491730533934
0.16077233446999273       41.244624223318496
0.16155768604918297       41.158974058367804
0.1619356649384116        41.11810655115235
0.16272101651760096       41.032456386201694
0.1630989954068296        40.99158887898626
0.16378577379634596       40.903909724576664
0.164116310768188         40.86177537724903
0.1648030891577026        40.77409622283939
0.16513362612954285       40.731961875511786
0.165820404519061         40.644282721102144
0.16615094149090126       40.60214837377451
0.16683771988041762       40.514469219364955
0.16716825685225878       40.472334872037344
0.16785503524177425       40.384655717627666
0.1681855722136154        40.342521370300034
0.1687861498005283        40.25405002401397
0.16907519951432715       40.211277241382795
0.16967577710123916       40.12280589509662
0.16996482681503888       40.08003311246543
0.1705654044019509        39.99156176617936
0.17085445411575062       39.94878898354819
0.17145503170266263       39.86031763726205
0.17174408141646236       39.81754485463085
0.17234465900337437       39.72907350834471
0.1726337087171741        39.68630072571354
0.17315890497175612       39.59805812602228
0.17341167468941343       39.555171096597284
0.1739368709439928        39.466928496905986
0.174189640661651         39.424041467481004
0.17471483691623124       39.33579886778971
0.17496760663388944       39.29291183836471
0.1754928028884697        39.20466923867342
0.1757455726061261        39.161782209248436
0.17627076886070725       39.07353960955714
0.17652353857836456       39.03065258013214
0.1769828149680217        38.943351832767306
0.17720385836337638       38.900724062092706
0.17766313475303175       38.813423314727835
0.17788417814838642       38.77079554405323
0.1783434545380418        38.68349479668836
0.17856449793339646       38.64086702601375
0.1790237743230545        38.55356627864896
0.17924481771840917       38.51093850797436
0.17970409410806454       38.42363776060949
0.1799251375034201        38.38100998993488
0.18032676794205393       38.29509312005411
0.1805200671358138        38.252972996177576
0.18092169757444676       38.167056126296686
0.18111499676820664       38.12493600242014
0.18151662720684048       38.03901913253938
0.18170992640059946       37.99689900866284
0.1821115568392324        37.91098213878199
0.1823048560329923        37.868862014905446
0.18270648647162613       37.78294514502464
0.18289978566538512       37.7408250211481
0.1832510055688461        37.65754272386309
0.18342004286692148       37.6166130405114
0.18377126277038247       37.53333074322643
0.18394030006845785       37.49240105987474
0.18429151997191706       37.409118762589735
0.18446055726999244       37.36818907923804
0.1848117771734552        37.28490678195307
0.1849808144715297        37.24397709860136
0.1853320343749898        37.16069480131635
0.18550107167306518       37.11976511796466
0.18580820830595268       37.04263576654769
0.18595602893357555       37.00471452706566
0.18626316556646128       36.927585175648645
0.18641098619408414       36.8896639361666
0.18671812282697164       36.812534584749585
0.1868659434545945        36.774613345267554
0.187173080087482         36.69748399385058
0.187320900715104         36.65956275436855
0.1876280373479906        36.582433402951494
0.18777585797561347       36.54451216346947
0.1880444444376339        36.478372284932156
0.1881737113994193        36.4458762170883
0.18844229786143973       36.37973633855083
0.188571564823226         36.34724027070697
0.18884015128524556       36.28110039216962
0.18896941824703273       36.248604324325754
0.1892380047090514        36.18246444578836
0.18936727167083767       36.14996837794452
0.18963585813285722       36.08382849940713
0.18976512509464438       36.05133243156327
0.18999999999999861       35.999940062555645
0.19011304205426605       35.97470373327285
0.1903479169596185        35.923311364265146
0.19046095901388593       35.89807503498233
0.19069583391924105       35.84668266597467
0.19080887597350848       35.821446336691864
0.19104375087886272       35.77005396768416
0.19115679293312926       35.744817638401365
0.1913916678384835        35.69342526939371
0.19150470989275004       35.66818894011089
0.19171010453829762       35.633798424131605
0.1918089581498954        35.61690898890512
0.1920143527954421        35.58251847292573
0.19211320640703988       35.56562903769923
0.1923186010525848        35.531238521719914
0.19241745466418347       35.51434908649341
0.19262284930972928       35.479958570514086
0.19272170292132795       35.4630691352876
0.19292709756687465       35.42867861930824
0.19302595117847243       35.411789184081755
0.19320556577099612       35.396056462973704
0.19329201179844535       35.388300774490936
0.19347162639096727       35.37256805338285
0.1935580724184165        35.36481236490009
0.19373768701094018       35.34907964379201
0.1938241330383894        35.341323955309235
0.1940037476309131        35.32559123420115
0.19409019365836144       35.317835545718374
0.19426980825088425       35.30210282461029
0.19435625427833347       35.294347136127534
0.1945133245941726        35.29879732246722
0.19458892037201814       35.300874273226455
0.19474599068785547       35.3053244595661
0.19482158646570102       35.30740141032533
0.19497865678153747       35.31185159666498
0.1950542525593848        35.31392854742422
0.19521132287522303       35.318378733763865
0.19528691865306858       35.32045568452312
0.1954439889689059        35.324905870862764
0.19551958474675146       35.326982821621996
0.19565694042465598       35.353723033051196
0.1957230478190244        35.36660681613275
0.19586040349692713       35.393347027561944
0.19592651089129642       35.40623081064348
0.19606386656919916       35.43297102207268
0.19612997396356757       35.44585480515421
0.1962673296414712        35.47259501658341
0.1963334370358405        35.485478799664946
0.19647079271374324       35.5122190110941
0.19653690010811165       35.525102794175666
0.19665701562549476       35.57741700481419
0.19671482556825381       35.60265963193679
0.19683494108563426       35.654973842575245
0.1968927510283942        35.68021646969781
0.19701286654577554       35.732530680336296
0.1970706764885355        35.7577733074589
0.19719079200591771       35.81008751809739
0.19724860194867677       35.83533014521997
0.1973687174660581        35.887644355858455
0.19742652740881805       35.91288698298106
0.1975315666597357        35.995924004185255
0.19758212060326752       36.03596069938149
0.19768715985418162       36.11899772058565
0.19773771379771343       36.1590344157819
0.1978427530486302        36.24207143698606
0.19789330699216112       36.2821081321823
0.19799834624307788       36.36514515338649
0.1980489001866097        36.40518184858275
0.19815393943752557       36.488218869786905
0.1982044933810565        36.52825556498314
0.19829634865898793       36.65117856312779
0.19834055733805922       36.7103456115103
0.19843241261599065       36.833268609654866
0.19847662129506194       36.89243565803736
0.19856847657299248       37.015358656181974
0.19861268525206377       37.07452570456448
0.19870454052999698       37.19744870270909
0.19874874920906827       37.25661575109158
0.1988406044869988        37.37953874923619
0.1988848131660701        37.438705797618695
0.19896513925379722       37.61748242408574
0.19900379909254973       37.70325970446447
0.19908412518027507       37.88203633093151
0.1991227850190258        37.96781361131025
0.19920311110675382       38.146590237777254
0.19924177094550632       38.23236751815598
0.19932209703323167       38.411144144623066
0.19936075687198418       38.496921425001815
0.1994410829597122        38.67569805146882
0.1994797427984638        38.761475331847556
0.19954998677915636       39.01636587722642
0.19958379423877126       39.138073038400876
0.19965403821946293       39.39296358377973
0.1996878456790787        39.514670744954174
0.1997580896597695        39.769561290332994
0.1997918971193844        39.89126845150747
0.19986214110007783       40.146158996886335
0.19989594855969184       40.26786615806078
0.1999661925403835        40.522756703439555
0.1999999999999984        40.64446386461402


==> Data/RANSVal/0.95Bib.csv <==
Xn,Yn,Xl,Yl,Xm,Ym
0.060252648232026085,52.88899473074464,0.053275526147284064,48.90106204831853,0.054602226606872695,51.79610376342501
0.09157212809716209,51.509143565301976,0.07038519754390499,47.34516792445287,0.08590810304943791,50.8314290548412
0.12289000755964269,50.17813668890153,0.08749083459216545,45.9124021125478,0.11722078120328855,49.65916611782796
0.15420368596515294,48.975346071236906,0.1060256788427123,44.24617222861357,0.14852779126440135,48.659893371172586
0.18549175792817713,48.55406407824778,0.12455842732787709,42.643905104139364,0.17982733277978907,47.88856064004755
0.21677542878389894,48.26710388012474,0.14878112166805935,40.92824945153146,0.21112260655476245,47.247479346368436
0.24806390084758695,47.83361081487505,0.1800737947887177,40.366540127545946,0.24242088108471466,46.51481501073516
0.2793549735655899,47.32074577993176,0.21136166670140993,39.95136367068709,0.2737097532490665,46.06911087322492
0.3106462463339248,46.801775208858196,0.24264913851343833,39.54839828608878,0.30499442435644797,45.7516229944505
0.3419363188002682,46.31943785456629,0.27393581012413903,39.16985504601159,0.3362794955644933,45.42192404341553
0.373222790360637,45.947000150619374,0.3052180806275374,38.9256336008005,0.36756196611822367,45.17159706207416
0.40450826166934617,45.60509012732385,0.33650175148325934,38.63867340267747,0.39884363647062626,44.9456922252539
0.43579413307871917,45.25096903176777,0.36778342183566193,38.41276856585721,0.4301271072760162,44.66483756326115
0.4670852057967222,44.73810399682447,0.3990646920874007,38.19907480129751,0.4614193802960106,44.11533931153619
0.4983730777094144,44.32292753996562,0.4303467625404672,37.960958892216695,0.49271185336633705,43.559735523680956
0.5296603494711108,43.9260676914976,0.4616284328928697,37.73505405539643,0.5240075272419743,42.906443157741286
0.5609524224407735,43.382674975902916,0.49290970314460847,37.52136029083673,0.5552953991546665,42.491266700882434
0.5922428950077807,42.88812654935046,0.5241899731446876,37.338194206928414,0.5865784698593925,42.222623111150234
0.623533367574788,42.393578122798,0.5554726437487499,37.08176168945676,0.617860640337625,41.981454434004284
0.654821639588144,41.96619059367859,0.586755714453476,36.81311809972456,0.6491457315507035,41.65114492935628
0.6861103117021639,41.52659199229863,0.6180393853091979,36.52615790160153,0.6804190131258542,41.681265574265645
0.7174013844201669,41.01372695735533,0.6493232562152517,36.23309216734822,0.711700183352427,41.470624577771076
0.7486938574904933,40.458123169500105,0.680605726768982,35.98276518600686,0.7429860214200781,41.117521071570046
0.7799931322721051,39.69493115321544,0.7118877972220484,35.74464927692604,0.7742774942387449,40.5924449643662
0.8112942075067042,38.87678931175828,0.743172268279098,35.433266934281896,0.8055649660507733,40.189479579767905
0.8425938823889798,38.10138622321307,0.7744625407957733,34.94482404385972,0.8368524378628017,39.7865141951696
0.873884555006319,37.60073226053033,0.8057516130104571,34.4930143702192,0.8681475115874431,39.151538437620765
0.9051712266170195,37.22218902045314,0.8370404851748088,34.04731023270896,0.8994435855637442,38.48603499942054
0.9350368606999415,36.82777138643723,0.8683299574901564,33.583289486807885,0.9307396595400452,37.820531561220314
,,0.8996176293525169,33.174218566079304,0.9477987515444115,37.80832048895976
,,0.9309067015672006,32.722408892438786,,


==> Data/RANSVal/0.95R.txt <==
x			  y
0                         55.30415705031511
7.024398069166438E-5      55.27329074287754
1.0405144030745106E-4     55.258216023583664
1.7429542099822726E-4     55.22734971614605
2.0810288061401394E-4     55.21227499685213
2.783468613065665E-4      55.18140868941457
3.121543209205768E-4      55.16633397012069
3.823983016131294E-4      55.135467662683155
4.1620576122891606E-4     55.120392943389234
4.8644974191969226E-4     55.08952663595167
5.202572015337026E-4      55.074451916657786
6.005832892617136E-4      55.041693752008555
6.392431280142219E-4      55.02572219722262
7.195692157404565E-4      54.992964032573234
7.582290544920767E-4      54.97699247778732
8.385551422183113E-4      54.94423431313805
8.772149809699314E-4      54.92826275835211
9.575410686979424E-4      54.89550459370284
9.962009074504508E-4      54.87953303891692
0.0010765269951766854     54.84677487426761
0.0011151868339283055     54.830803319481674
0.0012070421118606234     54.7962011979842
0.0012512507909319126     54.77936113809794
0.0013431060688633423     54.74475901660031
0.0013873147479337433     54.72791895671402
0.0014791700258642848     54.69331683521654
0.001523378704935574      54.67647677533027
0.0016152339828670037     54.64187465383276
0.001659442661938293      54.625034593946474
0.0017512979398697226     54.59043247244897
0.0017955066189410118     54.57359241256269
0.0019005458698568845     54.53728457550703
0.0019510998133887014     54.51965153120782
0.002056139064304574      54.483343694152
0.002106693007835503      54.465710649852795
0.0022117322587504873     54.42940281279709
0.0022622862022823043     54.411769768497884
0.002367325453199065      54.37546193144222
0.002417879396730882      54.357828887143015
0.0025229186476467547     54.32152105008723
0.0025734725911776835     54.30388800578804
0.002693588108559908      54.26599384666062
0.0027513980513207414     54.24763165813492
0.0028715135687020776     54.209737499007446
0.002929323511462023      54.191375310481774
0.0030494390288442474     54.15348115135427
0.0031072489716033047     54.13511896282857
0.0032273644889881936     54.09722480370115
0.003285174431748139      54.07886261517547
0.0034052899491303634     54.04096845604796
0.003463099891890309      54.02260626752227
0.0036004555697939367     53.98324540467175
0.0036665629641623454     53.96420929442762
0.003803918642065085      53.92484843157702
0.0038700260364326056     53.90581232133286
0.004007381714335345      53.86645145848229
0.004073489108703754      53.84741534823817
0.0042108447866064935     53.8080544853876
0.004276952180974902      53.78901837514346
0.004414307858877642      53.74965751229294
0.004480415253246939      53.7306214020488
0.004637485569085165      53.689932779669704
0.004713081346930714      53.670277689007094
0.004870151662767164      53.62958906662804
0.0049457474406136015     53.60993397596544
0.005102817756451827      53.569245353586346
0.005178413534297377      53.54959026292374
0.005335483850136491      53.508901640544764
0.0054110796279820406     53.48924654988214
0.00556814994381849       53.448557927503046
0.00564374572166404       53.428902836840436
0.005823360314189507      53.38705244370944
0.005909806341638735      53.36684347947588
0.006089420934159762      53.324993086344804
0.006175866961608101      53.30478412211121
0.006355481554131792      53.26293372898014
0.0064419275815810195     53.242724764746555
0.006621542174103823      53.20087437161552
0.006707988201552162      53.18066540738194
0.006887602794075853      53.13881501425091
0.006974048821525081      53.11860605001732
0.0071794434670708895     53.075780615920976
0.00727829707866956       53.0550983985668
0.007483691724216257      53.01227296447047
0.007582545335814039      52.99159074711626
0.007787939981359848      52.94876531301992
0.007886793592958519      52.92808309566576
0.008092188238506104      52.88525766156946
0.008191041850103886      52.86457544421526
0.008396436495649695      52.82175001011884
0.008495290107248366      52.80106779276466
0.008730165012602598      52.75745981253377
0.008843207066870029      52.73639764104061
0.009078081972224261      52.69278966080964
0.009191124026490805      52.67172748931647
0.009425998931845037      52.628119509085494
0.00953904098611158       52.60705733759234
0.009773915891464924      52.56344935736141
0.009886957945732355      52.542387185868236
0.010121832851086587      52.49877920563726
0.01023487490535313       52.477717034144106
0.010503461367373568      52.433484178445156
0.010632728329160734      52.412130365789174
0.010901314791179395      52.36789751009019
0.011030581752965674      52.34654369743423
0.011299168214985222      52.30231084173529
0.011428435176772389      52.28095702907929
0.011697021638792826      52.23672417338034
0.011826288600578216      52.215370360724386
0.012094875062598653      52.171137505025364
0.012224142024384932      52.14978369236939
0.012531278657273326      52.105043343653975
0.012679099284895301      52.083459434303585
0.012986235917782807      52.038719085588056
0.013134056545404782      52.01713517623763
0.013441193178292288      51.972394827522095
0.013589013805915151      51.95081091817168
0.013896150438802657      51.90607056945627
0.014043971066424632      51.88448666010586
0.01435110769931125       51.83974631139037
0.014498928326934113      51.81816240203996
0.014850148230395988      51.77297078568303
0.015019185528471368      51.75119098592667
0.01537040543192969       51.70599936956962
0.01553944273000507       51.684219569813244
0.015890662633466945      51.63902795345631
0.016059699931541438      51.61724815369996
0.016410919835002424      51.57205653734299
0.016579957133076917      51.55027673758661
0.016931177036537015      51.505085121229634
0.017100214334612396      51.48330532147328
0.01750184477324712       51.43771322969482
0.01769514396700611       51.41576342622085
0.018096774405640836      51.37017133444244
0.018290073599399825      51.34822153096849
0.018691704038032775      51.30262943918996
0.018885003231792652      51.280679635715984
0.019286633670427378      51.23508754393757
0.019479932864187255      51.213137740463594
0.019881563302820204      51.16754564868514
0.02007486249658008       51.145595845211176
0.02053413888623634       51.0996350476632
0.02075518228159101       51.07752631391695
0.02121445867124816       51.03156551636894
0.02143550206660283       51.00945678262268
0.0218947784562582        50.9634959850747
0.02211582185161287       50.941387251328436
0.02257509824127002       50.8954264537805
0.02279614163662469       50.87331772003425
0.02325541802628006       50.827356922486246
0.02347646142163473       50.80524818873998
0.02400165767621676       50.758965095887305
0.024254427393874067      50.73671539210552
0.02477962364845432       50.69043229925282
0.025032393366111627      50.668182595470995
0.02555758962069188       50.62189950261832
0.025810359338350075      50.59964979883654
0.026335555592930326      50.553366705983876
0.026588325310587635      50.531117002202045
0.027113521565167886      50.484833909349305
0.027366291282825195      50.46258420556751
0.027966868869737205      50.41608303109838
0.028255918583536932      50.393737641209285
0.028856496170447166      50.347236466740114
0.029145545884246893      50.324891076851024
0.029746123471158015      50.27838990238181
0.030035173184957742      50.25604451249272
0.03063575077187064       50.20954333802355
0.030924800485670367      50.18719794813446
0.0315253780725806        50.14069677366525
0.03181442778638033       50.11835138377618
0.03250120617589847       50.071892820745155
0.03283174314773962       50.04956814280175
0.0335185215372551        50.0031095797707
0.033849058509095364      49.98078490182728
0.03453583689861173       49.934326338796225
0.034866373870451994      49.9120016608528
0.035553152259969245      49.865543097821785
0.0358836892318104        49.84321841987838
0.03657046762132676       49.79675985684732
0.03690100459316792       49.77443517890391
0.03768635617235727       49.72854198638994
0.03806433506158591       49.70647963431402
0.03884968664077437       49.66058644179995
0.03922766553000301       49.638524089724
0.04001301710919236       49.59263089721
0.040390995998421         49.570568545134044
0.04117634757761035       49.524675352620044
0.04155432646683899       49.50261300054412
0.04233967804602834       49.45671980803012
0.042717656935256976      49.43465745595418
0.04361572989787543       49.3903924213153
0.04404796003511802       49.3690790261417
0.0449460329977347        49.32481399150277
0.045378263134975505      49.30350059632914
0.04627633609759396       49.25923556169025
0.046708566234836546      49.237922166516626
0.047606639197454115      49.193657131877785
0.04803886933469581       49.172343736704164
0.04893694229731427       49.12807870206528
0.049369172434555963      49.10676530689166
0.05039614566228945       49.06554340828168
0.050890413720281025      49.045662671379674
0.051917386948011846      49.00444077276969
0.05241165500600342       48.98456003586767
0.05343862823373691       48.943338137257726
0.053932896291727594      48.92345740035572
0.05495986951946019       48.882235501745704
0.05545413757745177       48.862354764843666
0.05648111080518259       48.82113286623368
0.056975378863174164      48.80125212933168
0.05814975338994621       48.764328022291544
0.058714963661281594      48.74663154141855
0.05988933818805098       48.70970743437838
0.06045454845938725       48.6920109535054
0.06162892298615841       48.655086846465224
0.0621941332574929        48.637390365592225
0.06336850778426406       48.60046625855206
0.06393371805560033       48.582769777679076
0.06510809258236971       48.5458456706389
0.06567330285370598       48.528149189765905
0.06701623516380462       48.496411221758805
0.0676625699727369        48.4813171856712
0.06900550228283375       48.44957921766411
0.06965183709176603       48.434485181576505
0.07099476940186378       48.40274721356937
0.07164110421079695       48.387653177481745
0.0729840365208938        48.355915209474645
0.07363037132982608       48.34082117338705
0.07497330363992472       48.30908320537991
0.075619638448857         48.29398916929231
0.07715532161329453       48.268676772569975
0.07789442475140795       48.25692244809724
0.0794301079158437        48.2316100513749
0.08016921105395713       48.219855726902146
0.08170489421839378       48.19454333017981
0.0824439973565072        48.18278900570706
0.08397968052094296       48.15747660898468
0.08471878365905727       48.14572228451195
0.08625446682349303       48.120409887789606
0.08699356996160734       48.10865556331685
0.0887496694789105        48.08775956710484
0.08959485596928563       48.07814577081504
0.09135095548658878       48.057249774603
0.09219614197696391       48.04763597831317
0.09395224149426706       48.02673998210119
0.09479742798464219       48.017126185811414
0.09655352750194623       47.996230189599366
0.09739871399232047       47.98661639330953
0.09915481350962363       47.965720397097485
0.09999999999999876       47.956106600807686
0.10175609951730369       47.94175644698312
0.10260128600767882       47.93573023121144
0.1043573855249802        47.92138007738684
0.10520257201535621       47.91535386161516
0.10695867153266025       47.90100370779048
0.10780385802303538       47.894977492018796
0.10955995754033854       47.88062733819423
0.11040514403071366       47.87460112242257
0.1121612435480186        47.86025096859793
0.11300643003839372       47.85422475282624
0.11454211320282948       47.839803203357775
0.11528121634094379       47.833589331818935
0.11681689950537955       47.81916778235043
0.11755600264349209       47.81295391081159
0.11909168580792961       47.79853236134312
0.11983078894604304       47.79231848980428
0.12136647211047968       47.77789694033578
0.12210557524859222       47.77168306879694
0.12364125841302975       47.75726151932839
0.12438036155114318       47.75104764778955
0.12572329386124093       47.73314888357412
0.1263696286701741        47.726269136917246
0.12771256098027006       47.70837037270169
0.12835889578920234       47.701490626044816
0.12970182809930098       47.683591861829306
0.13034816290823326       47.676712115172435
0.1316910952183319        47.658813350956954
0.13233743002726506       47.65193360430008
0.1336803623373619        47.63403484008453
0.13432669714629508       47.62715509342766
0.13550107167306535       47.598568315687984
0.13606628194440162       47.58681290896009
0.13724065647117012       47.55822613122038
0.1378058667425064        47.546470724492494
0.13898024126927577       47.51788394675278
0.13954545154061204       47.50612854002487
0.14071982606738231       47.4775417622852
0.1412850363387177        47.465786355557306
0.14245941086548886       47.437199577817594
0.14302462113682335       47.4254441710897
0.14405159436455595       47.38066053009488
0.14454586242254752       47.361142349161284
0.14557283565028012       47.31635870816638
0.14606710370826992       47.29684052723279
0.1470940769360043        47.25205688623792
0.1475883449939941        47.232538705304336
0.1486153182217267        47.187755064309506
0.14910958627971826       47.16823688337591
0.15013655950745175       47.12345324238101
0.15063082756544244       47.103935061447416
0.15152890052805912       47.043004512084835
0.1519611306653017        47.015846384397825
0.15285920362791838       46.954915835035166
0.15329143376516097       46.927757707348164
0.15418950672777854       46.866827157985576
0.15462173686502023       46.839669030298566
0.1555198098276378        46.778738480935985
0.15595203996488038       46.75158035324896
0.15685011292749707       46.6906498038863
0.15728234306473965       46.66349167619929
0.1580676946439299        46.586303535605104
0.15844567353315853       46.55105435002302
0.15923102511234788       46.4738662094288
0.15960900400157652       46.438617023846696
0.1603943555807641        46.361428883252515
0.16077233446999273       46.326179697670405
0.16155768604918297       46.248991557076224
0.1619356649384116        46.213742371494114
0.16272101651760096       46.13655423089989
0.1630989954068296        46.10130504531779
0.16378577379634596       46.01047605592592
0.164116310768188         45.96815929435503
0.1648030891577026        45.877330304963124
0.16513362612954285       45.835013543392236
0.165820404519061         45.744184554000334
0.16615094149090126       45.70186779242944
0.16683771988041762       45.61103880303758
0.16716825685225878       45.568722041466685
0.16785503524177425       45.47789305207474
0.1681855722136154        45.43557629050385
0.1687861498005283        45.334666279065935
0.16907519951432715       45.286901179096354
0.16967577710123916       45.185991167658365
0.16996482681503888       45.138226067688784
0.1705654044019509        45.03731605625083
0.17085445411575062       44.98955095628125
0.17145503170266263       44.888640944843296
0.17174408141646236       44.840875844873715
0.17234465900337437       44.739965833435726
0.1726337087171741        44.69220073346615
0.17315890497175612       44.58463017613555
0.17341167468941343       44.53308915773662
0.1739368709439928        44.425518600405944
0.174189640661651         44.373977582007015
0.17471483691623124       44.26640702467638
0.17496760663388944       44.21486600627745
0.1754928028884697        44.10729544894681
0.1757455726061261        44.05575443054788
0.17627076886070725       43.948183873217204
0.17652353857836456       43.896642854818275
0.1769828149680217        43.78525648624348
0.17720385836337638       43.73138777338859
0.17766313475303175       43.62000140481369
0.17788417814838642       43.56613269195879
0.1783434545380418        43.45474632338389
0.17856449793339646       43.40087761052898
0.1790237743230545        43.28949124195415
0.17924481771840917       43.23562252909926
0.17970409410806454       43.12423616052439
0.1799251375034201        43.0703674476695
0.18032676794205393       42.957486806387465
0.1805200671358138        42.90250392316889
0.18092169757444676       42.78962328188682
0.18111499676820664       42.734640398668205
0.18151662720684048       42.62175975738613
0.18170992640059946       42.56677687416755
0.1821115568392324        42.453896232885484
0.1823048560329923        42.39891334966687
0.18270648647162613       42.286032708384795
0.18289978566538512       42.231049825166224
0.1832510055688461        42.11863741964146
0.18342004286692148       42.06357861088427
0.18377126277038247       41.951166205359435
0.18394030006845785       41.896107396602254
0.18429151997191706       41.78369499107745
0.18446055726999244       41.728636182320265
0.1848117771734552        41.61622377679551
0.1849808144715297        41.56116496803832
0.1853320343749898        41.448752562513484
0.18550107167306518       41.393693753756295
0.18580820830595268       41.28332344366079
0.18595602893357555       41.22902845299764
0.18626316556646128       41.11865814290198
0.18641098619408414       41.064363152238826
0.18671812282697164       40.953992842143286
0.1868659434545945        40.89969785148014
0.187173080087482         40.789327541384566
0.187320900715104         40.73503255072141
0.1876280373479906        40.62466224062587
0.18777585797561347       40.570367249962715
0.1880444444376339        40.46298381249053
0.1881737113994193        40.409981189649116
0.18844229786143973       40.30259775217697
0.188571564823226         40.24959512933557
0.18884015128524556       40.14221169186335
0.18896941824703273       40.08920906902194
0.1892380047090514        39.981825631549796
0.18936727167083767       39.92882300870839
0.18963585813285722       39.821439571236205
0.18976512509464438       39.7684369483948
0.18999999999999861       39.664945146631176
0.19011304205426605       39.613766984047246
0.1903479169596185        39.510275182283586
0.19046095901388593       39.45909701969964
0.19069583391924105       39.35560521793606
0.19080887597350848       39.30442705535213
0.19104375087886272       39.200935253588504
0.19115679293312926       39.149757091004574
0.1913916678384835        39.04626528924096
0.19150470989275004       38.99508712665701
0.19171010453829762       38.90012226087882
0.1918089581498954        38.85324867247095
0.1920143527954421        38.75828380669272
0.19211320640703988       38.71141021828484
0.1923186010525848        38.61644535250665
0.19241745466418347       38.56957176409876
0.19262284930972928       38.47460689832057
0.19272170292132795       38.427733309912696
0.19292709756687465       38.33276844413447
0.19302595117847243       38.285894855726596
0.19320556577099612       38.211627441419395
0.19329201179844535       38.17522257157651
0.19347162639096727       38.10095515726923
0.1935580724184165        38.06455028742636
0.19373768701094018       37.990282873119114
0.1938241330383894        37.95387800327625
0.1940037476309131        37.87961058896901
0.19409019365836144       37.84320571912613
0.19426980825088425       37.76893830481889
0.19435625427833347       37.732533434976006
0.1945133245941726        37.69281981952995
0.19458892037201814       37.67353991928072
0.19474599068785547       37.63382630383463
0.19482158646570102       37.61454640358538
0.19497865678153747       37.574832788139325
0.1950542525593848        37.55555288789007
0.19521132287522303       37.51583927244402
0.19528691865306858       37.49655937219477
0.1954439889689059        37.45684575674871
0.19551958474675146       37.43756585649948
0.19565694042465598       37.43797617751173
0.1957230478190244        37.438191503155245
0.19586040349692713       37.43860182416745
0.19592651089129642       37.438817149810944
0.19606386656919916       37.4392274708232
0.19612997396356757       37.43944279646669
0.1962673296414712        37.439853117478904
0.1963334370358405        37.44006844312242
0.19647079271374324       37.440478764134625
0.19653690010811165       37.44069408977813
0.19665701562549476       37.4799118929156
0.19671482556825381       37.49871365347791
0.19683494108563426       37.53793145661534
0.1968927510283942        37.556733217177666
0.19701286654577554       37.59595102031514
0.1970706764885355        37.61475278087745
0.19719079200591771       37.65397058401493
0.19724860194867677       37.67277234457723
0.1973687174660581        37.71199014771463
0.19742652740881805       37.730791908276956
0.1975315666597357        37.80417927936328
0.19758212060326752       37.83919944669186
0.19768715985418162       37.91258681777815
0.19773771379771343       37.947606985106745
0.1978427530486302        38.02099435619299
0.19789330699216112       38.056014523521576
0.19799834624307788       38.1294018946079
0.1980489001866097        38.1644220619365
0.19815393943752557       38.23780943302275
0.1982044933810565        38.27282960035132
0.19829634865898793       38.372922298841544
0.19834055733805922       38.42048080608114
0.19843241261599065       38.52057350457136
0.19847662129506194       38.56813201181091
0.19856847657299248       38.66822471030113
0.19861268525206377       38.715783217540725
0.19870454052999698       38.815875916030905
0.19874874920906827       38.863434423270476
0.1988406044869988        38.9635271217607
0.1988848131660701        39.01108562900027
0.19896513925379722       39.13027489446199
0.19900379909254973       39.18675046905366
0.19908412518027507       39.30593973451542
0.1991227850190258        39.36241530910709
0.19920311110675382       39.48160457456881
0.19924177094550632       39.538080149160486
0.19932209703323167       39.65726941462224
0.19936075687198418       39.713744989213914
0.1994410829597122        39.8329342546756
0.1994797427984638        39.88940982926727
0.19954998677915636       40.0214582455491
0.19958379423877126       40.08402886294818
0.19965403821946293       40.21607727922989
0.1996878456790787        40.27864789662897
0.1997580896597695        40.41069631291075
0.1997918971193844        40.47326693030983
0.19986214110007783       40.60531534659167
0.19989594855969184       40.66788596399073
0.1999661925403835        40.79993438027244
0.1999999999999984        40.86250499767152


==> Data/RANSVal/line_data1.txt <==
x	y
0	81.5271
0.0535	81.1586
0.1071	79.9887
0.1606	78.3279
0.2131	76.4167
0.2635	74.4852
0.3114	72.6597
0.3571	70.9997
0.4005	69.5287
0.4419	68.2392
0.4814	67.1189
0.5189	66.1499
0.5547	65.3127
0.5887	64.5896
0.6211	63.9647
0.6520	63.4235
0.6814	62.9530
0.7094	62.5420
0.7361	62.1798
0.7615	61.8536
0.7857	61.5476
0.8087	61.2391
0.8306	60.8939
0.8515	60.4626
0.8714	59.8779
0.8903	59.0483
0.9084	57.8447
0.9255	56.0627
0.9419	53.3254
0.9575	48.7376
0.9723	40.2050
0.9864	26.4044
1.0000	9.1261

==> Data/RANSVal/ref_data1.txt <==
x	y
0.9666666666 	41.958041958041946
0.6666666666	52.04081632653062
0.3333333333	68.62244897959184
0.1666666666	79.8469387755102

==> Data/ST_single.csv <==
factor,Therm_c_ST,Therm_c_err,Therm_U_ST,Therm_U_err,Therm_T_ST,Therm_T_err,Veg_c_ST,Veg_c_err,Veg_U_ST,Veg_U_err,Veg_T_ST,Veg_T_err
1.0,0.026597154296667692,0.0015394439032753494,0.016822112527116545,0.000516766645544626,0.231223519498747,0.008996570670549972,0.0389160590737035,0.001610476884706092,0.0059152382742415546,0.00015224675530938966,0.039143248935320576,0.0014524964342601389
0.5,0.08132885207355856,0.00480750778645228,0.04164482634053117,0.0010371235340835788,0.36526163821374186,0.011489903874189097,0.05918434081167057,0.0020996130414670244,0.010865469095989849,0.00023880084824712622,0.05222763245229295,0.0016416039702007957
0.25,0.26919027386219563,0.013221067043954808,0.0921809688853676,0.0023382631689810424,0.5382774670987486,0.013180019887043376,0.10018403331741842,0.002875951408484262,0.021573968846404973,0.0006705178025057291,0.08661462022080449,0.0030384950740938513
0.125,0.48774503990897616,0.017943839764311218,0.20526163698760058,0.006281537997500518,0.6830301996911876,0.013813171001505878,0.21343915468564156,0.006031060264149737,0.047498248345153836,0.0011231510669003492,0.19867682861905447,0.00651325323322744


==> Data/SurrogateError/ErrorVsPC_con.csv <==
4.000000000000000000e+00,1.546107101440429688e+01,1.770115470886230469e+01
8.000000000000000000e+00,8.030464172363281250e+00,1.176046466827392578e+01
1.600000000000000000e+01,4.972236633300781250e+00,9.350126266479492188e+00
3.200000000000000000e+01,2.885767698287963867e+00,8.750428199768066406e+00
6.400000000000000000e+01,1.409379720687866211e+00,7.949694156646728516e+00
1.280000000000000000e+02,6.961461901664733887e-01,8.029248237609863281e+00
2.560000000000000000e+02,3.460512459278106689e-01,8.142099380493164062e+00


==> Data/SurrogateError/ErrorVsPC_vel.csv <==
4.000000000000000000e+00,6.075410777639323356e+00,6.398733372784401574e+00
8.000000000000000000e+00,3.652033821685876536e+00,4.294839640976825912e+00
1.600000000000000000e+01,2.350151511403034021e+00,3.259528919506884836e+00
3.200000000000000000e+01,1.478647881248083884e+00,2.712805212722166903e+00
6.400000000000000000e+01,9.408481589243237186e-01,2.437298482436468294e+00
1.280000000000000000e+02,5.152412107901971350e-01,2.367412404346384225e+00
2.560000000000000000e+02,2.655377281711810422e-01,2.354047052621034641e+00


==> Data/VegValidation/valKE0.25.csv <==
-5, 5.017391304347826
-4.5497835497835535, 4.852337034945731
-4.151515151515149, 4.695959595959596
-3.8051948051948017, 4.574345943911161
-3.3896103896103895, 4.435366083192169
-2.887445887445891, 4.305113244243679
-2.4372294372294347, 4.166145931363323
-2.0216450216450195, 4.0619486793399835
-1.5367965367965382, 3.931689566472176
-1.1731601731601717, 3.8187778405169714
-0.7748917748917767, 3.7145743145743157
-0.41125541125541076, 3.5929669364451975
0.038961038961040195, 3.436608319217016
0.4199134199134198, 3.280224606311564
0.870129870129869, 3.1499529456051203
1.3896103896103904, 2.9240542066629036
1.7186147186147194, 2.776347324173412
2.134199134199135, 2.57649789823703
2.6190476190476213, 2.3679779158040035
3.1038961038961013, 2.246414455110109
3.727272727272723, 2.168379446640318
4.696969696969699, 2.116556873078614
5.632034632034632, 2.047330447330449
6.393939393939396, 1.9954325867369374
7.069264069264067, 1.9261120521990116
7.900432900432898, 1.8481523307610284
8.783549783549784, 1.7441244745592595
9.320346320346319, 1.666058096492881
9.90909090909091, 1.4749670619235875
10.428571428571429, 1.3534161490683256
11.01731601731602, 1.2231946797164222
11.58874458874459, 1.1712278060104184
12.419913419913417, 1.154137649789826
13.129870129870131, 1.1456992283079266
13.580086580086583, 1.1284710458623544
14.272727272727273, 1.120026350461136
14.688311688311689, 1.128872576698667
15.277056277056275, 1.094303281259807
15.640692640692638, 1.0857393813915583
15.987012987012989, 1.0771692076039943
16.4025974025974, 1.077319781667611
16.835497835497836, 1.0861722818244606
17.0952380952381, 1.1384403036576995
17.372294372294373, 1.2081059037580828
17.632034632034635, 1.2777652299391473
17.909090909090914, 1.3735177865612678
18.11688311688312, 1.4431582909843823
18.35930735930736, 1.5302026475939554
18.584415584415588, 1.6346320346320387
18.896103896103895, 1.713005834744969
18.996885186458312, 1.733683145815637


==> Data/VegValidation/valKE0.75.csv <==
-4.997472676577154, 5.076923076923077
-4.671604514888097, 4.9945054945054945
-4.296889677486692, 4.912087912087912
-3.9873932038111146, 4.862637362637363
-3.5148508208209703, 4.730769230769232
-3.1562392831049544, 4.582417582417583
-2.8464967867952935, 4.4423076923076925
-2.536709559097619, 4.2857142857142865
-2.226855234317921, 4.104395604395604
-1.9006292215247442, 3.890109890109891
-1.6395544753753715, 3.6840659340659343
-1.1990844975919606, 3.370879120879122
-0.8235868609002939, 3.000000000000001
-0.5621766293408079, 2.6703296703296706
-0.2844618068498672, 2.3324175824175826
0.04234571398750475, 1.9038461538461537
0.41784335067917233, 1.5329670329670333
0.6628595285311709, 1.244505494505494
0.9565881879314713, 1.0054945054945048
1.266375415629148, 0.8489010989010985
1.689981660130913, 0.7500000000000003
2.2598819091356406, 0.7417582417582415
2.7970164164193996, 0.8076923076923078
3.2854608078488674, 0.8159340659340656
3.8064249183652166, 0.8406593406593406
4.327366663187558, 0.8736263736263736
4.815833420311034, 0.873626373626373
5.6950512174392784, 0.881868131868132
6.378927043106149, 0.8736263736263729
6.94887202349889, 0.8489010989010991
7.437495340480414, 0.7912087912087912
8.00759688073121, 0.7087912087912088
8.62645563391832, 0.65934065934066
9.098640165804344, 0.6593406593406602
9.652034532631545, 0.7335164835164841
10.07512636617114, 0.8241758241758249
10.433044567372926, 0.9313186813186815
10.888745582775433, 1.0054945054945061
11.344446598177942, 1.0796703296703296
11.88146927699167, 1.1868131868131861
12.353385420549596, 1.2857142857142863
12.857866014582434, 1.3846153846153852
13.199546721934784, 1.475274725274725
13.573769514068022, 1.574175824175825
13.882773942475438, 1.7060439560439555
14.273256594152112, 1.8131868131868139
14.631152429659892, 1.9285714285714293
15.054199531811474, 2.0357142857142865
15.558702491538313, 2.1263736263736264
16.111917932813455, 2.266483516483517
16.567596582521954, 2.3489010989011003
17.088493595956287, 2.398351648351648
17.593153115541178, 2.4313186813186816
18.211922405952258, 2.414835164835165
18.700411528769745, 2.406593406593406
19.09122966585653, 2.390109890109891


==> Data/VegValidation/valKE1.25.csv <==
-5.029628988914686, 5.165670318523426
-4.6786103941292385, 5.094924030501817
-4.359485424353879, 5.024154152520883
-3.960555622175347, 4.926816082847937
-3.5297793749053943, 4.847253047527872
-3.13084957272686, 4.749914977854926
-2.7158785982059825, 4.617085814374542
-2.412558901179695, 4.493049808233291
-1.997493566821508, 4.324717755965803
-1.5186645724024972, 4.165308605813747
-1.0079655429327428, 4.014798767817793
-0.5773072454594237, 3.9796143434816047
0.012748407186287558, 3.971175035532378
0.5549400323575622, 3.971576064840938
1.001686682091882, 3.883149102303759
1.4963917191379457, 3.7503789137216925
1.8633807163877503, 3.6707686984829726
2.4220145432099285, 3.484791356638906
2.9168375300526277, 3.3076425570729624
3.363702129583581, 3.1748369835519052
3.8744011590533347, 3.0243271455559517
4.257407738686156, 2.9181015587065677
4.736165963227185, 2.785319575144838
5.151160527707388, 2.6436146894676775
5.51836183459114, 2.4841229744579776
5.885586731434209, 2.3157555372515
6.300722835670376, 2.120796318393687
6.66787696263547, 1.9790560477775363
7.146588007257844, 1.8640255086093578
7.609257879537873, 1.784486063248619
7.976128926991043, 1.7492544589937769
8.406598504789741, 1.7850758122317936
8.852944125215503, 1.8475361270398005
9.171573705845004, 1.9631564151911545
9.490014566799882, 2.1497824809167128
9.760638580198979, 2.3274974395065047
10.015221421255733, 2.540703491903737
10.253833859848122, 2.7627734715180803
10.49256424823714, 2.9404648401485463
10.826975511656387, 3.1182269786569927
11.081817842265739, 3.2338000868896906
11.432553357539252, 3.26956246522939
11.863117295175265, 3.269880929680304
12.23005911250641, 3.2080221588351363
12.64474700751537, 3.181701661716061
13.059340542687007, 3.190884053384085
13.473768948143373, 3.262196500429545
13.84033332612529, 3.3423492847327836
14.127234411460005, 3.395815927547381
14.461857984513195, 3.4936965662848483
14.844392764959476, 3.5649854233709766
15.338649592778324, 3.6008539565276454
15.91264048312236, 3.6367814645826355
16.26347035823319, 3.6370409541352333
16.662117080899804, 3.646211550823595
17.092586658698497, 3.6820329040616113
17.55499704142593, 3.7001264028654055
18.049324639122766, 3.7093677694317484
18.49571743946718, 3.7540766398462044
18.974074634699654, 3.772181933629659


==> Data/VegValidation/valKEk0.25.csv <==
-5.017047551105754, 0.04237288135593202
-4.842808294998893, 0.05084745762711867
-4.634677884350837, 0.0699467771391846
-4.430290820885764, 0.08467102292833513
-4.225907764381629, 0.09893513603657453
-4.021524707877494, 0.11319924914481419
-3.8171456583342955, 0.12700322957214272
-3.6127666087910972, 0.14080720999947124
-3.4083915662088353, 0.15415105774588864
-3.1918943219467257, 0.16335371136410773
-2.7953666124854704, 0.18267928396236763
-2.5911077717703765, 0.18267928396236763
-2.3868489310552823, 0.1826792839623676
-2.1825900903401885, 0.18267928396236763
-1.978323235703221, 0.18359954932418965
-1.773996276652201, 0.1914218048996756
-1.569637261913686, 0.20292512192244969
-1.365214135800183, 0.22179056183979837
-1.1947439931847836, 0.2510089870776439
-1.0412649677258559, 0.2837244206904126
-0.9183586535187338, 0.32403204353821197
-0.8363353617499394, 0.3607506314749056
-0.7679365385585015, 0.39664098058595976
-0.6995136736014445, 0.43529212578247967
-0.6310607564373631, 0.47739426608583163
-0.5626258705974951, 0.5174258093250844
-0.4941308803435751, 0.5643593427780014
-0.42559982744122404, 0.6154340703591171
-0.35708079542168214, 0.6651283998974996
-0.28854974251933285, 0.7162031274786151
-0.22006677314822376, 0.7617562628887994
-0.18564898218144865, 0.8047786685539732
-0.1512932991091942, 0.8406690176650273
-0.11692158819319243, 0.8783998974997255
-0.0740070365599017, 0.9198118387817111
-0.03963332216343218, 0.9577727849568645
0.020404977033338767, 1.0109181096020794
0.0889600717013117, 1.0647536332686605
0.15749112460366277, 1.115828360849776
0.22602818794741886, 1.1675932874522579
0.2945772721739859, 1.2207386120974728
0.36311433551774197, 1.2725035386999546
0.43165740930290397, 1.3249586643238032
0.5001584099982281, 1.3725823967980866
0.5686534002521482, 1.4195159302510039
0.6371423800646632, 1.4657592646825541
0.7056133285529613, 1.5099320020500053
0.7876738850584708, 1.5509298239191713
0.8594866389680718, 1.5879244914644117
0.9278614203938877, 1.6210540444900003
0.9996549408909958, 1.6558400751668683
1.0987442799857794, 1.6976661358616734
1.1841706836782109, 1.734246683994094
1.3036161857242075, 1.7680664360410487
1.4571168487721922, 1.8032665861307366
1.627654709027424, 1.840261253675977
1.8151949059297516, 1.8750472843528456
2.019742247832296, 1.9081768373784334
2.2242815758129657, 1.9403861250422
2.4287287436920906, 1.9620123610450146
2.633095772352479, 1.9744359434296106
2.8374187244425606, 1.9817980663241856
3.041633488587351, 1.9767366068341654
3.2457480787087203, 1.960171830321371
3.4497985574551002, 1.9362449309140013
3.636728894902843, 1.9009987675562228
3.8066368608988093, 1.8656605776622617
3.976554443601019, 1.8314267062024874
4.146481643009482, 1.7982971531768985
4.299388474446632, 1.7653056399555835
4.41823693931304, 1.7305656225468065
4.520077858483136, 1.697436069521218
4.613361912572664, 1.6590149906651537
4.672678958800809, 1.6293364327463973
4.743876243510519, 1.5956547205037155
4.859323199237663, 1.561236795971577
4.961132062720262, 1.5244261814987006
5.04248939758136, 1.4846707178679943
5.11367706558482, 1.4498846871911264
5.181474844635735, 1.416755134165538
5.2492726236866485, 1.3836255811399496
5.300080888365464, 1.3541770895616487
5.3678466117288846, 1.3173664750887726
5.435554234158721, 1.2738839367426877
5.503273877471367, 1.2317817964393358
5.570963468576986, 1.1862286610291515
5.604649989172792, 1.145276852428077
5.638412642026397, 1.1130675647643107
5.67216728095813, 1.079938011738722
5.705921919889862, 1.0468084587131334
5.7396845727434656, 1.014599171049367
5.77348729520644, 0.9869912101947095
5.841222966362832, 0.9467296006150019
5.908876494820021, 0.8970352710766191
5.97653002327721, 0.8473409415382362
6.044189562175804, 0.7983368110212201
6.111867132398615, 0.7514032775683032
6.179538692180017, 0.7037795450940197
6.24719823107861, 0.6547754145770034
6.308004664686971, 0.6006638113018755
6.348474168756617, 0.5567671535429707
6.407713079246493, 0.5181160083464509
6.441425645088389, 0.48015506217129744
6.517626021223803, 0.43460192676111314
6.585327633212238, 0.39042918939366206
6.666674149278801, 0.34943136752449633
6.737842583869764, 0.3124366999792559
6.839662466494943, 0.2768914503788848
6.938113376503663, 0.24540457102414864
7.026334154614215, 0.21194372246830437
7.213288533827578, 0.1794583551959912
7.417395110027073, 0.16197331332137482
7.621569804562494, 0.15231052702224504
7.825804603511967, 0.14954973093677917
8.030079472070806, 0.15139026166042308
8.234402424160892, 0.15875238455499824
8.438725376250975, 0.1661145074495733
8.643056342262929, 0.17439689570597072
8.865144768886374, 0.18079096045197718
9.051710260364974, 0.19004140685694262
9.265823718973701, 0.19209039548022588
9.460320101896707, 0.20062445851789457
9.664643053986788, 0.20798658141247006
9.86898203392062, 0.21718923503068904
10.073325020815387, 0.22685202132981913
10.277668007710155, 0.23651480762894908
10.482002980683049, 0.24525732856625676
10.68630189100751, 0.24985865537536664
10.890284251417965, 0.21810950039251067
10.890547909447607, 0.24838623079645153
11.081134198054098, 0.24203639979988062
11.299178587176211, 0.26136197239814024
11.503473490539736, 0.2655031665263386
11.707732331254832, 0.26550316652633865
11.911991171969927, 0.2655031665263386
12.116286075333448, 0.26964436065453756
12.320576971736038, 0.2733254221018249
12.524871875099564, 0.277466616230024
12.729166778463085, 0.28160781035822213
12.933461681826618, 0.2857490044864207
13.137800661760448, 0.2949516581046394
13.342163683459894, 0.3069151078083247
13.546538726042158, 0.32025895555474176
13.750917775585357, 0.33406293598207026
13.955304839050427, 0.3487871817712211
14.159715944281125, 0.36627222364583695
14.364139070394629, 0.3851376635631864
14.56851010601595, 0.3980213786286924
14.772817030262281, 0.4035429707996242
14.977071864016445, 0.403082838118713
15.181274607278425, 0.3966409805859596
15.385461322696653, 0.38835859232956293
15.589628003310203, 0.3777755406686108
15.793762628236252, 0.36351142756037147
15.997889239240436, 0.34832704909030976
16.2020038293618, 0.3317622725775159
16.40611841948317, 0.3151974960647212
16.61023300960454, 0.2986327195519271
16.814347599725906, 0.2820679430391331
17.018462189847277, 0.26550316652633915
17.222588800851454, 0.25031878805627733
17.4267114048947, 0.23467427690530546
17.63083400893794, 0.21902976575433314
17.834956612981184, 0.20338525460336063
18.039079217024426, 0.18774074345238853
18.2432058280286, 0.17255636498232715
18.447328432071846, 0.15691185383135456
18.651455043076027, 0.14172747536129285
18.855581654080204, 0.12654309689123125
18.991690103181945, 0.11918097399665607



==> Data/VegValidation/valKEk0.75.csv <==
-5.000215545844905, 0.022131169625598874
-4.544575579254511, 0.03929759995689079
-4.088935612664116, 0.05646403028818269
-3.668525416946493, 0.09084718498124458
-3.2831773453333826, 0.1252339321050546
-2.9679774714676177, 0.16208688293765047
-2.6880313180129463, 0.21861557697930464
-2.390769648350924, 0.2972736444311835
-2.19862250238747, 0.3685654326334414
-1.9189876929309935, 0.4570613716898496
-1.5694920801870453, 0.5725993332049374
-1.254651449396122, 0.6463375667468645
-0.8349357902898582, 0.7520322680113005
-0.5026598955999706, 0.8356047807270082
-0.20539822593794899, 0.9142628481788873
0.24940350681115042, 1.017494938165286
0.634751578424261, 1.051881685289096
1.0203151958822776, 1.0641372627873074
1.2660614086120576, 1.0321448707573146
1.5471810894445408, 0.9681816412818194
1.776066827195102, 0.8673385177431154
2.1630195178758367, 0.7369710020985784
2.3215175624958224, 0.6631842707415477
2.515125630296966, 0.5844759092591909
2.8314271829255775, 0.5082139931165037
3.2177571856099227, 0.44178096750147455
3.5860531859372315, 0.4269891338948834
4.252281442999601, 0.4220028400160862
4.7255722193338645, 0.42687237989556
5.006188959861571, 0.4145485462131291
5.479862928809002, 0.3800737845359828
5.935957936627526, 0.3505188567687883
6.427330614395471, 0.29882916694524647
6.883521420367289, 0.259438163788897
7.33973617587743, 0.2175881417852584
7.725922481331834, 0.16590922925396162
8.024309779295027, 0.12899341088326913
8.392701577775629, 0.10436550188752308
8.708380442407847, 0.09203807577434368
9.041255075555808, 0.11413511730783228
9.233785414132427, 0.14608260395347009
9.478789191174199, 0.19031979618942893
9.68858714688152, 0.24931469393986858
9.880710343306655, 0.32306550098941517
10.072905388346754, 0.38943925149709563
10.282559646824142, 0.4631882623312682
10.562410002125524, 0.5295530317620774
10.754700845318915, 0.5860907068806029
11.052178060825842, 0.6426176047068826
11.38488504720554, 0.6819277781713933
11.752797854919685, 0.7064802461214221
12.243595743767884, 0.7138070086328109
12.646642524201514, 0.7309788276102255
13.189770154284922, 0.7653494087956679
13.662701687544349, 0.8071042313844728
14.100547147160935, 0.851321665251316
14.450809145131213, 0.8881710236531626
14.713439782378533, 0.9225703442845924
14.975950671934235, 0.9692647591524661
15.291030798108384, 1.0184128042215057
15.500804804277386, 1.0798667208192343
15.797970675786122, 1.1683608636602678
16.02522784493073, 1.2347310217371996
16.269968177050952, 1.3060174212933358
16.462139272552736, 1.3748501906483046
16.724602263031798, 1.4264626432107552
16.969606040073568, 1.4706998354467136
17.302265127376618, 1.514928046605802
17.59986209057516, 1.5591598501956383
18.055310460858976, 1.5959984313052407
18.545797005708973, 1.6352924388313823
18.983690364402207, 1.6745918350036477


==> Data/VegValidation/valKEk1.25.csv <==
-4.949213670776448, 0.02352468321345319
-4.231716813820542, 0.020062848919761817
-3.4799413378183264, 0.00987352462340314
-2.9674845957943616, 0.009801751970458619
-2.3526513416103145, 0.0164383299460628
-1.8062604892741745, 0.02980718276786481
-1.2427303274148804, 0.03981229058833245
-0.5424301981044835, 0.04307555387554397
0.10662425700351452, 0.046345994428050055
0.6191384171498351, 0.04291286919553632
1.045841193435674, 0.06302117412882983
1.352855893671209, 0.08986893117361455
1.7451077965436683, 0.12678878384828207
2.119990717403554, 0.1805177918425596
2.477734328740283, 0.23761054483817062
2.938198960971228, 0.2812435329849171
3.5522857795646523, 0.33157769449491786
3.944652518681824, 0.3617748420104478
4.285773583596599, 0.3919791667912719
4.814738035797811, 0.42551852751225244
5.257948522260888, 0.4792379658194705
5.684019699200812, 0.5363211491280223
6.024451746647321, 0.6068617048636736
6.330949683781652, 0.6639616351245795
6.688808131363096, 0.7143316829610524
7.081002616113201, 0.7546128882152895
7.524672447555124, 0.7814415058859554
7.951490060085673, 0.7948271056601112
8.446635238219418, 0.8082031357472068
8.737027392032997, 0.8081624645772054
9.009706055099866, 0.845099064204227
9.265360244888294, 0.8786767036734446
9.537924071710451, 0.9223360084596032
9.878528373524029, 0.9827925064565483
10.304255041729819, 1.0600438052425136
10.593785923708065, 1.110423422766046
11.173134778276332, 1.194375894915266
11.803844143291712, 1.271598484640054
12.520135219678153, 1.3387250545173108
13.253508187465386, 1.4058492319728029
13.952947044940451, 1.4595327839535488
14.737565686930079, 1.5266497841437465
15.334628032245067, 1.573624985495943
15.795092664476012, 1.6172579736426889
16.289606243263837, 1.667608882105044
16.80160364030896, 1.6944279300886516
17.38210085732434, 1.7111533506464924
17.860164144057286, 1.7245317731553536
18.44083361543974, 1.7311731359744877
18.952945848729566, 1.7512694787989567


==> Data/VegValidation/valLR0.25.csv <==
% Model:              val3_test.mph
% Version:            COMSOL 6.2.0.290
% Date:               Oct 22 2025, 11:14
% Dimension:          1
% Nodes:              1807
% Expressions:        1
% Description:        Line graph
% x/H (1)                 Velocity magnitude
-5                        3.9232974874330755
-4.996289144267779        3.9231832897601917
-4.970266039678717        3.922347867414279
-4.962844328214267        3.9221150796710633
-4.9368212236252065       3.9212621686610167
-4.929399512160757        3.9210246531207167
-4.903376407571697        3.920154328988663
-4.895954696107246        3.9199120864235746
-4.869931591518185        3.9190247312999293
-4.862509880053734        3.918777765663375
-4.836486775464673        3.9178736403470245
-4.829065064000223        3.917621915873195
-4.803041959411161        3.9167008341607907
-4.79562024794671         3.9164442255702587
-4.769597143357649        3.915505763584987
-4.762175431893199        3.9152441195062875
-4.736152327304139        3.9142866083180556
-4.728730615839687        3.914019694352811
-4.702707511250628        3.913042730246499
-4.695285799786177        3.9127704297248878
-4.669262695197116        3.9117739901870565
-4.661840983732665        3.911496218942545
-4.6358178791436035       3.910479606219751
-4.628396167679154        3.910196239696109
-4.602373063090092        3.9091594603026945
-4.5949513516256415       3.9088704106513266
-4.568928247036581        3.907813030032895
-4.561506535572131        3.9075181336181624
-4.535483430983069        3.9064394307956367
-4.528061719518619        3.906138474652252
-4.502038614929559        3.9050372716734754
-4.494616903465108        3.9047300490651775
-4.468593798876047        3.903604825993139
-4.4611720874115965       3.903291187772873
-4.435148982822535        3.902141918245142
-4.427727271358085        3.9018219185777734
-4.401704166769023        3.900649893666634
-4.394282455304573        3.900323729099253
-4.368259350715513        3.899129720954922
-4.360837639251063        3.89879761757208
-4.334814534662002        3.8975844194121647
-4.327392823197552        3.897246470728212
-4.301369718608491        3.896014936086106
-4.293948007144041        3.895670632959586
-4.267924902554978        3.894414666084011
-4.260503191090529        3.894063070678156
-4.234480086501465        3.8927777737336786
-4.227058375037017        3.8924182157378753
-4.201035270447952        3.8910972055837085
-4.193613558983504        3.890729260800519
-4.167590454394441        3.8893777893865895
-4.160168742929992        3.889002016162845
-4.1341456383409305       3.8876291466213244
-4.126723926876481        3.8872463443533936
-4.100700822287418        3.88584513043887
-4.093279110822969        3.885454605011903
-4.067256006233906        3.8840271607778574
-4.059834294769456        3.8836290103390962
-4.033811190180394        3.8821728853524005
-4.026389478715944        3.8817667496858204
-4.000366374126883        3.880281541718786
-3.992944662662433        3.8798672691218643
-3.966921558073372        3.8783522964827526
-3.9594998466089226       3.8779296776989525
-3.93347674201986         3.87638406338023
-3.926055030555411        3.875952882904696
-3.9000319259663474       3.8743756837744527
-3.8926102145018993       3.8739357294825227
-3.8665871099128353       3.872326522572874
-3.8591653984483862       3.871877649835255
-3.8331422938593236       3.870235290811719
-3.825720582394875        3.8697772561630726
-3.7996974778058124       3.868102295413845
-3.7922757663413633       3.867634949067203
-3.7662526617523002       3.865925729153143
-3.758830950287851        3.865448739661391
-3.7328078456987877       3.863703116025106
-3.725386134234339        3.863216134688889
-3.6993630296452764       3.8614338525988567
-3.6919413181808274       3.8609367120303215
-3.6659182135917647       3.8591168360558212
-3.6584965021273157       3.858609357272564
-3.632473397538253        3.856751064586765
-3.6250516860738045       3.8562330806004392
-3.599028581484741        3.8543372108315177
-3.5916068700202923       3.8538086448441646
-3.5655837654312292       3.851874105658494
-3.558162053966781        3.8513346772641066
-3.5321389493777176       3.8493600983829337
-3.5247172379132685       3.8488094854449764
-3.498694133324206        3.8467936988714513
-3.4912724218597573       3.846231592323032
-3.4652493172706937       3.844173137293478
-3.457827605806245        3.8435992175100147
-3.431804501217181        3.8414967882126456
-3.4243827897527326       3.8409107725840554
-3.398359685163669        3.8387637042615044
-3.3909379736992205       3.8381653808717164
-3.364914869110157        3.8359729484938656
-3.3574931576457083       3.835362103277677
-3.3314700530566452       3.833123878139152
-3.3240483415921966       3.8325002949763514
-3.2980252370031335       3.830215374667552
-3.2906035255386845       3.829578762764899
-3.2645804209496214       3.827245977309893
-3.257158709485172        3.8265960047072003
-3.2311356048961093       3.824213762976246
-3.22371389343166         3.8235500549510624
-3.197690788842598        3.821116970775376
-3.190269077378149        3.8204391722689524
-3.164245972789087        3.8179536976861566
-3.156824261324637        3.8172614723106975
-3.1308011567355742       3.814722361643971
-3.1233794452711257       3.814015421973929
-3.097356340682062        3.81142204860988
-3.0899346292176135       3.810700155924669
-3.0639115246285504       3.8080518377140775
-3.0564898131641014       3.8073147068352666
-3.0304667085750387       3.804610332106619
-3.0230449971105897       3.803857596761311
-2.997021892521527        3.801095523537884
-2.9896001810570776       3.800326759496617
-2.963577076468015        3.79750474547735
-2.956155365003566        3.796719495451195
-2.9301322604145033       3.7938361274139982
-2.9227105489500547       3.793034015581796
-2.896687444360991        3.7900878460038636
-2.889265732896542        3.789268521609297
-2.8632426283074794       3.7862581537256057
-2.8558209168430304       3.7854212569269134
-2.8297978122539678       3.7823460049956856
-2.8223761007895187       3.7814912120662454
-2.7963529962004565       3.7783493621893305
-2.7889312847360075       3.777476240795573
-2.762908180146944        3.7742660104025294
-2.7554864686824954       3.773374103941694
-2.729463364093432        3.7700939273448544
-2.7220416526289837       3.7691827928003425
-2.6960185480399197       3.7658304922387336
-2.6885968365754715       3.7648996374663084
-2.6625737319864076       3.7614734655994755
-2.6551520205219594       3.7605224408034794
-2.629128915932896        3.757020670523975
-2.6217072044684473       3.756049033059221
-2.595684099879384        3.7524698697811028
-2.5882623884149356       3.751477161097479
-2.5622392838258725       3.747819080189698
-2.5548175723614235       3.7468048334434925
-2.5287944677723604       3.743065815831985
-2.5213727563079114       3.742029523073631
-2.4953496517188487       3.738207023599209
-2.4879279402543997       3.7371481352944427
-2.4619048356653375       3.7332402004813328
-2.454483124200889        3.7321582022588853
-2.4284600196118262       3.728162867193704
-2.4210383081473776       3.727057220476643
-2.395015203558314        3.7229721190758998
-2.387593492093865        3.7218422403276943
-2.361570387504801        3.717664610395489
-2.3541486760403525       3.7165098797498572
-2.3281255714512885       3.7122374315309647
-2.3207038599868404       3.711057278072661
-2.2946807553977773       3.7066876641699746
-2.2872590439333282       3.70548150741421
-2.2612359393442656       3.701012370527738
-2.2538142278798166       3.699779614418432
-2.227791123290755        3.6952084251761077
-2.2203694118263058       3.6939484383450365
-2.194346307237243        3.689272359406895
-2.186924595772794        3.687984486545947
-2.1609014911837305       3.6832004436143566
-2.1534797797192815       3.6818840203883028
-2.1274566751302184       3.6769892742142125
-2.1200349636657694       3.675643650721372
-2.0940118590767076       3.670635488038217
-2.086590147612258        3.6692600016840284
-2.0605670430231964       3.6641353761687716
-2.0531453315587465       3.662729317642311
-2.027122226969686        3.657484934500004
-2.0197005155052365       3.656047551180788
-1.9936774109161732       3.6506794746451634
-1.986255699451724        3.649209971227428
-1.9602325948626609       3.643714521398042
-1.9528108833982116       3.642212124478239
-1.9267877788091492       3.636585896591612
-1.9193660673446997       3.635049859303805
-1.8933429627556375       3.629289182687625
-1.8859212512911883       3.6277187259240598
-1.8598981467021258       3.6218197212207937
-1.8524764352376766       3.6202140429932195
-1.8264533306486141       3.614172562512543
-1.8190316191841647       3.6125308254724646
-1.7930085145951022       3.6063426763291364
-1.7855868031306528       3.604664027501104
-1.7595636985415906       3.5983247055230088
-1.7521419870771409       3.5966082573043523
-1.726118882488079        3.590113017762941
-1.7186971710236292       3.5883578673099947
-1.6926740664345679       3.581701765728113
-1.6852523549701186       3.579906983950831
-1.6592292503810566       3.573084836698097
-1.6518075389166071       3.571249474741601
-1.6257844343275445       3.564255600626476
-1.6183627228630952       3.5623786851878885
-1.592339618274033        3.5552074584934497
-1.5849179068095838       3.553288044110337
-1.558894802220521        3.545933900697099
-1.5514730907560719       3.5439710290630244
-1.5254499861670092       3.5364285029041205
-1.51802827470256         3.534421067304626
-1.4920051701134973       3.5266833332272443
-1.4845834586490483       3.524630033722973
-1.458560354059986        3.516689629793009
-1.4511386425955366       3.5145892746147833
-1.4251155380064742       3.506440668780916
-1.4176938265420247       3.5042921710385793
-1.391670721952963        3.495928534778198
-1.3842490104885132       3.493730740529937
-1.3582259058994515       3.485144579589208
-1.3508041944350018       3.4828962957817002
-1.3247810898459398       3.4740802974872
-1.3173593783814899       3.4717803327793044
-1.2913362737924279       3.4627270868590885
-1.2839145623279782       3.4603740206897986
-1.2578914577389164       3.4510739292663164
-1.2504697462744667       3.4486662612271353
-1.2244466416854047       3.4391108060202904
-1.2170249302209553       3.4366472240763937
-1.191001825631893        3.426827971210244
-1.1835801141674436       3.4243071877992803
-1.1575570095783814       3.4142144314522263
-1.1501352981139321       3.4116350667327913
-1.1241121935248697       3.4012584759012103
-1.1166904820604202       3.3986191425064
-1.090667377471358        3.387947844620786
-1.0832456660069087       3.38524715038906
-1.0572225614178463       3.3742700403811203
-1.049800849953397        3.371506647841084
-1.0237777453643346       3.3602130847967726
-1.0163560338998854       3.357385682091344
-0.9903329293108226       3.3457650809064834
-0.9829112178463738       3.3428724796190554
-0.9568881132573106       3.330915216544896
-0.9494664017928617       3.3279564188378186
-0.9234432972037988       3.3156613833497754
-0.9160215857393497       3.3126355412147515
-0.8899984811502872       3.3000278504777585
-0.8825767696858379       3.2969337078676375
-0.8565536650967757       3.2840163729217027
-0.8491319536323265       3.280853950829287
-0.8231088490432641       3.2676289245031227
-0.8156871375788148       3.264398674186092
-0.7896640329897525       3.250869934229898
-0.7822423215253034       3.247572599094425
-0.7562192169362406       3.2337492836899213
-0.7487975054717917       3.230386244798701
-0.7227744008827284       3.2163017025296217
-0.7153526894182796       3.2128744994389518
-0.6893295848292162       3.198536693561449
-0.6819078733647672       3.195048833461248
-0.655884768775705        3.1804729461244494
-0.6484630573112553       3.176928872360244
-0.6224399527221943       3.1621403255387115
-0.6150180533107197       3.158545606432242
-0.5889943752886068       3.1435850955036906
-0.5815679098814732       3.1399459991833796
-0.5555419778074617       3.124870534263192
-0.5480965645337468       3.121192782038359
-0.5220772148844238       3.106084042805501
-0.5145827436316178       3.1023690019637717
-0.48860377571929614      3.0873521595223172
-0.48101466480206856      3.083596221382639
-0.45514296099446844      3.0688459356878757
-0.44741308465488816      3.0650626773766025
-0.4217668785308507       3.0508065717654724
-0.4138045689378316       3.046997379048846
-0.3885504988045967       3.0335034809349066
-0.38019580846875206      3.0296621665223302
-0.3554690787329165       3.017291066650576
-0.3466139629530681       3.0136198558843095
-0.3227481181606689       3.0029920104316257
-0.3133745778021196       2.9992633035724383
-0.2902164116097494       2.9915238435057323
-0.28167867673444713      2.9877588358796645
-0.2591871087871486       2.9818593112084537
-0.2500198387862037       2.9807247743664296
-0.23140522443697126      2.979743684674422
-0.2236272044330654       2.975047364343646
-0.1958473347850811       2.9786593805123713
-0.1920033591583406       2.9765327180175816
-0.18724991046337056      2.977208950856362
-0.16197054906444547      2.962898634815321
-0.13584276451974955      2.975718343629127
-0.1351711581306324       2.975574503858032
-0.13453677919355345      2.97608991302967
-0.10819117611968032      2.9692424563794386
-0.08143052600894027      2.9916313074276544
-0.08117258167496635      2.991687721376265
-0.08091494381097109      2.992023285722642
-0.054151333578402794     2.998536988637545
-0.027162999312184424     3.0377475975018076
-0.027085531523475054     3.037809794378053
-0.027008517091602298     3.037968159072807
0                         3.067558103228398
0.02692550365735702       3.1341135013635384
0.027018798035368257      3.1342796959662347
0.02711258157057292       3.134558594604308
0.054028438295743934      3.1892709541708086
0.08075750058461058       3.2716103788751627
0.08107041653392855       3.2721164412623844
0.08138633346950264       3.2730941581111646
0.10812466787449732       3.3242124859143662
0.13441079176637677       3.407248407838738
0.13514088132768978       3.4074160926868124
0.13589832325281578       3.4093393543669
0.1623541418962228        3.4341770563204577
0.1859977274826204        3.500690054415504
0.18848248093830866       3.4979357733069305
0.1907959751247207        3.502759350295672
0.2151672811927249        3.50338692739901
0.237536567219264         3.5549775271341333
0.2402755336037566        3.556756621860706
0.24333776643817318       3.563914199390353
0.26558204695393167       3.5424901896980634
0.2817315855615929        3.5618735572243416
0.2929865794594014        3.554704591492086
0.31483632015863927       3.5759302303362412
0.3237151558959925        3.5655267930616907
0.34744349670667185       3.579195034833418
0.3554686166237072        3.5713243448027696
0.38005969894586017       3.577712614289906
0.38786993229457956       3.570914185592778
0.4129731365619241        3.5728591871200854
0.42073445550385535       3.567444730502256
0.4461619800811032        3.5661347887252703
0.4539466180187998        3.5618548469882905
0.4794683767819262        3.558940307912941
0.48725702815418          3.555551016733484
0.5127867289217126        3.551854363353505
0.5205669140179456        3.5491210807277307
0.5461139705798517        3.545009366917118
0.5538941118815005        3.542816150190754
0.5794447056043647        3.5386185079529606
0.5872252718872665        3.536918446591515
0.612776750461124         3.532820344537738
0.6205575101135378        3.531581795843857
0.6461097254764598        3.527624995002307
0.6538904689126944        3.5268086063235646
0.6794430208697968        3.5229388616451063
0.6872236860615129        3.522494320771546
0.7127763693253361        3.5184578411524923
0.7205569869593519        3.518319127727358
0.7461096934982945        3.514003834733707
0.753890311297178         3.5140962793555874
0.7794430254588349        3.5094989637258984
0.7872236422361865        3.509732316328241
0.8127763585955186        3.504799348113276
0.8205569830998843        3.505090486214386
0.8461096825795973        3.499738569050145
0.8538903553834938        3.500012446622829
0.8794429710632906        3.4941401460662993
0.8872237578684177        3.494328037661466
0.9127762250404847        3.4878267454631695
0.9205571315522775        3.4878764286039576
0.9461095120834326        3.480653520178111
0.953890430554407         3.4805101456850145
0.9794428847921242        3.4725009174018417
0.9872236916048185        3.472122446332289
1.0127763010323303        3.463274278299852
1.020556974844206         3.4626415223161437
1.0461096918224773        3.4529161630861864
1.05389030817753          3.4520204755194603
1.0794430251558103        3.4414459622552735
1.0872236415108634        3.440272414812709
1.112776358489144         3.4288535385738435
1.120556974844197         3.4273937231927
1.1461096918224767        3.4151483570395573
1.1538903081775302        3.413394695642556
1.1794430251558097        3.4003498304558306
1.1872237338209382        3.3982964241590023
1.2127764214848538        3.38448962044193
1.2205573327616053        3.3821353869795683
1.2461098254050862        3.367612493065879
1.25389096855144          3.364960443366783
1.2794432808055447        3.349770435036221
1.2872246102953335        3.3468264212058045
1.312776605141508         3.3310194741655135
1.320557930291567         3.3277920154828893
1.3461096811780502        3.311417336510442
1.3538909806320363        3.307918008656675
1.3794427203109159        3.291022690699681
1.3872241178622748        3.287265994787596
1.412775947177605         3.2698963283409914
1.4205573118505859        3.2658985722988496
1.4461094561394168        3.2480998429115737
1.4538904851318246        3.243878093376125
1.4794429586787263        3.2256937170302447
1.4872236957680485        3.2212649045977386
1.5127763430573518        3.2027351292613666
1.5205571339846895        3.1981158946704578
1.546109742090522         3.179278881209112
1.5538907205764234        3.1744859235047866
1.5794431490010825        3.155380029383633
1.5872236415108625        3.1504305300153854
1.612776358489142         3.13109444017404
1.6205569926558274        3.126007869301467
1.6461096860803996        3.1064804454925863
1.6538903705187127        3.101276961053549
1.6794430050583928        3.0815884057364356
1.6872238169446696        3.07628671236535
1.712776394688396         3.056468623367299
1.7205573870255324        3.051086773638048
1.7461098079137582        3.031172383146451
1.7538903081775286        3.0257254149637793
1.77944302515581          3.0057461660298284
1.7872236593224944        3.0002474775099364
1.8127763527470682        2.9802332730093304
1.8205570371853808        2.9746946641412007
1.8461096717250611        2.9546689241758792
1.8538904836113377        2.9491006816871836
1.8794430613550634        2.92908592521865
1.8872240536922003        2.923498277852933
1.9127764745804245        2.903515577045142
1.920556974844196         2.897917050472855
1.9461096918224756        2.877983639180737
1.953890325989161         2.8723819143071383
1.979443019413734         2.8525159436027128
1.9872237038520464        2.84691815672243
2.0127763383917268        2.827134116186263
2.0205571502780035        2.8215463449437665
2.04610972802173          2.8018598474759626
2.0538907203588663        2.796287889299355
2.079443141247093         2.776713830099495
2.0872236415108643        2.7711619556162566
2.112776358489144         2.7517124739604113
2.120556992655829         2.746184910736175
2.1461096860804005        2.726871233216566
2.1538903705187136        2.721372014987812
2.1794430050583933        2.7022007259640937
2.1872238169446696        2.696733264070522
2.2127763946883965        2.677711687084788
2.2205573870255333        2.6722797341939755
2.2461098079137587        2.653415507990379
2.2538903081775294        2.648021804700178
2.2794430251558104        2.6293212364561476
2.2872236593224953        2.623968613975567
2.3127763527470684        2.6054390985066984
2.3205570371853814        2.600130457591215
2.346109671725061         2.5817760842548276
2.353890483611338         2.576513621262655
2.3794430613550634        2.558339375199204
2.3872240536922003        2.553125428338093
2.4127764745804248        2.535136414296491
2.4205569748441955        2.529972390838332
2.446109691822476         2.5121717716885
2.453890325989161         2.5070591764484944
2.4794430194137345        2.4894507248221176
2.487223703852047         2.484391126111399
2.5127763383917276        2.4669763264297466
2.520557150278005         2.461970694471252
2.546109728021729         2.444751408926347
2.5538907203588668        2.4398007818220004
2.579443141247091         2.4227785667943085
2.5872236415108625        2.4178831442526842
2.612776358489142         2.4010580047515413
2.6205569926558274        2.3962182310540623
2.6461096860804005        2.3795909814823664
2.653890370518713         2.3748075011762606
2.679443005058394         2.35837740088248
2.6872238169446696        2.353650412381713
2.712776394688397         2.337417728853696
2.7205573870255333        2.3327475850455484
2.7461098079137596        2.316712141154942
2.7538903081775308        2.312098392152835
2.779443025155812         2.2962585815444796
2.7872236593224966        2.291700976597342
2.81277635274707          2.276056285930109
2.8205570371853828        2.27155483460116
2.846109671725062         2.256103239089661
2.8538904836113383        2.2516575593588053
2.8794430613550643        2.2363976615428056
2.887224053692201         2.23200751797979
2.912776474580427         2.2169377778190493
2.9205569748441977        2.2126022387124924
2.946109691822478         2.197719834184373
2.9538903259891627        2.1934382651601023
2.9794430194137353        2.1787418585237406
2.987223703852048         2.1745140053144953
3.0127763383917276        2.1600008247015356
3.0205571502780044        2.1558260627750885
3.0461097280217313        2.141494259013371
3.0538907203588685        2.13737211898622
3.079443141247093         2.123219755373641
3.0872236415108643        2.1191491499815998
3.1127763584891435        2.1051731201815054
3.120556992655829         2.1011533034126395
3.146109686080401         2.0873516256879485
3.153890370518714         2.0833821827524375
3.1794430050583946        2.069751867430612
3.187223816944671         2.065832063856623
3.212776394688397         2.0523710636316754
3.2205573870255337        2.0485003377379347
3.2461098079137587        2.0352065343210706
3.2538903081775303        2.0313837612957886
3.27944302515581          2.0182538001810557
3.287223659322496         2.014478187785765
3.3127763527470675        2.0015099981311857
3.320557037185381         1.9977810981355293
3.3461096717250607        1.9849718954999676
3.3538904836113375        1.9812889916343457
3.3794430613550626        1.968636732508607
3.3872240536922           1.9649992556592244
3.4127764745804248        1.952501681104246
3.420556974844196         1.9489085185654271
3.4461096918224765        1.936562756183899
3.4538903259891613        1.9330131729021112
3.479443019413733         1.9208171819731557
3.4872237038520457        1.9173107448917535
3.5127763383917263        1.9052617997465058
3.5205571502780026        1.9017978449878252
3.5461097280217286        1.8898939925105878
3.553890720358865         1.886472002569846
3.5794431412470917        1.874711360705989
3.5872236415108625        1.8713303181042442
3.6127763584891444        1.8597103704754774
3.6205569926558296        1.8563696520206132
3.6461096860804023        1.8448890669236508
3.6538903705187153        1.841588388846973
3.6794430050583937        1.830244750163312
3.687223816944671         1.8269835547113962
3.7127763946883965        1.8157752146050825
3.720557387025533         1.8125530651430473
3.7461098079137574        1.8014786099501614
3.753890308177529         1.7982945997909439
3.7794430251558095        1.787351960329417
3.7872236593224953        1.7842055914762869
3.8127763527470675        1.7733935215443868
3.8205570371853805        1.7702845771804303
3.8461096717250594        1.7596012024481804
3.8538904836113357        1.7565292457406252
3.8794430613550617        1.7459731623528674
3.887224053692199         1.7429379559511509
3.9127764745804243        1.732509332584031
3.920556974844195         1.7295102410740832
3.9461096918224756        1.7192079860786431
3.9538903259891605        1.716244861943685
3.9794430194137336        1.706068608517121
3.987223703852046         1.7031416894433002
4.012776338391726         1.6930908098219892
4.02055705450261          1.6901998628114943
4.0461096661423674        1.680272688568245
4.053890349160936         1.6774173900525302
4.079443011943667         1.6676158602632114
4.087223641510862         1.6647965302314203
4.112776358489142         1.6551212781743456
4.120556974844195         1.652338062002031
4.146109691822475         1.6427894808595052
4.153890308177528         1.6400426230951384
4.179443025155807         1.6306201888671312
4.18722364151086          1.6279099447999155
4.2127763584891404        1.6186163906180004
4.220556974844195         1.615943595014683
4.246109691822475         1.6067800125107983
4.253890308177528         1.6041451305957328
4.2794430251558095        1.595112744444009
4.287223733714342         1.5925158150065266
4.312776421806129         1.583615140063336
4.320557777995919         1.581056568679812
4.34611028126972          1.572288831565711
4.353893180740837         1.5697691587087022
4.379444655743176         1.5611360093747282
4.387228551504328         1.558656073409491
4.412777703946924         1.5501600557848103
4.420562862136            1.547721408753651
4.446114782899343         1.5393591856554671
4.453906546269764         1.5369613119479095
4.479457302916656         1.528730192658425
4.487264202675646         1.5263709301477435
4.512799708893247         1.5182645484317705
4.520634155114513         1.5159414871924342
4.546107539972947         1.5079436391590018
4.554025206767933         1.5056377906410252
4.579277698732366         1.4977489067726653
4.5874371848202395        1.495395489391064
4.61241600995435          1.4876644737021896
4.6208362770369895        1.4853046419850997
4.645074124896493         1.4778180019965723
4.65406598931712          1.4753669840827055
4.677451616067772         1.4683513392945537
4.687026385181977         1.4657975849105787
4.710166538601167         1.4590552878488916
4.719941482743438         1.4563712252353271
4.74311086248993          1.4492332858381345
4.7542782742408685        1.4470828193895637
4.772943095598247         1.4415149716190205
4.784324834802405         1.437220982764028
4.807686804781536         1.435338417693317
4.81049175273873          1.434158566352507
4.812739838571341         1.4339062951457826
4.837421020678168         1.4232329046189873
4.864611776217117         1.4214797066385882
4.864710740132019         1.421440618550058
4.864809149695578         1.4214302934438894
4.891708944633688         1.4104360562707057
4.9187381831882835        1.4087919143224767
4.918766584498048         1.4087808477509236
4.918795139035084         1.4087773097524148
4.94584685109385          1.3978308060744253
4.972905038602855         1.3949260648734785
4.972917898776242         1.39492070249309
4.972930802795242         1.3949182327919698
5                         1.3822521517694957
5.0270755625619605        1.3762731171513263
5.054151064677084         1.362196332113386
5.081226687687312         1.3554037183363452
5.108302250246266         1.3429579673092316
5.134203441872609         1.337060384001904
5.134951556947827         1.336722524188548
5.135754762405971         1.336523690600178
5.161405841980466         1.3265775161605329
5.184863505088062         1.3216712864988334
5.187458863064167         1.3206428870128069
5.1903225623828           1.31995113092254
5.213433039814198         1.3121479665416595
5.235703262120039         1.3078779880560776
5.239844710432445         1.306443577953121
5.244107986543972         1.3054856039450913
5.265082144187759         1.2991869466120844
5.282786522251193         1.2948379485766905
5.292542093132603         1.2926686719101013
5.315914705216697         1.286801474405436
5.323803443166188         1.2851719214164616
5.348637640909183         1.2790682039214498
5.355867231856068         1.2776166367590225
5.381685504440568         1.2712979238973154
5.388822752500321         1.2698602408894448
5.415040925109359         1.2634904920556762
5.4222936193391           1.262027626743039
5.448519777790089         1.2556912737178973
5.455786442305612         1.2542165662641973
5.482012600756595         1.2478974959320284
5.489279265272121         1.246407608806147
5.515505423723096         1.2400894001894267
5.522772088238624         1.2385813077965966
5.5489982466895995        1.2322508076033398
5.556264911205127         1.230723016581038
5.582491069656108         1.224370340642261
5.589757734171633         1.22282205400558
5.615983892622614         1.2164402443821725
5.6232505571381415        1.2148711571272492
5.649476715589117         1.2084562126170668
5.656743380104645         1.2068664733815224
5.682969538555622         1.2004133789016005
5.6902362030711515        1.198803173299305
5.716462361522132         1.1923123012351766
5.72372902603766          1.190682456159881
5.749955184488643         1.1841536492524847
5.7572218490041704        1.1825051275152507
5.78344800745515          1.1759389974594892
5.79071467197068          1.1742728962227345
5.816940830421655         1.1676714229470184
5.824207494937188         1.165989065469422
5.850433653388163         1.1593552484740153
5.857700317903694         1.1576580858020535
5.883926476354668         1.1509951899813684
5.891193140870199         1.1492847142002574
5.917419299321175         1.1425963033585889
5.924685963836703         1.1408740351991769
5.950912122287683         1.134163707031896
5.9581787868032094        1.1324311542113878
5.9844049452541945        1.1257026298283215
5.9916716097697185        1.1239612763290894
6.017897768220704         1.1172184429791374
6.025164432736229         1.1154697553201103
6.051390591187211         1.1087165931095184
6.0586572557027365        1.1069619899380778
6.0848834141537145        1.100202394057781
6.092150078669242         1.0984432399050306
6.118376237120217         1.0916808364375863
6.125642901635744         1.0899184215740714
6.1518690600867245        1.0831567255889163
6.159135724602251         1.0813922413325705
6.185361883053233         1.0746347218489813
6.1926285475687575        1.072869289873488
6.218854706019738         1.0661188073474266
6.226121370535263         1.0643534496149953
6.252347528986249         1.0576125512341716
6.25961419350177          1.0558481965364384
6.285840351952759         1.0491194824945183
6.29310701646828          1.0473570024313181
6.319333174919269         1.0406428434338177
6.326599839434792         1.0388830388731265
6.352825997885774         1.032186050045686
6.360092662401301         1.0304296846464327
6.386318820852278         1.0237517965307177
6.393585485367806         1.0219995230018886
6.419811643818777         1.0153425343124354
6.427078308334306         1.0135949491342262
6.4533044667852835        1.0069602541235285
6.460571131300809         1.0052178490194326
6.486797289751793         0.9986067925342055
6.494063954267315         0.9968700374471634
6.520290112718309         0.9902838131991651
6.52755677723383          0.988553123354141
6.553782935684819         0.9819931560598328
6.561049600200343         0.9802689297800502
6.587275758651324         0.9737360230215835
6.5945424231668515        0.9720185521860041
6.620768581617826         0.965513252052026
6.628035246133359         0.9638027748276925
6.65426140458433          0.9573260280048801
6.6615280690998615        0.9556227979094507
6.687754227550836         0.9491748135784528
6.695020892066367         0.9474789862090625
6.72124705051734          0.9410600013838204
6.728513715032867         0.9393717025399931
6.754739873483844         0.9329823437233321
6.762006537999369         0.931301723020395
6.788232696450352         0.9249423288082301
6.795499360965876         0.9232694920829736
6.821725519416862         0.9169397399447886
6.828992183932383         0.9152746963631144
6.855218342383372         0.9089747641779891
6.862485006898892         0.907317547603081
6.888711165349881         0.9010475489039227
6.895977829865401         0.8993981890688653
6.922203988316389         0.8931579908618008
6.929470652831908         0.8915164824886002
6.955696811282897         0.8853059184316355
6.962963475798419         0.8836722272020021
6.989189634249405         0.8774911143316404
6.996456298764928         0.8758651913864688
7.022682457215909         0.8697132474088941
7.029949121731436         0.8680950234482023
7.056175280182416         0.861971835754537
7.063441944697942         0.8603612233373222
7.089668103148923         0.8542661269522825
7.096934767664449         0.8526629944929257
7.123160926115428         0.8465955443759587
7.130427590630955         0.8449997698172667
7.156653749081937         0.8389598484247283
7.163920413597461         0.8373713420758637
7.190146572048446         0.8313580663962123
7.19741323656397          0.8297766696181886
7.223639395014957         0.8237896648865329
7.23090605953048          0.8222152588948419
7.257132217981466         0.8162538347295178
7.264398882496988         0.8146862664548608
7.290625040947971         0.8087501809290958
7.297891705463496         0.8071893363435745
7.324117863914471         0.80127795618697
7.33138452843             0.7997236664882101
7.35761068688097          0.7938362220601634
7.364877351396499         0.7922883078267753
7.391103509847475         0.7864239083433036
7.398370174363            0.7848821760380092
7.4245963328139855        0.7790401331970555
7.431862997329507         0.7775044013040383
7.4580891557805           0.7716841330700815
7.465355820296019         0.7701542341405624
7.491581978747009         0.7643549869787757
7.498848643262532         0.7628307377532959
7.525074801713515         0.7570521892788153
7.532341466229042         0.7555334450034596
7.558567624680021         0.7497743981460181
7.565834289195549         0.7482609346941886
7.592060447646529         0.7425208989265646
7.599327112162058         0.7410125534990143
7.625553270613036         0.7352908170054804
7.632819935128564         0.7337874133489823
7.659046093579539         0.7280831511772399
7.666312758095069         0.7265844972501063
7.69253891654604          0.7208971583278619
7.699805581061568         0.7194030868011717
7.726031739512545         0.7137318325535204
7.733298404028073         0.7122421539821565
7.759524562479055         0.7065861474465296
7.766791226994579         0.7051006613857602
7.793017385445564         0.6994593631966632
7.800284049961087         0.6979778966445633
7.826510208412072         0.6923503720712867
7.8337768729275945        0.6908727253787246
7.860003031378582         0.6852584724534463
7.867269695894105         0.6837844875057286
7.893495854345092         0.6781825207536638
7.900762518860617         0.6767119927810883
7.9269886773115985        0.6711214075482858
7.934255341827127         0.6696541509018609
7.960481500278101         0.6640745508740247
7.967748164793632         0.6626104250635104
7.993974323244603         0.6570411612652752
8.001240987760134         0.6555799970078895
8.027467146211109         0.6500202675144707
8.034733810726637         0.6485618831692832
8.060959969177617         0.6430110745895041
8.068226633693143         0.641555313567888
8.094452792144125         0.6360126291083401
8.101719456659652         0.6345593209718426
8.127945615110631         0.6290235744200602
8.135212279626158         0.6275725112511188
8.16143843807714          0.6220433916913982
8.168705102592664         0.6205944442485618
8.194931261043651         0.6150712262668976
8.202197925559172         0.6136242327289131
8.228424084010161         0.6081062383580736
8.23569074852568          0.6066610491853381
8.26191690697667          0.6011474930701767
8.269183571492189         0.5997039553232668
8.295409729943177         0.5941940612566616
8.302676394458699         0.5927520205240266
8.328902552909685         0.5872450798067581
8.336169217425208         0.5858043906920608
8.36239537587619          0.58029976501588
8.369662040391715         0.5788603006829076
8.395888198842693         0.5733572916244767
8.403154863358221         0.5719189264952699
8.429381021809194         0.5664167749588989
8.436647686324722         0.564979381355783
8.4628738447757           0.5594774074560327
8.470140509291227         0.558040871967401
8.496366667742208         0.5525384453230158
8.503633332257735         0.551102667464679
8.529859490708716         0.5455991374418006
8.537126155224243         0.5441640159028103
8.563352313675223         0.5386587188135825
8.57061897819075          0.5372241572000848
8.596845136641734         0.5317164937694305
8.604111801157257         0.5302824147170885
8.630337959608243         0.5247718431262648
8.637604624123766         0.5233381839706228
8.66383078257475          0.5178240638432218
8.671097447090274         0.5163907447973818
8.697323605541257         0.5108724229923086
8.704590270056782         0.5094393659431704
8.730816428507762         0.5039162432812179
8.738083093023288         0.5024833923182566
8.764309251474268         0.49695506879088613
8.771575915989793         0.4955224034308379
8.797802074440778         0.4899881226827169
8.805068738956301         0.48855560483231425
8.831294897407288         0.48301494786046084
8.83856156192281          0.48158259135267906
8.864787720373798         0.47603544906443696
8.87205438488932          0.474603326411984
8.8982805433403           0.4690490386680137
8.905547207855827         0.46761720075383323
8.931773366306803         0.4620555138412974
8.93904003082233          0.46062407804792965
8.965266189273304         0.45505502947609716
8.972532853788833         0.4536241823104984
8.998759012239812         0.44804767956087577
9.00602567675534          0.44661763827583817
9.032251835206324         0.4410336653145314
9.039518499721847         0.43960470217767406
9.065744658172834         0.43401319682188144
9.073011322688359         0.43258564312218417
9.099237481139339         0.4269867119325227
9.106504145654865         0.4255609921214822
9.132730304105841         0.4199552925790763
9.139996968621372         0.4185319013114425
9.166223127072342         0.41292029321464996
9.173489791587873         0.41149982269151875
9.199715950038849         0.4058831793482969
9.206982614554377         0.40446631583686543
9.23320877300536          0.3988458863207103
9.240475437520885         0.3974334705633996
9.266701595971869         0.39181108019957456
9.273968260487393         0.39040407638231267
9.300194418938375         0.3847808745573483
9.307461083453902         0.3833803505583575
9.333687241904883         0.3777597403747973
9.340953906420406         0.3763671066586717
9.36718006487139          0.37075173117279414
9.374446729386914         0.36936845917858285
9.4006728878379           0.36376172370954973
9.407939552353422         0.3623896011720819
9.43416571080441          0.3567956193878022
9.44143237531993          0.35543672138248816
9.467658533770917         0.3498607283374446
9.47492519828644          0.3485174675970698
9.501151356737424         0.3429656116432316
9.508418021252947         0.341640735546458
9.534644179703932         0.33612003312363525
9.541910844219455         0.3348166134141776
9.56813700267044          0.3293356857410092
9.575403667185963         0.3280571973118229
9.601629825636948         0.3226259641596825
9.608896490152471         0.3213762615285699
9.635122648603456         0.316006160054916
9.642389313118981         0.3147894451543201
9.668615471569963         0.30949365367781023
9.675882136085487         0.3083144395822844
9.702108294536464         0.30310796969096077
9.70937495905199          0.3019709953607196
9.735601117502966         0.29687070240290625
9.742867782018493         0.29578079141011987
9.769093940469473         0.2908052769552307
9.776360604985            0.28976714051356445
9.802586763435981         0.2849362497925948
9.809853427951506         0.28395420884212047
9.83607958640249          0.27928794584450434
9.843346250918014         0.2783655935577696
9.869572409368992         0.2738833977600784
9.876839073884517         0.27302332404984
9.903065232335496         0.26874319425272636
9.91033189685102          0.267946792172428
9.936558055302006         0.2638845434588516
9.943824719817528         0.26315197419726116
9.970050878268516         0.25932107785154895
9.977317542784036         0.25865146109454706
10.003543701235023        0.25506369853319877
10.010810365750546        0.2544554608974383
10.037036524201529        0.2511212875413969
10.044303188717054        0.2505723831258887
10.070529347168033        0.2474999083968009
10.07779601168356         0.247007648563477
10.10402217013454         0.2441988889741241
10.111288834650065        0.2437593487952373
10.13751499310105         0.24120558184638438
10.144781657616573        0.24081306536267244
10.17100781606756         0.2384930702920242
10.178274480583083        0.2381402626856521
10.204500639034068        0.23602416616899294
10.21176730354959         0.23570322576258032
10.237993462000574        0.2337605682736335
10.245260126516097        0.23346473710418447
10.27148628496708         0.23167256746333845
10.278752949482605        0.23139753354931872
10.304979107933589        0.22974499895894787
10.312245772449113        0.22948947954525295
10.338471930900099        0.2279776699167664
10.345738595415622        0.22774316561465777
10.371964753866607        0.22638203865070763
10.37923141838213         0.22617205690523104
10.40545757683311         0.22497637867706483
10.412724241348634        0.22479549253252412
10.438950399799614        0.2237810150163909
10.446217064315135        0.22363404949466514
10.472443222766122        0.22281496669093667
10.479709887281642        0.22270640410934414
10.50593604573263         0.22209381711823006
10.51320271024815         0.22202743158429483
10.539428868699138        0.22162873436844283
10.54669553321466         0.2216074468866067
10.572921691665645        0.22142633137591372
10.58018835618117         0.22145220775069424
10.60641451463215         0.22148936346934242
10.613681179147676        0.22156371000923747
10.639907337598657        0.22181740232863634
10.647174002114184        0.22194086924936612
10.673400160565166        0.2224074038339163
10.680666825080692        0.22258008185412104
10.706892983531674        0.2232542940249917
10.7141596480472          0.22347580208417733
10.74038580649818         0.22435132829628585
10.747652471013707        0.2246208849267347
10.773878629464683        0.2256904379390232
10.78114529398021         0.22600692946795184
10.807371452431184        0.22726253357428017
10.814638116946714        0.22762457832527164
10.840864275397692        0.22905772111328332
10.84813093991322         0.229463752460147
10.8743570983642          0.2310657259347068
10.881623762879727        0.2315140959995466
10.907849921330705        0.23327656167590916
10.915116585846233        0.23376562323934794
10.941342744297213        0.2356808302822089
10.948609408812741        0.23620895448076398
10.974835567263723        0.23826952907623034
10.98210223177925         0.2388350741100006
11.008328390230233        0.24103366216093328
11.015595054745756        0.24163495041271194
11.04182121319674         0.24396415929326004
11.049087877712264        0.24459950539703346
11.075314036163245        0.24705213318629687
11.082580700678767        0.24771989756956808
11.108806859129752        0.2502892571254187
11.116073523645275        0.2509878947255294
11.142299682096258        0.2536679113915109
11.149566346611783        0.25439597557729604
11.175792505062766        0.257181031184873
11.18305916957829         0.2579371502593286
11.20928532802927         0.260821921736364
11.216551992544796        0.2616047676519877
11.242778150995777        0.2645840580083968
11.250044815511304        0.26539234741189627
11.276270973962284        0.26846123636456015
11.28353763847781         0.26929374818670393
11.309763796928792        0.2724476431973462
11.317030461444318        0.2733032220401214
11.3432566198953          0.27653786797351565
11.350523284410823        0.27741542042524053
11.376749442861804        0.2807266996690117
11.384016107377327        0.28162519111581164
11.41024226582831         0.2850092963241942
11.417508930343834        0.2859277653027215
11.44373508879482         0.28938126501067196
11.451001753310344        0.29031881224292494
11.477227911761332        0.2938384930031256
11.484494576276855        0.2947942613908976
11.51072073472784         0.298376954072518
11.517987399243363        0.29935012535798217
11.544213557694343        0.3029928396463187
11.551480222209868        0.30398265171033895
11.577706380660846        0.30768270290822053
11.584973045176374        0.30868846689726165
11.61119920362735         0.31244352376426593
11.618465868142877        0.3134646078075062
11.644692026593859        0.3172724961086236
11.651958691109385        0.318308305882666
11.678184849560369        0.32216693179840006
11.685451514075892        0.32321690432063427
11.711677672526875        0.327124280541999
11.718944337042402        0.3281878869745062
11.74517049549338         0.3321423081210796
11.752437160008906        0.3332190383040109
11.778663318459884        0.3372187622520015
11.785929982975409        0.3383080856741506
11.812156141426396        0.34235120829663823
11.819422805941919        0.3434525620223702
11.845648964392907        0.34753696955766034
11.85291562890843         0.34864976359924194
11.879141787359416        0.3527733670858823
11.886408451874939        0.35389698903531935
11.91263461032592         0.35805748745256955
11.919901274841445        0.35919128481138296
11.946127433292427        0.3633861480349295
11.953394097807953        0.36452942607691613
11.979620256258931        0.36875588400443277
11.986886920774456        0.36990794253727793
12.013113079225434        0.37416336791622457
12.020379743740962        0.37532355408442897
12.046605902191938        0.3796056353485747
12.053872566707467        0.3807733647516584
12.080098725158447        0.3850801582755115
12.08736538967397         0.3862549214698582
12.11359154812496         0.39058475838118456
12.120858212640483        0.3917661078701864
12.147084371091468        0.39611757911447776
12.154351035606991        0.39730512708142396
12.180577194057976        0.40167705410710985
12.1878438585735          0.4028704755955115
12.214070017024483        0.40726190581460675
12.221336681540008        0.40846092474090356
12.24756283999099         0.41287110952758366
12.254829504506514        0.4140754812655278
12.281055662957497        0.41850366682956525
12.288322327473022        0.4197131696584419
12.314548485924004        0.4241586604586403
12.321815150439528        0.42537309945464175
12.348041308890508        0.42983536650488297
12.355307973406035        0.43105456700968847
12.381534131857016        0.4355330598140808
12.388800796372541        0.43675684282482924
12.415026954823517        0.44125090668767486
12.422293619339044        0.4424790803270601
12.44851977779002         0.4469880316403049
12.455786442305545        0.44822041188345335
12.482012600756534        0.4527436687299258
12.489279265272053        0.4539800877187842
12.515505423723045        0.45851712878397
12.522772088238565        0.459757429002184
12.548998246689552        0.46430771784332014
12.556264911205076        0.46555173762541335
12.58249106965606         0.47011460114299686
12.589757734171583        0.47136220691733377
12.615983892622566        0.4759373046973532
12.623250557138093        0.47718836958884064
12.649476715589069        0.4817753019618759
12.656743380104597        0.48302969235896
12.68296953855557         0.4876278466221965
12.690236203071102        0.48888540208665565
12.716462361522073        0.4934942490560644
12.723729026037603        0.49475482530651815
12.749955184488577        0.49937389779015734
12.757221849004107        0.500637362765731
12.78344800745509         0.5052662169926936
12.790714671970616        0.506532439927587
12.816940830421604        0.5111706667548293
12.824207494937124        0.5124395156556264
12.850433653388112        0.5170865515030325
12.857700317903632        0.518357890173412
12.88392647635462         0.523013276637267
12.891193140870143        0.5242869839853657
12.917419299321123        0.5289503409427407
12.92468596383665         0.5302263008256185
12.950912122287626        0.5348972173421361
12.95817878680315         0.536175308769048
12.984404945254132        0.5408533329236646
12.991671609769657        0.5421334283753111
13.017897768220646        0.5468180730140019
13.025164432736167        0.5481000506039131
13.051390591187152        0.5527908977078138
13.058657255702677        0.5540746527635108
13.084883414153662        0.5587713652829525
13.092150078669185        0.5600568052240651
13.118376237120167        0.5647590716927922
13.125642901635691        0.5660461122271658
13.151869060086675        0.5707536097535867
13.1591357246022          0.5720421703274404
13.185361883053181        0.5767546889873111
13.192628547568706        0.5780446826152121
13.218854706019684        0.5827618961981336
13.226121370535214        0.5840532130450918
13.252347528986187        0.5887746290859945
13.259614193501717        0.5900671440101068
13.285840351952691        0.5947922741389471
13.293107016468221        0.5960858764620773
13.3193331749192          0.6008143986117
13.326599839434728        0.6021090071222219
13.35282599788571         0.6068406801836446
13.360092662401236        0.6081362357189412
13.386318820852217        0.6128709465297212
13.39358548536774         0.614167387633335
13.419811643818726        0.6189048584288186
13.427078308334249        0.6202021086955155
13.453304466785236        0.624942022557357
13.460571131300757        0.626240005521177
13.486797289751745        0.6309821092648814
13.494063954267268        0.6322807475930622
13.52029011271825         0.6370247948151477
13.527556777233775        0.6383240087920123
13.553782935684753        0.6430696532910378
13.561049600200278        0.6443693586574215
13.587275758651257        0.6491163101290249
13.594542423166782        0.6504164351556017
13.620768581617764        0.6551645216780856
13.628035246133289        0.6564650035052477
13.654261404584268        0.6612139398632283
13.661528069099795        0.6625147145701972
13.68775422755078         0.6672643118724921
13.695020892066305        0.6685653183271474
13.721247050517292        0.6733153434409387
13.728513715032815        0.6746165246920064
13.7547398734838          0.6793667922549614
13.762006537999325        0.6806680916099533
13.788232696450304        0.6854183971037335
13.795499360965831        0.686719752382335
13.821725519416809        0.6914699117055907
13.828992183932337        0.6927712629611167
13.855218342383317        0.6975209824556841
13.86248500689884         0.6988222669877273
13.888711165349823        0.7035714001584976
13.895977829865348        0.7048725706971921
13.92220398831633         0.7096209212920491
13.929470652831856        0.7109219290249914
13.955696811282834        0.7156693276629614
13.962963475798361        0.7169701280645253
13.989189634249342        0.7217164593872116
13.996456298764869        0.7230170058751189
14.022682457215852        0.7277620885367633
14.029949121731375        0.7290623232176595
14.05617528018236         0.7338059096523876
14.063441944697887        0.7351057772106585
14.08966810314887         0.739847684052366
14.096934767664395        0.7411471337816182
14.123160926115379        0.7458872449989211
14.130427590630905        0.7471862332238495
14.156653749081883        0.7519243803785323
14.163920413597411        0.7532228550530886
14.190146572048384        0.7579588308716946
14.197413236563914        0.7592567340428031
14.223639395014885        0.7639902828139195
14.230906059530417        0.765287564476004
14.257132217981397        0.7700184903352183
14.264398882496923        0.7713151118712817
14.290625040947905        0.7760433655617638
14.29789170546343         0.7773393004821096
14.324117863914413        0.7820648227621654
14.331384528429938        0.7833600399448277
14.357610686880921        0.7880827010767628
14.364877351396444        0.7893771618498244
14.39110350984743         0.7940968522352736
14.398370174362952        0.7953905145550233
14.42459633281394         0.8001070093600353
14.431862997329459        0.8013998220924949
14.458089155780446        0.8061129523293673
14.465355820295967        0.8074048727060259
14.491581978746952        0.812114509664839
14.498848643262473        0.8134055034462464
14.525074801713458        0.8181115544761857
14.532341466228981        0.8194015905390786
14.558567624679963        0.8241039477298245
14.565834289195488        0.8253929904980787
14.592060447646471        0.83009152568432
14.599327112161996        0.8313795346166133
14.625553270612976        0.8360741004439473
14.632819935128502        0.8373610303566466
14.659046093579484        0.8420514553157192
14.66631275809501         0.8433372575420152
14.692538916545988        0.8480233249301558
14.699805581061515        0.8493079526131361
14.726031739512498        0.8539894930666796
14.733298404028023        0.8552729120738012
14.759524562479006        0.8599498425978268
14.766791226994531        0.8612320315856035
14.793017385445516        0.8659043201420925
14.80028404996104         0.8671852580043808
14.826510208412024        0.8718528170283583
14.833776872927547        0.8731324736783694
14.860003031378534        0.8777951964754772
14.867269695894057        0.8790735397101219
14.89349585434504         0.8837313365035274
14.900762518860565        0.8850083253976377
14.926988677311535        0.889661006135711
14.934255341827065        0.8909365994313944
14.960481500278036        0.8955840069885104
14.967748164793566        0.8968581668420821
14.993974323244544        0.9015001742693596
15.00124098776007         0.9027728706565833
15.027467146211055        0.9074093922783728
15.034733810726577        0.9086806021751799
15.060959969177565        0.9133115476876585
15.068226633693087        0.9145812400713863
15.094452792144079        0.9192065851013553
15.101719456659598        0.9204747244745379
15.127945615110589        0.9250942281967396
15.135212279626108        0.9263607584406777
15.16143843807709         0.9309741733645974
15.168705102592615        0.9322390526699689
15.19493126104359         0.936846267336012
15.202197925559117        0.9381094707338018
15.228424084010092        0.9427104092835498
15.235690748525618        0.9439719160081663
15.2619169069766          0.9485665618631922
15.269183571492125        0.9498263539651023
15.295409729943113        0.9544146264916107
15.302676394458635        0.9556726842970747
15.328902552909627        0.960254558315107
15.336169217425148        0.9615108640369264
15.362395375876133        0.9660862304924227
15.369662040391656        0.9673407538461871
15.395888198842636        0.9719095106860457
15.403154863358163        0.9731622222816908
15.429381021809139        0.9777242709966659
15.436647686324669        0.9789751325985447
15.462873844775649        0.9835302881397955
15.470140509291175        0.9847792615777483
15.496366667742159        0.9893273579022354
15.503633332257682        0.9905744234606074
15.529859490708667        0.9951154646667536
15.537126155224188        0.9963606133391918
15.563352313675175        1.0008946084272619
15.5706189781907          1.0021378293288203
15.596845136641676        1.0066646855036607
15.604111801157202        1.0079059533158945
15.630337959608179        1.0124255707505188
15.637604624123707        1.013664858972477
15.663830782574685        1.0181771714409176
15.67109744709021         1.0194144512962844
15.697323605541193        1.0239192618705943
15.704590270056718        1.0251544986889685
15.730816428507703        1.0296517546227835
15.738083093023226        1.0308849317249498
15.764309251474213        1.0353745709670452
15.771575915989734        1.0366056734975275
15.797802074440721        1.0410876646081382
15.805068738956246        1.042316676407207
15.831294897407224        1.0467909408097953
15.838561561922752        1.0480178479286046
15.864787720373728        1.0524843758317555
15.872054384889257        1.0537091694537568
15.898280543340237        1.058167930872254
15.905547207855763        1.0593905966884394
15.931773366306746        1.0638415053466743
15.939040030822273        1.065062024314275
15.965266189273255        1.0695049899459526
15.97253285378878         1.0707233506299376
15.998759012239766        1.0751583686036168
16.00602567675529         1.0763745639134419
16.032251835206274        1.0808016104883107
16.039518499721794        1.0820156238013425
16.06574465817278         1.0864345925236507
16.073011322688302        1.0876464044406124
16.09923748113928         1.0920572395634847
16.106504145654803        1.0932668466839721
16.132730304105785        1.0976696114872504
16.13999696862131         1.0988770180745953
16.166223127072293        1.1032716987521873
16.17348979158782         1.1044768904771272
16.1997159500388          1.1088633890650383
16.206982614554327        1.1100663533172035
16.23320877300531         1.1144446727118515
16.240475437520836        1.1156454044175472
16.26670159597181         1.120015548699836
16.27396826048734         1.1212140418342131
16.300194418938318        1.1255759335578954
16.30746108345384         1.1267721721679274
16.33368724190483         1.1311257235243504
16.340953906420353        1.1323196885366027
16.367180064871338        1.1366648822807328
16.37444672938686         1.1378565693477365
16.400672887837842        1.1421932966970665
16.40793955235337         1.1433827004263684
16.434165710804347        1.1477110261107513
16.44143237531987         1.1488981499253634
16.46765853377085         1.153218115821303
16.474925198286375        1.1544029621235667
16.50115135673736         1.15871456577795
16.50841802125288         1.1598971343363687
16.53464417970387         1.1642004192377229
16.54191084421939         1.1653807153121964
16.568137002670383        1.169675629507114
16.575403667185906        1.170853646639488
16.601629825636888        1.1751401993500767
16.608896490152414        1.1763159127427056
16.63512264860339         1.1805939555359417
16.642389313118922        1.1817673686316688
16.66861547156989         1.1860369600512775
16.675882136085423        1.187208071134543
16.7021082945364          1.191469258090799
16.709374959051928        1.192638060231568
16.735601117502913        1.1968905640285759
16.74286778201844         1.1980570296531399
16.769093940469425        1.2023010914091943
16.776360604984948        1.2034652397270895
16.802586763435926        1.2077007342945556
16.809853427951452        1.2088625489802636
16.83607958640243         1.2130893746351457
16.843346250917957        1.214248849176031
16.869572409368935        1.2184671258788244
16.87683907388446         1.2196242690065424
16.903065232335443        1.2238340154968628
16.91033189685097         1.2249888288752195
16.93655805530195         1.229190050346244
16.943824719817474        1.23034253035302
16.97005087826846         1.2345351305553813
16.977317542783982        1.2356852671392398
17.00354370123497         1.2398693301150638
17.010810365750494        1.2410171187278705
17.037036524201476        1.2451925535891895
17.044303188717           1.246337982825133
17.070529347167984        1.2505047293697262
17.07779601168351         1.2516477935028707
17.104022170134492        1.2558058333878477
17.111288834650015        1.2569465284389003
17.137514993100993        1.2610958887694157
17.14478165761652         1.2622342127596833
17.171007816067494        1.2663748559451664
17.17827448058302         1.267510808597091
17.204500639034002        1.2716428065454586
17.211767303549525        1.2727763937226033
17.23799346200051         1.276899715469045
17.24526012651603         1.2780309264734833
17.271486284967025        1.2821454704556692
17.278752949482545        1.2832742921064035
17.304979107933534        1.2873801118252102
17.312245772449057        1.2885065466098555
17.338471930900035        1.2926036455941625
17.34573859541556         1.293727692215669
17.37196475386654         1.2978159940517675
17.379231418382066        1.2989376428772261
17.405457576833044        1.3030171207886496
17.41272424134857         1.3041363650621909
17.438950399799552        1.308207028515524
17.44621706431508         1.309323877084613
17.47244322276606         1.313385821009605
17.479709887281583        1.3145002608228544
17.505936045732575        1.3185533280889392
17.513202710248095        1.319665362291607
17.53942886869909         1.3237096487871676
17.54669553321461         1.3248192754380477
17.57292169166559         1.3288547587395267
17.580188356181118        1.3299619764681798
17.606414514632093        1.3339885802085867
17.613681179147626        1.3350933722951444
17.639907337598597        1.3391111443288164
17.647174002114124        1.3402135182110841
17.6734001605651          1.3442224872964736
17.68066682508063         1.3453224382039306
17.70689298353161         1.349322478754589
17.714159648047133        1.3504200004422022
17.740385806498118        1.3544112309491023
17.747652471013645        1.3555063358234603
17.77387862946463         1.3594886679323952
17.781145293980156        1.3605813484345592
17.807371452431138        1.364554807665801
17.814638116946664        1.3656450631573596
17.840864275397642        1.3696095721274062
17.84813093991317         1.3706974004839858
17.874357098364143        1.3746531285052228
17.88162376287967         1.3757385446855714
17.907849921330648        1.3796854731462087
17.91511658584617         1.3807684745719933
17.941342744297163        1.384706568832734
17.948609408812686        1.385787145609466
17.97483556726367         1.3897163657596487
17.982102231779194        1.3907945126135584
18.008328390230176        1.3947148254431014
18.015595054745702        1.3957905449969523
18.041821213196677        1.3997019616375284
18.049087877712203        1.4007752544050744
18.075314036163185        1.4046778076090622
18.082580700678708        1.4057486725809818
18.108806859129693        1.4096423501312132
18.116073523645216        1.410710782587647
18.142299682096205        1.4145955680530857
18.149566346611724        1.4156615703438844
18.175792505062713        1.419537438527918
18.183059169578236        1.420601008575463
18.209285328029218        1.424467892625779
18.216551992544744        1.4255290288534002
18.242778150995722        1.429387036236828
18.25004481551125         1.4304457565400726
18.27627097396222         1.4342949829746172
18.28353763847775         1.435351304033478
18.30976379692873         1.439191837222878
18.317030461444258        1.4402457690283095
18.34325661989524         1.4440775441491038
18.350523284410762        1.4451290872380478
18.37674944286175         1.4489521799913057
18.38401610737727         1.4500013385018367
18.41024226582826         1.4538157506436644
18.417508930343782        1.4548625250946443
18.44373508879477         1.4586682191494933
18.451001753310294        1.4597126028197116
18.477227911761275        1.463509540855891
18.484494576276802        1.4645515231178172
18.510720734727784        1.4683396539691715
18.51798739924331         1.4693792343460252
18.544213557694288        1.473158524798619
18.551480222209815        1.4741957003743094
18.577706380660793        1.4779662285621524
18.58497304517632         1.4790010083361507
18.6111992036273          1.482762734127665
18.618465868142827        1.4837951194517485
18.644692026593805        1.4875480701032935
18.65195869110933         1.488578072969685
18.67818484956031         1.4923223920022073
18.685451514075837        1.493350031729565
18.711677672526818        1.4970856713417362
18.71894433704234         1.4981109509392747
18.745170495493326        1.5018380698634366
18.75243716000885         1.502861003730796
18.778663318459827        1.5065796017358704
18.785929982975354        1.507600185872917
18.812156141426343        1.5113101949216459
18.819422805941866        1.5123284183854802
18.84564896439285         1.5160297554173092
18.852915628908374        1.517045608168049
18.879141787359355        1.5207382453413398
18.88640845187488         1.521751729834849
18.912634610325863        1.5254357276324573
18.919901274841386        1.5264468454145632
18.94612743329237         1.530122195327302
18.953394097807895        1.5311309487785767
18.97962025625888         1.5347976423217928
18.986886920774403        1.5358040330564746
19.013113079225384        1.5394620814826143
19.02037974374091         1.5404661135558237
19.04660590219189         1.5441155564222708
19.05387256670742         1.5451172382653957
19.08009872515839         1.5487581030172999
19.087365389673916        1.5497574452034213
19.113591548124894        1.553389908988332
19.12085821264042         1.5543869242740478
19.147084371091406        1.5580108624746711
19.15435103560693         1.5590055394728202
19.180577194057918        1.5626209208002062
19.187843858573437        1.5636132505617923
19.214070017024422        1.5672200152322915
19.221336681539945        1.5682099947695516
19.24756283999093         1.5718081029516933
19.254829504506457        1.572795734297032
19.281055662957435        1.5763852500846496
19.28832232747296         1.5773705464921073
19.31454848592394         1.5809516158289068
19.321815150439466        1.5819345953601833
19.348041308890444        1.5855072242864936
19.355307973405967        1.5864878932386046
19.381534131856952        1.59005219328889
19.388800796372475        1.5910305567795406
19.41502695482346         1.594586434905205
19.422293619338987        1.5955624858999338
19.44851977778997         1.5991098956635303
19.45578644230549         1.600083633615206
19.482012600756473        1.6036226132273905
19.489279265271996        1.6045940442707198
19.515505423722985        1.6081246202124082
19.522772088238504        1.609093749268334
19.548998246689496        1.612615943806632
19.556264911205016        1.6135827743093194
19.582491069656           1.6170966735237187
19.589757734171524        1.61806120988083
19.615983892622506        1.6215666865073342
19.623250557138032        1.622528914804579
19.64947671558901         1.6260259121612126
19.656743380104537        1.6269858218215083
19.682969538555522        1.6304743314009904
19.690236203071045        1.6314319236047818
19.716462361522026        1.6349119471004985
19.723729026037553        1.635867229516266
19.749955184488535        1.6393388191091447
19.757221849004058        1.6402918056622142
19.78344800745504         1.643755048466928
19.790714671970566        1.644705752055217
19.816940830421547        1.6481606917961875
19.82420749493707         1.6491091224360306
19.85043365338806         1.6525558520561003
19.857700317903582        1.6535020249701322
19.883926476354567        1.6569405183085877
19.89119314087009         1.6578844369930652
19.917419299321075        1.661314711513396
19.9246859638366          1.6622563807726398
19.95091212228758         1.665678513147789
19.958178786803106        1.6666179385238684
19.984404945254084        1.6700319238038661
19.991671609769615        1.6709691033133613
20.017897768220585        1.6743748845304613
20.025164432736112        1.6753098133598683
20.051390591187094        1.6787073139246171
20.058657255702617        1.679639991700238
20.0848834141536          1.6830292803973126
20.092150078669125        1.6839597145193785
20.118376237120113        1.6873408777998895
20.125642901635633        1.6882690840263124
20.151869060086625        1.6916422070461363
20.159135724602145        1.6925681915612676
20.18536188305313         1.6959332038331933
20.192628547568653        1.6968569558274844
20.218854706019634        1.7002137701105284
20.22612137053516         1.7011352891713916
20.252347528986135        1.7044839176559456
20.259614193501662        1.705403212204108
20.28584035195264         1.7087438229499154
20.293107016468166        1.7096609077728404
20.319333174919148        1.7129933926552279
20.32659983943467         1.713908266202393
20.35282599788566         1.7172327167151171
20.36009266240118         1.7181453932586865
20.38631882085217         1.721461878632859
20.393585485367694        1.722372369671194
20.419811643818676        1.7256807861694945
20.427078308334202        1.7265890921789344
20.45330446678518         1.7298895885728522
20.460571131300703        1.7307957305993866
20.486797289751685        1.7340884810820227
20.494063954267208        1.73499247319567
20.520290112718197        1.7382773735285437
20.52755677723372         1.7391792042293603
20.553782935684705        1.7424561746372695
20.56104960020023         1.7433558370530573
20.587275758651213        1.7466248696644693
20.59454242316674         1.7475223685855186
20.62076858161771         1.7507835392791495
20.628035246133244        1.75167887750339
20.65426140458421         1.7549321522400143
20.661528069099745        1.7558253333556473
20.68775422755072         1.759070716493048
20.69502089206625         1.7599617554380078
20.721247050517228        1.7631993399846877
20.72851371503275         1.764088249136848
20.754739873483736        1.7673180984572057
20.762006537999262        1.7682048918704774
20.788232696450244        1.771427096712161
20.795499360965763        1.7723117786204414
20.821725519416752        1.7755264118164047
20.828992183932275        1.7764089880608773
20.85521834238326         1.7796158481318038
20.862485006898787        1.7804962985961699
20.888711165349772        1.7836952629309848
20.895977829865295        1.784573583477704
20.922203988316284        1.7877648300436015
20.929470652831807        1.7886410409926805
20.955696811282788        1.791824588986236
20.96296347579831         1.792698699024938
20.989189634249293        1.795874724528555
20.99645629876482         1.7967467476063752
21.022682457215794        1.7999150784665885
21.02994912173132         1.8007850011115483
21.056175280182302        1.8039456433398389
21.063441944697825        1.8048134668361726
21.089668103148814        1.8079664048634214
21.096934767664337        1.8088321394017193
21.12316092611532         1.8119775083422747
21.130427590630845        1.8128411681617906
21.156653749081823        1.8159790065841048
21.163920413597353        1.8168405957570302
21.190146572048327        1.8199708802962622
21.197413236563857        1.8208304035738543
21.22363939501483         1.8239531387634618
21.23090605953036         1.8248106059358133
21.25713221798134         1.827925909101614
21.264398882496863        1.828781332567952
21.29062504094785         1.8318891305460685
21.297891705463375        1.832742507212831
21.324117863914353        1.8358429210807041
21.33138452842988         1.8366942583823729
21.35761068688086         1.8397872934412751
21.364877351396384        1.8406365974694827
21.391103509847362        1.8437221083747255
21.39837017436289         1.8445693712656603
21.424596332813866        1.847647342849277
21.431862997329393        1.8484925746109444
21.45808915578038         1.851563236748552
21.465355820295905        1.852406457098172
21.491581978746897        1.8554698636733702
21.498848643262416        1.8563110814151307
21.5250748017134          1.859367283660817
21.532341466228928        1.8602065067765834
21.55856762467991         1.8632553140409986
21.565834289195433        1.8640925466193736
21.59206044764641         1.8671341535744796
21.599327112161937        1.8679693976718375
21.62555327061292         1.87100373463042
21.632819935128445        1.8718370080230233
21.65904609357943         1.8748643635895395
21.66631275809495         1.8756956670413285
21.69253891654594         1.8787157395329552
21.69980558106146         1.8795450483900307
21.726031739512443        1.8825575287869045
21.733298404027963        1.8833848285281611
21.759524562478955        1.8863901871023563
21.766791226994478        1.887215527999191
21.793017385445463        1.8902136218869128
21.800284049960986        1.8910370032490524
21.82651020841197         1.8940281945118183
21.833776872927494        1.8948496564350303
21.860003031378472        1.8978338940603092
21.867269695893995        1.8986534318304786
21.893495854344977        1.9016306853469684
21.900762518860503        1.9024482931432551
21.926988677311485        1.9054183614321267
21.934255341827008        1.9062340286641877
21.960481500277993        1.909197035163161
21.967748164793516        1.9100107911952826
21.993974323244498        1.9129670640550729
22.00124098776002         1.9137789185389
22.02746714621101         1.916728174147831
22.034733810726532        1.9175381216569223
22.060959969177517        1.920480506321157
22.06822663369304         1.9212885582830252
22.09445279214402         1.9242239532171914
22.101719456659545        1.925030101724209
22.127945615110523        1.9279582847828722
22.13521227962605         1.9287625213267958
22.16143843807703         1.9316840989451642
22.168705102592554        1.932486480579148
22.194931261043543        1.935401286798312
22.202197925559066        1.936201802175919
22.22842408401005         1.9391097020937522
22.235690748525574        1.9399083402144892
22.26191690697656         1.9428094274636831
22.269183571492082        1.9436062012480735
22.29540972994306         1.9465004720150088
22.302676394458587        1.9472953824656327
22.328902552909568        1.950182857848492
22.33616921742509         1.9509759005127048
22.362395375876073        1.9538565180975902
22.369662040391592        1.9546476874424275
22.395888198842584        1.9575214412288766
22.403154863358104        1.9583107442993022
22.42938102180909         1.961177645658303
22.436647686324612        1.9619650953208723
22.462873844775594        1.964825211846882
22.47014050929112         1.9656108332514117
22.496366667742105        1.9684644310009518
22.503633332257632        1.969248271265293
22.529859490708603        1.9720956839807813
22.537126155224133        1.9728777401770656
22.563352313675104        1.9757186538350058
22.570618978190637        1.9764988972925561
22.596845136641615        1.9793330224093382
22.604111801157142        1.9801114184279671
22.630337959608127        1.982938632866351
22.637604624123647        1.9837151660939685
22.66383078257464         1.9865352505578906
22.671097447090162        1.9873099161457393
22.697323605541147        1.9901236303679677
22.70459027005667         1.9908965071484666
22.730816428507648        1.9937037355766494
22.738083093023175        1.9944748254640081
22.764309251474156        1.9972755079670854
22.77157591598968         1.9980448095813392
22.79780207444066         2.00083899046295
22.805068738956187        2.0016065112575023
22.831294897407165        2.0043943057931886
22.838561561922695        2.0051600570794132
22.864787720373673        2.0079414377488036
22.8720543848892          2.008705417162949
22.898280543340185        2.011480284928232
22.905547207855708        2.012242493308252
22.931773366306697        2.015010954238675
22.939040030822216        2.015771396059831
22.9652661892732          2.0185334669381256
22.972532853788724        2.019292140111159
22.99875901223971         2.022047705821963
23.006025676755232        2.022804599071468
23.032251835206214        2.0255536154345672
23.03951849972174         2.02630873303756
23.06574465817272         2.029051273060178
23.07301132268825         2.029804624181206
23.099237481139227        2.0325406931612915
23.106504145654753        2.0332922826250996
23.132730304105728        2.0360221399057283
23.139996968621258        2.0367719884422124
23.16622312707224         2.0394954534754226
23.173489791587762        2.0402435519631497
23.19971595003874         2.0429606096823503
23.206982614554263        2.0437069502232124
23.233208773005245        2.046417479720866
23.24047543752077         2.04716206358479
23.266701595971753        2.0498662971705652
23.273968260487276        2.0506091474758286
23.30019441893827         2.053307078190417
23.307461083453788        2.0540482055607026
23.33368724190478         2.056739859172778
23.340953906420303        2.0574792741168837
23.367180064871278        2.060164726311739
23.374446729386804        2.06090243227177
23.40067288783778         2.0635817881071046
23.40793955235331         2.0643178013485253
23.434165710804294        2.0669908949198987
23.441432375319813        2.067725204460527
23.467658533770805        2.0703921765247912
23.47492519828633         2.0711247909288146
23.501151356737314        2.0737854731550334
23.508418021252833        2.074516379661768
23.534644179703818        2.0771708234954342
23.54191084421934         2.0779000310921116
23.568137002670323        2.0805484128340974
23.575403667185846        2.081275931104062
23.601629825636834        2.083917994156586
23.608896490152354        2.0846438018318727
23.635122648603332        2.087279640966069
23.64238931311886         2.088003749793605
23.668615471569836        2.090633411601347
23.675882136085367        2.0913558366266147
23.702108294536345        2.093979386653724
23.70937495905187         2.0947001339833085
23.73560111750286         2.09731760084025
23.74286778201838         2.0980366912366555
23.769093940469375        2.1006482962993713
23.776360604984895        2.101365751237978
23.802586763435887        2.1039713969317555
23.80985342795141         2.1046872072439475
23.836079586402384        2.107286838858618
23.843346250917914        2.108000999272335
23.86957240936889         2.1105945770126304
23.876839073884415        2.111307088251452
23.9030652323354          2.1138947656275855
23.910331896850927        2.1146056457764963
23.93655805530191         2.1171872562786014
23.94382471981743         2.1178964920166488
23.97005087826841         2.120472149336385
23.977317542783936        2.1211797494149867
24.003543701234914        2.123749452726779
24.01081036575044         2.1244554262497815
24.037036524201426        2.1270192093797973
24.044303188716952        2.127723560165908
24.070529347167934        2.1302814397175127
24.07779601168346         2.130984169087363
24.104022170134435        2.133535989728272
24.111288834649965        2.134237090928354
24.13751499310094         2.1367831230110736
24.144781657616466        2.1374826230908597
24.171007816067444        2.140022899332599
24.178274480582964        2.1407208026480795
24.204500639033952        2.143255140388101
24.211767303549475        2.1439514338496237
24.237993462000468        2.146479939606638
24.245260126515984        2.1471746354763344
24.271486284966972        2.1496973768724135
24.27875294948249         2.1503904878037763
24.30497910793348         2.152907415890776
24.312245772449003        2.153598949064926
24.338471930899992        2.156110149297383
24.345738595415515        2.156800121666139
24.371964753866504        2.1593057606044264
24.37923141838203         2.159994183792581
24.405457576833           2.1624942333668002
24.412724241348528        2.163181107388447
24.438950399799502        2.165675503201576
24.44621706431503         2.1663608310185145
24.47244322276601         2.168849525679089
24.479709887281537        2.169533299294014
24.505936045732525        2.172016214672352
24.513202710248052        2.1726984268748954
24.539428868699034        2.1751757092614397
24.546695533214557        2.17585637570323
24.572921691665535        2.1783281586473344
24.580188356181058        2.1790072896063473
24.606414514632043        2.181473388035252
24.613681179147566        2.1821509604628107
24.63990733759855         2.184611223562199
24.64717400211407         2.185287233311832
24.673400160565066        2.187741884707872
24.680666825080586        2.188416352702806
24.706892983531578        2.190865405493046
24.7141596480471          2.1915383381140567
24.740385806498075        2.1939817872068277
24.747652471013602        2.194653186353159
24.77387862946458         2.1970910334338702
24.78114529398011         2.197760904733085
24.807371452431084        2.200193258584282
24.81463811694661         2.200861621512525
24.840864275397585        2.2032883500583362
24.848130939913112        2.2039552177755324
24.8743570983641          2.206376731759026
24.881623762879627        2.2070421475056596
24.907849921330616        2.2094585658782813
24.915116585846135        2.210122537389365
24.941342744297117        2.2125337926167647
24.948609408812644        2.2131962971428036
24.974835567263618        2.2156021134976696
24.982102231779148        2.216263121529142
25                        2.2179010662534537



==> Data/VegValidation/valLR0.75.csv <==
% Model:              val3_test.mph
% Version:            COMSOL 6.2.0.290
% Date:               Oct 22 2025, 11:13
% Dimension:          1
% Nodes:              1812
% Expressions:        1
% Description:        Line graph
% x/H (1)                 Velocity magnitude
-5                        4.740615904378565
-4.99628914426777         4.740537997688588
-4.97026603967871         4.73999771256276
-4.96284432821426         4.739838682775598
-4.936821223625198        4.739287228369138
-4.929399512160748        4.739124914920688
-4.903376407571686        4.738562056601974
-4.895954696107236        4.738396390652316
-4.869931591518175        4.737821888149522
-4.862509880053725        4.73765279931621
-4.836486775464664        4.737066406806425
-4.829065064000213        4.736893823243693
-4.8030419594111535       4.736295289669138
-4.795620247946704        4.736119138217494
-4.769597143357641        4.735508207947061
-4.762175431893191        4.7353284143978005
-4.736152327304129        4.734704828576759
-4.728730615839679        4.73452131804577
-4.702707511250618        4.733884816914898
-4.695285799786167        4.733697514281003
-4.669262695197108        4.733047839627838
-4.661840983732657        4.732856669838609
-4.6358178791435956       4.732193566119822
-4.628396167679146        4.731998454159851
-4.602373063090084        4.731321667651645
-4.5949513516256335       4.731122538167369
-4.568928247036572        4.730431814225911
-4.561506535572121        4.730228590946774
-4.535483430983061        4.729523670799916
-4.528061719518609        4.729316275987445
-4.50203861492955         4.728596893234267
-4.494616903465099        4.7283852470647805
-4.4685937988760385       4.727651127205757
-4.461172087411588        4.727435147568627
-4.435148982822526        4.726686005583884
-4.427727271358076        4.726465607776872
-4.401704166769015        4.725701148699049
-4.394282455304564        4.725476245574956
-4.368259350715504        4.724696164343702
-4.360837639251053        4.724466666483458
-4.334814534661993        4.7236706513434585
-4.327392823197542        4.723436467644495
-4.301369718608481        4.722624202195657
-4.293948007144031        4.722385240257413
-4.267924902554969        4.721556406018209
-4.2605031910905184       4.721312572410309
-4.234480086501458        4.720466849161415
-4.227058375037007        4.720218049381788
-4.201035270447947        4.719355114082861
-4.193613558983494        4.719101252352367
-4.167590454394437        4.718220777489446
-4.160168742929985        4.717961756542156
-4.134145638340927        4.717063408215982
-4.126723926876475        4.7167991290030225
-4.100700822287415        4.715882567695484
-4.093279110822965        4.715612929380866
-4.0672560062339          4.714677808656789
-4.059834294769451        4.714402708327464
-4.033811190180389        4.71344867503656
-4.026389478715939        4.713168007503146
-4.000366374126878        4.712194700139428
-3.9929446626624268       4.711908357525554
-3.9669215580733677       4.7109154049041555
-3.9594998466089164       4.710623276367902
-3.9334767420198578       4.709610295117974
-3.926055030555406        4.709312266473303
-3.900031925966346        4.708278861468191
-3.8926102145018957       4.70797481519684
-3.866587109912834        4.706920578716617
-3.8591653984483845       4.706610393894124
-3.8331422938593223       4.705534906408278
-3.825720582394873        4.705218458813477
-3.79969747780581         4.704121289254628
-3.7922757663413607       4.703798451417407
-3.766252661752298        4.702679157689367
-3.758830950287848        4.7023497990173055
-3.732807845698787        4.701207928209563
-3.725386134234337        4.700871915083017
-3.6993630296452764       4.699707004002814
-3.691941318180826        4.699364199917876
-3.6659182135917647       4.698175775707597
-3.6584965021273144       4.697826041389742
-3.6324733975382526       4.696613622175663
-3.6250516860738027       4.69625681571707
-3.5990285814847405       4.695019911128075
-3.59160687002029         4.69465588811758
-3.565583765431229        4.693393999889032
-3.5581620539667775       4.693022613459281
-3.5321389493777193       4.691735235789411
-3.5247172379132676       4.691356336617228
-3.4986941333242085       4.690042955781395
-3.4912724218597577       4.689656391959006
-3.465249317270697        4.688316485595516
-3.457827605806247        4.687922102479309
-3.431804501217185        4.686555138850876
-3.4243827897527352       4.686152778947605
-3.398359685163674        4.684758216308845
-3.3909379736992236       4.684347719173532
-3.3649148691101622       4.682925005649722
-3.3574931576457123       4.682506207829588
-3.3314700530566506       4.681054781247941
-3.3240483415922          4.680627516174622
-3.298025237003139        4.679146803991411
-3.290603525538688        4.6787109018411215
-3.2645804209496276       4.677200320520696
-3.2571587094851764       4.676755607951609
-3.2311356048961164       4.675214561809591
-3.2237138934316656       4.674760861817348
-3.197690788842606        4.673188741639802
-3.1902690773781552       4.672725873214251
-3.164245972789095        4.671122054997362
-3.156824261324645        4.670649832978407
-3.1308011567355813       4.669013677278066
-3.1233794452711323       4.66853191235959
-3.097356340682069        4.666862764831532
-3.0899346292176193       4.6663712637749795
-3.0639115246285575       4.664668457301299
-3.056489813164107        4.664167023295624
-3.0304667085750467       4.662429880208373
-3.023044997110596        4.66191831310229
-2.9970218925215373       4.6601461463446885
-2.989600181057086        4.659624242594347
-2.9635770764680274       4.657816354772677
-2.9561553650035766       4.657283907064004
-2.930132260414516        4.655439588076585
-2.9227105489500653       4.65489638479202
-2.8966874443610036       4.653014909512805
-2.889265732896554        4.652460734448844
-2.863242628307491        4.650541359802509
-2.855820916843042        4.6499759917026235
-2.829797812253979        4.648017956882297
-2.82237610078953         4.6474411691720245
-2.7963529962004667       4.645443693917187
-2.788931284736017        4.644855254559617
-2.762908180146956        4.642817540838921
-2.7554864686825047       4.642217212345318
-2.729463364093446        4.640138443264344
-2.7220416526289943       4.639525982324734
-2.6960185480399352       4.637405321941893
-2.688596836575485        4.636780479133574
-2.6625737319864236       4.6346170695891935
-2.6551520205219736       4.633979588715853
-2.629128915932911        4.6317725489181
-2.62170720446846         4.631122166702993
-2.595684099879399        4.62887058848758
-2.588262388414948        4.628207033732948
-2.5622392838258885       4.625909981012795
-2.5548175723614377       4.625232974272126
-2.5287944677723773       4.622889479780173
-2.5213727563079265       4.622198732569606
-2.4953496517188656       4.619807796517476
-2.4879279402544148       4.619103010935513
-2.461904835665354        4.616663600199825
-2.454483124200903        4.615944468773899
-2.4284600196118435       4.613455516673579
-2.4210383081473927       4.612721722416414
-2.395015203558333        4.610182128308129
-2.3875934920938824       4.609433344203015
-2.3615703875048215       4.606841972207582
-2.3541486760403716       4.606077860687327
-2.328125571451309        4.603433538400115
-2.3207038599868595       4.602653750906048
-2.2946807553977964       4.599955267842294
-2.2872590439333464       4.599159444211603
-2.2612359393442842       4.596405549257445
-2.2538142278798348       4.595593316900452
-2.227791123290774        4.592782714744645
-2.2203694118263235       4.591953687559281
-2.194346307237263        4.589085034409236
-2.1869245957728127       4.58823881159716
-2.160901491183752        4.585310710529967
-2.1534797797193015       4.58444687521818
-2.12745667513024         4.581457871235397
-2.1200349636657894       4.580575989103766
-2.0940118590767294       4.577524563297768
-2.086590147612279        4.576624180814021
-2.0605670430232186       4.573508744202249
-2.0531453315587687       4.572589386865643
-2.0271222269697073       4.569408273997456
-2.0197005155052574       4.568469444829645
-1.9936774109161952       4.565220907530918
-1.9862556994517453       4.564262085044599
-1.9602325948626835       4.560944286772086
-1.9528108833982327       4.559964923210277
-1.9267877788091718       4.556575932441371
-1.9193660673447206       4.555575451179134
-1.893342962755662        4.552113233613389
-1.8859212512912107       4.55109102684358
-1.8598981467021507       4.547553435423762
-1.8524764352377001       4.546508860861442
-1.826453330648638        4.542893623770858
-1.8190316191841884       4.54182600072109
-1.7930085145951251       4.538130706538475
-1.7855868031306759       4.537039311599175
-1.7595636985416125       4.533261393336617
-1.7521419870771624       4.5321454557509515
-1.7261188824881013       4.528282173059439
-1.71869717102365         4.527140869070848
-1.6926740664345912       4.523189287824279
-1.6852523549701388       4.522021734390469
-1.659229250381081        4.517978705524596
-1.6518075389166282       4.516783954647297
-1.6257844343275707       4.512646089762413
-1.618362722863118        4.5114231196986605
-1.59233961827406         4.507186763928397
-1.5849179068096082       4.50593447184764
-1.5588948022205484       4.501595672215961
-1.5514730907560974       4.500312863572489
-1.525449986167037        4.495867333103753
-1.5180282747025862       4.494552710742644
-1.492005170113525        4.489995787873664
-1.4845834586490754       4.488647940303458
-1.4585603540600136       4.483974544850336
-1.451138642595565        4.482591931738945
-1.4251155380065006       4.477796514053102
-1.4176938265420533       4.476377451562726
-1.3916707219529867       4.471453937209136
-1.38424901048854         4.469996579315451
-1.358225905899473        4.464938305750274
-1.3508041944350264       4.463440625657009
-1.32478108984596         4.458240270809596
-1.317359378381513        4.45670003837973
-1.291336273792448        4.451349538640377
-1.2839145623280002       4.44976429391591
-1.2578914577389362       4.444254750317882
-1.2504697462744878       4.442621775649213
-1.2244466416854252       4.436943350245915
-1.2170249302209764       4.435259636310829
-1.1910018256319141       4.429401433612688
-1.1835801141674658       4.427663643589366
-1.1575570095784022       4.421613579082601
-1.1501352981139545       4.419818006274294
-1.1241121935248883       4.413562657499487
-1.116690482060441        4.411705178213469
-1.0906673774713727       4.405229617073683
-1.0832456660069232       4.403305637627909
-1.0572225614178552       4.396593238458877
-1.0498008499533942       4.394597631384757
-1.023777745364328        4.387629855215346
-1.016356033899821        4.3855568918373375
-0.990332929310755        4.378313042078127
-0.9829112178460695       4.376156312692082
-0.9568881132569989       4.368613257425447
-0.9494664017916229       4.366365579634259
-0.923443297202548        4.3584974342720155
-0.9160215857345535       4.3561507510366075
-0.8899984811455455       4.347928518388957
-0.8825767696678943       4.345473776528155
-0.8565536650794741       4.336864932074057
-0.8491319535673199       4.3342919479008994
-0.8231088489824538       4.325259972197756
-0.8156871373513251       4.322557274299022
-0.7896640327847825       4.313061116954009
-0.7822423207596272       4.310215766750207
-0.7562192162778536       4.300209236903387
-0.7487975030062025       4.297206621790515
-0.7227743988832245       4.286637691750215
-0.7153526818687805       4.283461286277293
-0.689329579143286        4.2722713017497025
-0.6819078515341676       4.268902393799126
-0.655884753810231        4.257025164917121
-0.648462998103952        4.2534425324486635
-0.6224399167401258       4.240803278601979
-0.6150180913872504       4.236982807592086
-0.5889950587764289       4.2234969441908765
-0.5815732078494422       4.219411225464262
-0.5555523799544229       4.204984156391447
-0.5481287190451649       4.200600920383624
-0.5221162760798901       4.185127983343365
-0.5146857068597783       4.180408304179998
-0.488696005927229        4.16377678943136
-0.4812482310064691       4.1586727075428085
-0.45531386694071757      4.1407703246046665
-0.4478325873778301       4.135221792862879
-0.4221355986271642       4.116036576798832
-0.41449041124704356      4.109883984501931
-0.38905278510624913      4.089291475481292
-0.38124131413950674      4.0824486992789755
-0.3562129261647485       4.060420132154735
-0.3482602776657792       4.052811793623677
-0.3237706901259665       4.029328418214726
-0.315397492230424        4.020606245318223
-0.29303609950764375      3.997336020084
-0.28194903956152867      3.984936164058511
-0.26533005764599094      3.9664874248848987
-0.24420636865583767      3.940181598339148
-0.24006299130666559      3.9352965894742513
-0.23564551140626716      3.929571307517804
-0.21352630998984123      3.9008445335224433
-0.19135082230441264      3.8686926131086983
-0.18773447973711685      3.863760264160318
-0.1842892831517015       3.858561253202002
-0.16152112234170665      3.8238439689326675
-0.1360433032023443       3.78025317832899
-0.13486187707270567      3.778362644359511
-0.1337780878217345       3.776425208924521
-0.10803559924472833      3.7299681802624907
-0.08115761087073062      3.675061960681884
-0.08109021941730289      3.674934338008583
-0.08102392711659155      3.6747910909401615
-0.054084667016108104     3.616154195864347
-0.027079429424296916     3.5484268919774142
-0.027050078892093585     3.5483544312668354
-0.027020743900689752     3.5482726549021057
0                         3.4765578928697782
0.027002574945607302      3.389224608996515
0.027094866107294727      3.3889384890560046
0.027187206889676158      3.388643396329941
0.05417599740631795       3.3022711795320236
0.08103970397680607       3.2145223918523484
0.08119645865390232       3.2140079933493717
0.08136006996943905       3.2134555606592703
0.10822966305977424       3.126537102011722
0.13390147660178633       3.044096390404631
0.13516115280693583       3.040011946449282
0.13649333475120864       3.0356918928892314
0.16186972545379463       2.954452603295632
0.18872785217454371       2.87051489621283
0.19114469121135919       2.863075481364704
0.1930344859905072        2.857467492502487
0.2229197595624768        2.7675290364073963
0.23140634841666036       2.7425169342361446
0.2469547688338336        2.696047514135535
0.258023631788698         2.663974729473934
0.27816407018760675       2.6063878098137794
0.2875953957532442        2.580441484263271
0.31174460859619785       2.513859383939944
0.31993028636242105       2.492233841923467
0.3436783051566353        2.4295386536328616
0.3537053293832064        2.4042065138379876
0.3782817194092909        2.3424907873568928
0.38721358051434546       2.320963115481812
0.4122997602148605        2.260996600656063
0.42059498201133433       2.2420175422667086
0.44593958431704933       2.184452747429567
0.4538963429466205        2.167197834625452
0.47938612501830175       2.1122734603246043
0.4872108617254999        2.096203544904773
0.5127440899899105        2.0440581524016253
0.5205481780038921        2.0288875751507525
0.5460968810067351        1.9794744846564623
0.553886517889447         1.9651475739550728
0.5794400345267415        1.9183619394753137
0.5872229610352007        1.9048202570684174
0.6127760792565182        1.8605380619136977
0.6205569748441919        1.847731009504593
0.6461096918224729        1.80581723937508
0.6538903081775256        1.793699653619921
0.6794430251558061        1.7540180579908118
0.687223641510859         1.7425476091178838
0.7127763584891393        1.7049693137609494
0.7205569748441922        1.6941072374714048
0.7461096918224724        1.6585037098963613
0.7538903081775252        1.6482120244693115
0.7794430251558055        1.6144618321476139
0.7872236415108586        1.6047046063365
0.8127763584891387        1.572692543833917
0.8205569748441917        1.5634362037425225
0.846109691822472         1.5330547602788507
0.853890308177525         1.524267717940641
0.8794430251558052        1.4954155890223442
0.8872236415108582        1.4870683719224065
0.9127763584891383        1.4596505583838397
0.9205569748441914        1.4517155728650821
0.9461096918224714        1.4256431143305308
0.9538903081775244        1.4180949579259094
0.9794430251558051        1.3932856002417724
0.9872236415108578        1.3861010563743346
1.0127763584891387        1.362479690337945
1.0205569748441914        1.355637266930927
1.046109691822472         1.3331346841000316
1.0538903081775246        1.3266146967003885
1.0794430251558047        1.305166783821632
1.0872236415108578        1.2989510910284372
1.1127763584891377        1.278498624545982
1.1205569748441908        1.2725703034184783
1.146109691822471         1.2530580236777036
1.1538903081775245        1.2474014556675483
1.1794430251558041        1.228778015524566
1.1872236415108577        1.22337851673264
1.2127763584891378        1.2055959925095596
1.220556974844191         1.2004396798623107
1.2461096918224714        1.1834531690475774
1.2538903081775243        1.1785270640009708
1.2794430251558049        1.162294625963932
1.2872236415108578        1.1575864596389933
1.3127763584891379        1.1420687503403624
1.3205569748441908        1.1375669970771405
1.346109691822471         1.1227271060687294
1.353890308177524         1.1184210674324424
1.379443025155804         1.1042244756413164
1.387223641510857         1.1001042005549284
1.4127763584891373        1.0865186869038377
1.4205569748441902        1.082574984718996
1.4461096918224707        1.069570708571267
1.4538903081775234        1.0657950742014943
1.4794430251558042        1.053344078826601
1.4872236415108566        1.0497286796878782
1.5127763584891374        1.0378048925765078
1.5205569748441903        1.0343423165979135
1.5461096918224708        1.0229212348462244
1.553890308177524         1.0196045721318396
1.5794430251558045        1.0086630840758606
1.5872236415108576        1.0054857595178817
1.6127763584891375        0.9950019825323233
1.620556974844191         0.9919577992846855
1.6461096918224705        0.981910897701785
1.6538903081775238        0.9789940457656824
1.6794430251558035        0.9693643282481298
1.6872236415108566        0.9665692915913264
1.712776358489137         0.9573380195032661
1.72055697484419          0.9546595530314221
1.7461096918224706        0.9458088755744578
1.7538903081775237        0.9432418892904626
1.779443025155804         0.9347546696326
1.7872236415108569        0.9322942803308552
1.8127763584891377        0.9241541136372234
1.8205569748441905        0.9217956338824108
1.8461096918224704        0.9139867699284774
1.8538903081775238        0.9117256537161799
1.8794430251558034        0.9042328476558704
1.8872236415108568        0.9020646416283804
1.9127763584891366        0.894873013466978
1.9205569748441897        0.8927931993263389
1.9461096918224696        0.885888061005374
1.9538903081775227        0.8838920735285186
1.9794430251558026        0.8772586738597047
1.9872236415108557        0.8753420102758125
2.0127763584891363        0.8689656572627381
2.020556974844189         0.8671238315214417
2.0461096918224695        0.8609897879354126
2.053890308177522         0.8592184124132515
2.0794430251558036        0.8533123289080812
2.0872236415108563        0.8516070160779858
2.112776358489137         0.8459147758558787
2.1205569748441895        0.84427121038682
2.1461096918224696        0.8387788968114366
2.153890308177523         0.8371929548564793
2.1794430251558032        0.8318872451945335
2.187223641510856         0.8303549766408606
2.2127763584891365        0.8252231405524876
2.2205569748441887        0.8237407393993088
2.24610969182247          0.8187706918909761
2.253890308177522         0.8173343970978711
2.279443025155804         0.8125145270994141
2.287223641510856         0.8111207975002572
2.3127763584891383        0.8064401203682142
2.32055697484419          0.8050855202257785
2.346109691822471         0.8005335170610375
2.3538903081775238        0.7992148172430151
2.3794430251558043        0.7947816134182388
2.3872236415108574        0.793495859366339
2.412776358489137         0.7891723569757273
2.4205569748441906        0.7879167476848317
2.4461096918224703        0.7836944218332322
2.453890308177523         0.7824663710842317
2.4794430251558035        0.7783373283587991
2.487223641510856         0.7771344699602056
2.5127763584891376        0.773091439892808
2.5205569748441903        0.7719116577875959
2.5461096918224717        0.7679480237971384
2.553890308177525         0.7667893382423709
2.5794430251558045        0.7628989571333034
2.587223641510858         0.7617596129557258
2.6127763584891373        0.757936904441852
2.62055697484419          0.7568152704267165
2.6461096918224696        0.7530550832352809
2.653890308177523         0.7519497579748637
2.6794430251558037        0.7482474995551789
2.687223641510857         0.7471571508356379
2.712776358489137         0.7435085376570248
2.7205569748441896        0.7424319651787514
2.7461096918224706        0.7388330413164739
2.7538903081775232        0.7377692157646704
2.7794430251558047        0.7342164032955261
2.7872236415108573        0.7331643485558665
2.812776358489138         0.7296543122704217
2.8205569748441905        0.7286132340512941
2.8461096918224706        0.7251430848358762
2.853890308177524         0.7241122018084784
2.879443025155803         0.7206792815238471
2.8872236415108565        0.7196579309270977
2.9127763584891357        0.716259910765749
2.9205569748441893        0.7152474888706657
2.94610969182247          0.7118822640111275
2.9538903081775225        0.7108783391048119
2.9794430251558044        0.7075441691109745
2.987223641510857         0.7065482324050039
3.012776358489138         0.7032433880146042
3.0205569748441907        0.7022550647972597
3.046109691822471         0.6989780833733542
3.0538903081775235        0.6979969650343353
3.0794430251558036        0.6947464152299118
3.0872236415108563        0.6937721314147255
3.1127763584891373        0.6905466731904273
3.12055697484419          0.689578891439402
3.1461096918224705        0.6863772628923098
3.153890308177523         0.6854157492939188
3.1794430251558046        0.6822368570406157
3.1872236415108577        0.6812812716719553
3.212776358489139         0.6781239105613165
3.220556974844192         0.6771740242420446
3.2461096918224723        0.6740371609730995
3.2538903081775254        0.6730926919437468
3.279443025155804         0.6699752922936446
3.2872236415108578        0.66903600986928
3.312776358489138         0.6659371692226785
3.3205569748441905        0.6650028822109431
3.3461096918224715        0.6619218146538505
3.353890308177524         0.6609923456056966
3.3794430251558047        0.6579283440857494
3.3872236415108583        0.6570035809047976
3.412776358489137         0.6539560842720646
3.4205569748441906        0.6530358542004333
3.4461096918224694        0.6500042668793363
3.453890308177523         0.6490885165754464
3.4794430251558035        0.6460724320797768
3.487223641510856         0.6451609988707596
3.5127763584891376        0.6421598924644594
3.52055697484419          0.6412527344320261
3.546109691822472         0.6382662669392246
3.5538903081775253        0.6373632957248337
3.5794430251558063        0.6343911236509368
3.5872236415108594        0.6334922507541385
3.612776358489139         0.6305340522447356
3.6205569748441926        0.629639230980806
3.646109691822472         0.6266947606631239
3.653890308177525         0.6258039287819649
3.679443025155804         0.6228729370619239
3.6872236415108572        0.6219861037922906
3.712776358489138         0.6190684297915965
3.7205569748441905        0.6181854691246615
3.746109691822472         0.6152807450484383
3.7538903081775246        0.6144016720462858
3.779443025155804         0.6115096702431861
3.7872236415108578        0.6106343479169837
3.812776358489136         0.6077546163860637
3.820556974844189         0.6068829693125393
3.8461096918224698        0.6040150796122097
3.8538903081775224        0.603146957197153
3.8794430251558034        0.6002903370359659
3.887223641510856         0.5994256421263806
3.912776358489137         0.596579735515254
3.9205569748441897        0.595718257287977
3.9461096918224694        0.5928822840711867
3.953890308177523         0.5920238411187719
3.9794430251558026        0.5891969670120923
3.9872236415108557        0.5883412715137822
4.012776358489137         0.5855224333187696
4.020556974844189         0.5846692468196243
4.04610969182247          0.581857342638081
4.053890308177523         0.5810063323786289
4.079443025155805         0.578200018315915
4.087223641510858         0.5773507994485014
4.112776358489138         0.5745485058901352
4.120556974844191         0.5737005835573681
4.1461096918224705        0.570900415593589
4.153890308177523         0.5700532445661424
4.179443025155804         0.5672530349957099
4.187223641510856         0.5664059876952392
4.212776358489137         0.5636032191373808
4.22055697484419          0.5627554649112319
4.24610969182247          0.5599470779616813
4.253890308177523         0.5590977088779716
4.279443025155804         0.5562802106526671
4.287223641510856         0.5554281136111061
4.312776358489137         0.5525973657018557
4.32055697484419          0.551741295038178
4.346109691822472         0.5488926493045819
4.353890308177525         0.5480311370274555
4.379443025155805         0.5451594788299912
4.387223641510857         0.5442909170094365
4.412776358489137         0.5413906975944461
4.420552990611211         0.5405138289944257
4.446100147269959         0.5375798273081116
4.453871187780266         0.5366931675377838
4.479418131339503         0.5337189255463581
4.4871811067646235        0.5328210760391672
4.512700035890142         0.5298044776685562
4.520468113025839         0.5288924703075109
4.545981105002288         0.5258247681445615
4.5537532798994           0.5248965265341914
4.579155226141943         0.5217824393360597
4.5868879449381845        0.5208416478762958
4.611800842367669         0.5177285648521758
4.619630185014098         0.5167575997134197
4.644380932620731         0.5136002883428248
4.65234181349276          0.5125963505501525
4.676083853563817         0.5095168181639036
4.684905038233008         0.5083614581670597
4.706801091593473         0.5054795442156403
4.718503115425185         0.5038766746572368
4.735089557718868         0.5016957224334051
4.758165304643951         0.4980886978598323
4.7600967388165           0.4978472347974039
4.761950078196511         0.4975427115582164
4.785006110131221         0.4945716747406924
4.809165351980751         0.49044019454640725
4.811580775563308         0.4901094592957205
4.814253447844306         0.4896684877026641
4.837923398328844         0.48633124998585964
4.8637410203712195        0.4816362738707694
4.8648198563775615        0.48147497929268157
4.865862963090044         0.4812852267946834
4.891766892664945         0.4772050685369855
4.918596060196552         0.4716949565840557
4.918825700027944         0.47165568785718465
4.9190519665563865        0.4716079175457911
4.945908014837371         0.4667146892088154
4.972905675915077         0.46021238041150886
4.972950098931849         0.46020332222211685
4.972994337713408         0.4601923912477242
5                         0.45452386338157
5.02706268377463          0.44743427508803535
5.027119794555714         0.4474214506422904
5.027176913401582         0.44740500499756747
5.054206276192352         0.4409491763351343
5.080912318583599         0.4325191339513666
5.081086151785901         0.4324786416472072
5.081263759288647         0.4324189105500461
5.10784301243144          0.42527724978652526
5.133349486046609         0.4163641322297544
5.1342176619743976        0.41614825823234125
5.135091569948722         0.41582578070901954
5.160278690218584         0.408749444002582
5.184349832325792         0.40010508315178644
5.189870957016805         0.3985121952801714
5.196110168105749         0.3962241261543169
5.217793611660953         0.3903950073452689
5.2306907184251115        0.38584175815843036
5.238398047293454         0.38338181878140243
5.25202057859917          0.37949198723813826
5.261967199002229         0.3767016609635718
5.2823589145973004        0.37037553930787626
5.292050408301296         0.3674931887884212
5.315321391517324         0.3608518097096393
5.324300343655233         0.3583730015471529
5.348242306540509         0.3518966723933256
5.356648387925022         0.34977443767074645
5.381558496616014         0.3436043195933865
5.3894114570186265        0.34182171648458093
5.415024294831421         0.33626233085184853
5.422496003750647         0.33479307327082397
5.448517676985136         0.33008909679178544
5.455822051628948         0.3289198908980997
5.48201219739298          0.3252709969932854
5.489279997007967         0.32440675420717874
5.515505358332404         0.32194115934333367
5.522772088238635         0.3214027075665383
5.548998246689623         0.32020176263130096
5.556264911205144         0.32000163184032493
5.582491069656131         0.32009984025662724
5.589757734171651         0.3202363491219945
5.615983892622641         0.321615723613367
5.62325055713816          0.32207493612651306
5.649476715589148         0.3246688951708938
5.65674338010467          0.3254271175565713
5.682969538555654         0.3291312387350316
5.690236203071178         0.3301579187928809
5.716462361522157         0.33484371480569125
5.723729026037682         0.3361045486147024
5.74995518448866          0.34163307104481305
5.757221849004185         0.3430928351875081
5.783448007455166         0.34932583486870783
5.790714671970688         0.3509505035121888
5.816940830421675         0.35775808668031284
5.824207494937195         0.35951622013290774
5.850433653388183         0.3667812539410813
5.857700317903703         0.36864477298376025
5.883926476354693         0.37626477402918673
5.891193140870213         0.37820921686958364
5.917419299321203         0.3860964801188733
5.924685963836723         0.3881009456100928
5.950912122287711         0.3961816624085368
5.958178786803232         0.398228564310063
5.98440494525422          0.40644143349424483
5.99167160976974          0.4085161616153507
6.017897768220729         0.4168108221964051
6.025164432736247         0.41890137263762384
6.0513905911872365        0.4272368496104134
6.058657255702756         0.42933346125212646
6.084883414153744         0.4376767228437585
6.092150078669264         0.43977153986249146
6.118376237120254         0.44809620918558374
6.125642901635773         0.4501829791657296
6.151869060086762         0.4584682148223529
6.159135724602283         0.46054202466682853
6.18536188305327          0.46877156785687196
6.192628547568791         0.4708286173910872
6.2188547060197745        0.4789899934613341
6.226121370535298         0.4810274045258196
6.25234752898628          0.4891112614374062
6.259614193501804         0.4911269183371374
6.285840351952787         0.4991264804256552
6.2931070164683085        0.5011188973620371
6.319333174919295         0.5090295101234993
6.326599839434817         0.5109977208002343
6.3528259978858035        0.5188164665846547
6.360092662401324         0.5207599310688811
6.3863188208523125        0.5284853009954101
6.393585485367833         0.5304038264252844
6.41981164381882          0.538035441103156
6.42707830833434          0.5399291143746904
6.453304466785328         0.5474674901291012
6.460571131300848         0.5493366219770405
6.486797289751837         0.5567829820797826
6.494063954267356         0.5586280613431902
6.520290112718345         0.5659841874698938
6.5275567772338645        0.5678058439906589
6.553782935684853         0.5750739598520167
6.561049600200373         0.5768729342223126
6.587275758651361         0.5840556103485022
6.594542423166881         0.5858327286019606
6.620768581617869         0.5929327996509116
6.628035246133389         0.594688951343574
6.6542614045843775        0.6017094437642847
6.661528069099897         0.603445562654436
6.687754227550886         0.6103896316200651
6.695020892066404         0.6121066787356724
6.721247050517393         0.6189775525913829
6.728513715032913         0.6206765016529198
6.754739873483901         0.6274774341966676
6.7620065379994205        0.6291592596309933
6.788232696450409         0.6358934908308912
6.795499360965929         0.637559158125343
6.821725519416917         0.644229878870671
6.828992183932439         0.6458803365483877
6.8552183423834245        0.6524906564383477
6.862485006898947         0.6541268296248312
6.888711165349931         0.6606797533804096
6.895977829865453         0.6623025396814143
6.922203988316435         0.6688009598489254
6.929470652831958         0.6704112280684709
6.955696811282939         0.6768579346778711
6.962963475798462         0.6784565258764352
6.989189634249448         0.6848542258015667
6.9964562987649686        0.6864419555535645
7.022682457215957         0.6927932921529991
7.029949121731478         0.6943709529259551
7.056175280182469         0.7006785199759105
7.063441944697988         0.7022468828413562
7.089668103148977         0.7085132314449651
7.0969347676644965        0.710073046589725
7.123160926115485         0.7163006838463685
7.130427590631005         0.7178526794202609
7.156653749081992         0.7240440542946668
7.163920413597513         0.7255889332016285
7.190146572048501         0.7317464101457107
7.197413236564021         0.7332848453860701
7.2236393950150095        0.739410675876949
7.230906059530529         0.7409433060781299
7.257132217981518         0.7470396098902253
7.264398882497037         0.7485670365812531
7.290625040948026         0.7546357974705542
7.297891705463545         0.7561585846226475
7.324117863914534         0.762201655107209
7.331384528430053         0.7637203303373217
7.357610686881042         0.7697394432616825
7.3648773513965615        0.7712545002694963
7.391103509847549         0.7772512853951599
7.39837017436307          0.7787631871270497
7.424596332814057         0.7847391889963073
7.431862997329576         0.7862483706957784
7.458089155780564         0.7922050617561179
7.465355820296084         0.7937119329037514
7.491581978747074         0.799650716846667
7.498848643262595         0.8011556614497057
7.525074801713581         0.807077867581355
7.532341466229104         0.8085812433223403
7.558567624680087         0.81448811886382
7.565834289195612         0.8159902563421821
7.592060447646592         0.8218829628378603
7.5993271121621175        0.8233841658018239
7.625553270613099         0.829263780161053
7.632819935128622         0.8307643266415037
7.659046093579606         0.8366318436378392
7.6663127580951285        0.8381319873386068
7.692538916546116         0.8439883230541368
7.699805581061636         0.8454882946473461
7.726031739512624         0.8513342914681394
7.733298404028144         0.8528342996923068
7.7595245624791325        0.858670731959422
7.766791226994652         0.860170964437939
7.793017385445641         0.8659985420888766
7.80028404996116          0.8674991657311042
7.826510208412149         0.873318534881198
7.833776872927668         0.8748196959107644
7.860003031378657         0.8806314366588504
7.867269695894176         0.8821332603774352
7.893495854345165         0.8879378812351956
7.9007625188606845        0.889440471543409
7.926988677311673         0.8952384025451512
7.934255341827193         0.896741841537301
7.960481500278181         0.9025334303145034
7.967748164793701         0.9040377784644757
7.993974323244689         0.9098232919205009
8.001240987760209         0.9113285891959151
8.027467146211198         0.917108221862037
8.034733810726717         0.9186144899216132
8.060959969177706         0.9243883770179573
8.068226633693225         0.9258956223452609
8.094452792144214         0.9316638565418407
8.101719456659733         0.9331720743198291
8.127945615110722         0.9389347253137492
8.135212279626241         0.9404439036332887
8.16143843807723          0.9462010379129636
8.16870510259275          0.9477111616914065
8.194931261043738         0.9534628587276046
8.202197925559258         0.9549739127941004
8.228424084010246         0.9607202749268314
8.235690748525766         0.9622322460141248
8.261916906976754         0.967973401466595
8.269183571492276         0.9694862790507686
8.29540972994326          0.9752223788999103
8.302676394458784         0.9767361549124405
8.328902552909769         0.9824673656511638
8.336169217425292         0.9839820331965544
8.362395375876275         0.989708525576734
8.369662040391798         0.9912240768545568
8.395888198842783         0.9969460126291874
8.403154863358306         0.9984624364618625
8.429381021809291         1.0041799548042722
8.436647686324813         1.005697234199135
8.462873844775801         1.0114104414011964
8.470140509291321         1.0129285516446502
8.49636666774231          1.0186375156350318
8.503633332257829         1.0201564230967854
8.529859490708818         1.0258611699804152
8.53712615522434          1.0273808313651032
8.563352313675326         1.0330813416618194
8.570618978190849         1.0346017035933281
8.596845136641834         1.0402979101827436
8.604111801157353         1.041818909495797
8.630337959608342         1.0475107017763405
8.637604624123862         1.0490322669986016
8.663830782574848         1.0547195030364336
8.671097447090368         1.056241556987904
8.697323605541357         1.0619240798928546
8.704590270056876         1.0634465425949524
8.730816428507865         1.0691241950282906
8.738083093023384         1.0706469859708727
8.764309251474373         1.0763196176587981
8.771575915989892         1.0778426568879702
8.797802074440881         1.0835101240381908
8.8050687389564           1.0850333321679058
8.83129489740739          1.0906954922117464
8.83856156192291          1.0922187898962505
8.864787720373899         1.0978754957025483
8.872054384889418         1.0993988030475212
8.898280543340405         1.1050498977237393
8.905547207855928         1.1065731337518958
8.931773366306913         1.1122184469907024
8.939040030822436         1.1137415292174229
8.965266189273416         1.1193808759458266
8.97253285378894          1.120903720100074
8.998759012239919         1.1265369009957826
9.006025676755442         1.1280594208252284
9.032251835206427         1.1336862239410457
9.039518499721947         1.1352083309539565
9.065744658172935         1.1408285319498002
9.073011322688455         1.1423501347486058
9.099237481139445         1.1479634948309048
9.106504145654965         1.1494844979177248
9.132730304105953         1.1550907597853448
9.139996968621473         1.156611061973004
9.166223127072461         1.1622099445970129
9.173489791587981         1.1637294371955498
9.19971595003897          1.169320629283128
9.206982614554489         1.1708391939695126
9.23320877300548          1.1764223441892327
9.240475437520999         1.1779398502278544
9.266701595971988         1.1835145527523143
9.273968260487507         1.1850308534453002
9.300194418938496         1.1905966315996608
9.307461083454017         1.1921115604574644
9.333687241905002         1.1976678533988652
9.340953906420525         1.1991812207332073
9.367180064871508         1.2047273760498605
9.374446729387031         1.2062389662587512
9.400672887838017         1.2117742365676585
9.407939552353536         1.2132838056561686
9.434165710804525         1.2188073446160104
9.441432375320044         1.220314617169272
9.467658533771033         1.2258254708173595
9.474925198286552         1.2273301358948983
9.501151356737541         1.2328272279647585
9.50841802125306          1.2343289339428702
9.534644179704049         1.2398110469168135
9.541910844219569         1.241309395701576
9.568137002670559         1.2467751494688508
9.575403667186078         1.2482696904171924
9.601629825637067         1.2537175191315544
9.608896490152587         1.2552077428541764
9.635122648603575         1.2606358709114935
9.642389313119095         1.262121203288753
9.668615471570083         1.2675276236976878
9.675882136085603         1.2690074208485185
9.702108294536592         1.274389880619641
9.709374959052111         1.2758634257264374
9.7356011175031           1.2812194217747659
9.74286778201862          1.282685924387574
9.769093940469608         1.2880127099964382
9.776360604985129         1.2894713079143618
9.802586763436114         1.294765907811796
9.809853427951637         1.2962156713439357
9.836079586402622         1.3014749034542956
9.843346250918145         1.3029148418462557
9.869572409369129         1.3081353447649349
9.87683907388465          1.3095644146139234
9.903065232335639         1.3147426803762032
9.910331896851158         1.3161597957492048
9.936558055302147         1.3212922064773251
9.943824719817666         1.3226962502017587
9.970050878268655         1.327779116132556
9.977317542784174         1.329168951557819
10.003543701235163        1.334198548142701
10.010810365750682        1.3355730306620097
10.037036524201671        1.3405456333099282
10.04430318871719         1.3419036209899078
10.07052934716818         1.346815535625854
10.077796011683699        1.3481558983476463
10.104022170134687        1.353003486088275
10.111288834650207        1.3543251128964529
10.137514993101195        1.35910480894471
10.144781657616715        1.3604066137683875
10.171007816067702        1.365114942380456
10.178274480583223        1.3663958685982902
10.20450063903421         1.37102945596718
10.211767303549733        1.3722884803246873
10.237993462000718        1.3768440679074876
10.245260126516241        1.3780802043821592
10.271486284967226        1.3825546645316131
10.27875294948275         1.3837669687458631
10.304979107933736        1.3881573234997127
10.312245772449256        1.3893448982461925
10.33847193090024         1.3936483416241396
10.345738595415764        1.3948103439987263
10.371964753866747        1.3990242674590674
10.379231418382272        1.4001599179094641
10.405457576833255        1.40428193923487
10.412724241348776        1.4053905326367369
10.438950399799763        1.4094185276028333
10.446217064315285        1.4104994460880733
10.472443222766277        1.4144315807348449
10.479709887281793        1.4154843076398123
10.505936045732785        1.419319070071759
10.513202710248306        1.4203432043389688
10.539428868699291        1.4240794366977143
10.546695533214814        1.4250747070613266
10.572921691665798        1.4287116380467326
10.58018835618132         1.4296779161275652
10.606414514632307        1.4332151922636716
10.613681179147827        1.434152503488844
10.639907337598814        1.4375902167626782
10.647174002114333        1.4384987481759288
10.673400160565324        1.441837457423757
10.680666825080843        1.44271756177091
10.706892983531832        1.4459583060040906
10.714159648047351        1.4468105018501212
10.74038580649834         1.4499548048560666
10.74765247101386         1.450779772773676
10.773878629464848        1.4538296385707974
10.78114529398037         1.4546282136020312
10.807371452431353        1.4575861121942804
10.814638116946874        1.458359272950299
10.840864275397857        1.4612281166453265
10.84813093991338         1.461976971635376
10.87435709836436         1.464760083687205
10.881623762879883        1.4654858556274348
10.907849921330868        1.4681869334548083
10.91511658584639         1.468890942242379
10.941342744297378        1.4715140161192635
10.948609408812898        1.4721976608840612
10.974835567263888        1.474747047275955
10.982102231779407        1.4754117877247037
11.008328390230394        1.477892036441326
11.015595054745914        1.4785393738210284
11.041821213196904        1.4809552100141332
11.049087877712424        1.4815866682460048
11.075314036163412        1.4839429318439152
11.082580700678932        1.4845600395606435
11.10880685912992         1.4868616261216525
11.11607352364544         1.4874659003429198
11.142299682096429        1.4897177075746113
11.149566346611948        1.4903106396286643
11.175792505062939        1.4925175226297045
11.183059169578458        1.4931005666625357
11.209285328029448        1.4952673026088432
11.216551992544968        1.4958418666716669
11.242778150995955        1.497973128510836
11.250044815511478        1.4985405679870851
11.276270973962463        1.500640905038915
11.283537638477984        1.5012025179310022
11.309763796928966        1.5032763401603033
11.317030461444487        1.503833363624359
11.343256619895472        1.5058849270499604
11.350523284410993        1.5064385346936382
11.376749442861982        1.5084719266403437
11.384016107377501        1.5090232263491834
11.410242265828492        1.5110423509171969
11.417508930344011        1.5115923832326539
11.443735088795           1.5136009485927526
11.45100175331052         1.5141506857862383
11.477227911761506        1.5161521949080268
11.484494576277028        1.5167025408355812
11.510720734728016        1.5187002861399477
11.517987399243538        1.5192520767607869
11.544213557694524        1.5212491377405464
11.551480222210046        1.5218031419617428
11.577706380661029        1.523802383119402
11.584973045176552        1.524359303554068
11.611199203627537        1.5263633708259485
11.61846586814306         1.5269238443517785
11.644692026594047        1.5289351603169143
11.651958691109568        1.5294997587004668
11.678184849560555        1.531520518994125
11.685451514076075        1.532089750041362
11.711677672527063        1.5341219244764739
11.718944337042583        1.5346962341403416
11.74517049549357         1.5367415743564041
11.752437160009093        1.537321349917066
11.778663318460078        1.5393814025094117
11.7859299829756          1.5399669766185329
11.812156141426588        1.5420430998073722
11.819422805942107        1.542634755075581
11.845648964393096        1.5447281370644608
11.852915628908615        1.5453261108350778
11.879141787359604        1.547437787958187
11.886408451875123        1.5480422769110949
11.91263461032611         1.5501731498640692
11.919901274841633        1.5507843141886184
11.946127433292617        1.5529351611285
11.95339409780814         1.553553128124395
11.979620256259121        1.5557246143349817
11.986886920774642        1.556349481405473
12.01311307922563         1.5585421658538212
12.020379743741149        1.5591740029336407
12.046605902192141        1.5613883424256123
12.053872566707662        1.5620271939674348
12.080098725158651        1.5642635455868696
12.087365389674172        1.5649094322925396
12.113591548125157        1.5671680569256732
12.120858212640677        1.5678209775633247
12.147084371091665        1.570102045949108
12.154351035607188        1.5707619794413001
12.180577194058175        1.573065581348183
12.187843858573695        1.5737324891957456
12.214070017024685        1.5760586447035074
12.221336681540205        1.576732473612751
12.247562839991193        1.5790811452242008
12.254829504506713        1.5797618296984755
12.281055662957701        1.5821329333520773
12.288322327473221        1.5828203979258668
12.314548485924206        1.5852138116490295
12.321815150439729        1.5859079725454905
12.34804130889071         1.5883235411394812
12.355307973406234        1.5890243072146426
12.381534131857217        1.591461842526903
12.388800796372736        1.5921691155745135
12.415026954823727        1.5946283941719483
12.422293619339246        1.5953420688995328
12.448519777790237        1.5978228302197361
12.455786442305756        1.5985427942775376
12.482012600756743        1.6010447409507815
12.489279265272266        1.6017708752262685
12.515505423723248        1.6042936752558492
12.522772088238769        1.6050258544545764
12.548998246689756        1.6075691443868256
12.556264911205275        1.608307237875388
12.582491069656264        1.6108706271962734
12.589757734171783        1.611614500138715
12.615983892622776        1.6141975773559514
12.623250557138293        1.614947092120486
12.649476715589284        1.6175494317586614
12.656743380104803        1.6183044494487087
12.68296953855579         1.6209256188747454
12.690236203071311        1.6216860008585963
12.7164623615223          1.624325567097994
12.72372902603782         1.6250911765299734
12.74995518448881         1.6277487135986506
12.757221849004331        1.6285194168941033
12.78344800745532         1.6311945129304273
12.790714671970843        1.631970181010396
12.816940830421824        1.6346624432890124
12.824207494937347        1.6354429523602152
12.850433653388329        1.6381520088899832
12.857700317903852        1.6389372406750147
12.883926476354837        1.6416627386101512
12.891193140870358        1.6424525801316177
12.917419299321347        1.6451941828199539
12.924685963836868        1.6459885259528444
12.950912122287857        1.6487459101060349
12.95817878680338         1.6495446510242495
12.984404945254362        1.6523175040791118
12.991671609769888        1.6531205425902127
13.017897768220866        1.6559085595871452
13.025164432736391        1.6567157983192389
13.051390591187374        1.6595186783252482
13.058657255702894        1.6603300218116566
13.084883414153884        1.6631474644402267
13.092150078669404        1.6639628181944481
13.118376237120398        1.6667945207760946
13.125642901635917        1.6676137904352868
13.151869060086906        1.6704594454662
13.159135724602427        1.6712825360068175
13.18536188305341         1.6741418284292915
13.192628547568933        1.6749686434718158
13.218854706019915        1.6778412483223881
13.226121370535434        1.6786716896356135
13.252347528986421        1.6815572709070745
13.259614193501944        1.6823912382046662
13.28584035195293         1.6852894490084
13.293107016468452        1.6861268399923874
13.319333174919436        1.689037323282467
13.32659983943496         1.6898780337950277
13.352825997885942        1.6928004230590261
13.360092662401467        1.6936443472937954
13.386318820852448        1.6965782674839485
13.393585485367968        1.6974252983777463
13.419811643818958        1.7003703681073694
13.42707830833448         1.7012203980975948
13.453304466785472        1.7041762338525195
13.460571131300991        1.705029156049923
13.48679728975198         1.7079953780945787
13.494063954267501        1.7088510876965926
13.520290112718486        1.711827326591451
13.52755677723401         1.7126857222288787
13.553782935684993        1.71567162475939
13.561049600200516        1.716532609491278
13.5872757586515          1.7195278427021459
13.594542423167026        1.7203913245100997
13.620768581618005        1.7233955770159597
13.62803524613353         1.7242614688303501
13.654261404584513        1.7272744496797257
13.661528069100038        1.7281426690716013
13.687754227551022        1.731164104825706
13.695020892066545        1.7320345734226748
13.721247050517528        1.7350642039897075
13.72851371503305         1.7359368465904677
13.754739873484034        1.7389744201356683
13.762006537999557        1.7398491635469278
13.788232696450542        1.7428944313772634
13.795499360966065        1.7437712031645298
13.821725519417052        1.7468239154591962
13.828992183932574        1.7477026428343758
13.85521834238356         1.7507625452259952
13.862485006899083        1.7516431541394575
13.888711165350067        1.754709984099164
13.89597782986559         1.7555923984439308
13.922203988316575        1.7586658807785462
13.9294706528321          1.7595500216667808
13.95569681128308         1.7626298640618494
13.962963475798606        1.7635156493668604
13.989189634249586        1.7666015407086397
13.99645629876511         1.7674888852485757
14.022682457216092        1.7705804995178187
14.029949121731615        1.7714693161453348
14.0561752801826          1.774566321921579
14.063441944698123        1.7754565233646156
14.089668103149108        1.778558595465223
14.096934767664631        1.7794500963794648
14.12316092611562         1.7825569253535167
14.130427590631143        1.7834496440284635
14.156653749082125        1.7865609416023962
14.16392041359765         1.7874548010514464
14.190146572048626        1.7905703018935861
14.197413236564152        1.791465230317865
14.223639395015132        1.794584691246607
14.230906059530659        1.7954806219600628
14.257132217981642        1.7986038194834122
14.264398882497165        1.7995006903982542
14.290625040948147        1.8026274171715215
14.297891705463671        1.803525169976541
14.324117863914653        1.8066552309145734
14.331384528430176        1.807553810137071
14.35761068688116         1.8106870186843078
14.364877351396682        1.8115863708061317
14.391103509847664        1.8147225456432352
14.398370174363187        1.815622618351399
14.424596332814174        1.8187615802912056
14.431862997329695        1.819662321830965
14.45808915578068         1.8228038907581496
14.465355820296205        1.8237052493636796
14.49158197874719         1.826849241654466
14.498848643262711        1.827751165122691
14.525074801713696        1.8308973926442669
14.53234146622922         1.8317998281792145
14.558567624680204        1.834948099335998
14.565834289195728        1.8358509936839522
14.592060447646713        1.8390011157458144
14.599327112162236        1.8399044154870585
14.62555327061322         1.8430561967917347
14.632819935128744        1.8439598485823696
14.659046093579725        1.8471130994400466
14.666312758095252        1.848017050040767
14.692538916546232        1.8511715816517444
14.69980558106176         1.8520757776939132
14.726031739512736        1.855231399370123
14.733298404028261        1.856135786983622
14.759524562479243        1.8592923034040325
14.766791226994766        1.860196827988477
14.793017385445753        1.8633540384952958
14.800284049961276        1.86425864486475
14.826510208412262        1.8674163455152248
14.833776872927787        1.868320978418034
14.86000303137877         1.8714789657907855
14.867269695894297        1.8723835706082452
14.893495854345272        1.875541645569487
14.900762518860802        1.876446168961459
14.926988677311776        1.879604139374544
14.934255341827305        1.8805085297591195
14.960481500278284        1.8836662118405503
14.967748164793807        1.8845704197130706
14.993974323244796        1.8877276384825195
15.001240987760315        1.8886316166782549
15.027467146211304        1.891788206590259
15.034733810726827        1.8926919106200844
15.060959969177816        1.8958477170524866
15.068226633693339        1.8967511055230906
15.09445279214432         1.8999059869310029
15.101719456659849        1.9008090219276632
15.127945615110823        1.9039628516614044
15.13521227962635         1.9048654989279825
15.161438438077326        1.908018165921081
15.16870510259285         1.9089203947409745
15.194931261043838        1.9120718024972314
15.202197925559357        1.9129735852290664
15.228424084010346        1.9161236488103834
15.235690748525865        1.9170249600955247
15.261916906976854        1.920173601483783
15.269183571492377        1.9210744172637302
15.295409729943364        1.9242215601550632
15.302676394458885        1.925121856741713
15.328902552909867        1.9282674225242176
15.336169217425391        1.9291671759705062
15.362395375876371        1.9323110820337501
15.369662040391896        1.9332102678708798
15.39588819884288         1.9363524279579747
15.4031548633584          1.9372510211538412
15.429381021809386        1.940391346277132
15.436647686324909        1.941289321202896
15.462873844775894        1.94442771947971
15.47014050929142         1.9453250497640817
15.496366667742402        1.948461424897515
15.503633332257925        1.9493580832195672
15.52985949070891         1.9524923330253607
15.537126155224435        1.9533882909990568
15.563352313675416        1.956520307187675
15.570618978190943        1.9574155354233809
15.596845136641923        1.9605452045471492
15.604111801157451        1.961439672856275
15.630337959608426        1.964566877689955
15.637604624123952        1.9654605553811384
15.663830782574928        1.9685851766004927
15.671097447090453        1.9694780328815664
15.697323605541438        1.9725999515347201
15.704590270056961        1.973491956060029
15.730816428507946        1.9766110567406971
15.738083093023468        1.9775021802706219
15.764309251474458        1.9806183542324711
15.771575915989981        1.9815085693268528
15.797802074440966        1.9846217172801182
15.80506873895649         1.9855109989812858
15.831294897407474        1.988621033752403
15.838561561922997        1.989509360216008
15.864787720373975        1.992616209310729
15.872054384889502        1.99350356231563
15.898280543340483        1.9966071696692504
15.905547207856007        1.9974935348826441
15.931773366306992        2.00059386100868
15.939040030822515        2.001479227877107
15.9652661892735          2.0045762480622473
15.972532853789023        2.0054606092446385
15.998759012240011        2.008554309758315
16.006025676755534        2.0094376601103527
16.032251835206516        2.012528032469652
16.039518499722043        2.013410367718239
16.06574465817302         2.016497401907038
16.073011322688547        2.017378717322864
16.099237481139525        2.0204623958928365
16.10650414565505         2.0213426853484466
16.13273030410604         2.02442298046592
16.13999696862156         2.0253022361686632
16.16622312707254         2.0283791106890074
16.173489791588068        2.0292573236490172
16.199715950039053        2.032330735979663
16.206982614554576        2.033207897048279
16.233208773005558        2.036277808054952
16.240475437521084        2.0371539092255233
16.266701595972062        2.0402202891231394
16.27396826048759         2.041095324792465
16.300194418938574        2.0441581588140276
16.307461083454093        2.0450321267644616
16.333687241905082        2.0480914186462784
16.3409539064206          2.0489643204773365
16.367180064871587        2.0520200926218273
16.37444672938711         2.052891933352008
16.40067288783809         2.055944222571267
16.407939552353614        2.056815009303212
16.4341657108046          2.059863858159916
16.441432375320122        2.060733598046182
16.467658533771107        2.063779043680601
16.474925198286634        2.064647741702499
16.501151356737616        2.067689805254848
16.508418021253142        2.068557462338451
16.534644179704124        2.071596141355716
16.541910844219647        2.072462753156924
16.568137002670632        2.0754980179158347
16.575403667186155        2.076363574388667
16.60162982563714         2.0793953681414368
16.608896490152663        2.0802598538686774
16.635122648603645        2.083288097184685
16.64238931311917         2.0841514924262565
16.668615471570153        2.0871760911715196
16.67588213608568         2.0880383734885357
16.702108294536657        2.091059228606143
16.709374959052184        2.0919203747285087
16.735601117503165        2.094937391068185
16.742867782018692        2.095797378562105
16.76909394046967         2.0988104707072184
16.776360604985197        2.0996692791035216
16.802586763436175        2.102678373886295
16.809853427951698        2.1035359851621287
16.83607958640269         2.1065410214282396
16.84334625091821         2.107397419897572
16.869572409369194        2.11039834604993
16.876839073884717        2.1112535178174974
16.9030652323357          2.114250288013208
16.910331896851226        2.1151042202407098
16.936558055302207        2.1180967906971957
16.94382471981773         2.118949470959602
16.970050878268708        2.1219377969646818
16.977317542784235        2.1227892128211803
17.003543701235216        2.1257732470162445
17.010810365750743        2.126623385827115
17.037036524201724        2.1296030781460775
17.04430318871725         2.1304519271014195
17.070529347168232        2.133427226662193
17.077796011683755        2.134274772969087
17.104022170134733        2.137245630664589
17.11128883465026         2.138091861724074
17.137514993101245        2.1410582315185986
17.144781657616768        2.141903134896822
17.171007816067753        2.144864972601314
17.178274480583273        2.145708535714219
17.204500639034265        2.1486657957860236
17.211767303549788        2.149508005423577
17.237993462000777        2.152460637384205
17.2452601265163          2.153301479321118
17.271486284967278        2.1562494256255165
17.278752949482804        2.1570888845615865
17.304979107933782        2.1600320813727714
17.312245772449305        2.1608701413243154
17.33847193090029         2.163808522327809
17.345738595415817        2.1646451673838545
17.3719647538668          2.167578669284968
17.37923141838232         2.1684138844833742
17.405457576833307        2.1713424520016305
17.41272424134883         2.172176224048002
17.438950399799808        2.175099812542819
17.446217064315334        2.1759321301938956
17.472443222766316        2.178850705359637
17.479709887281835        2.1796815594506467
17.505936045732824        2.1825950951545696
17.513202710248343        2.183424478386978
17.53942886869934         2.1863329540784306
17.54669553321486         2.1871608607083766
17.572921691665847        2.1900642594893087
17.580188356181374        2.1908906850571346
17.606414514632352        2.193788993235008
17.61368117914788         2.194613934460468
17.639907337598853        2.197507142937947
17.64717400211438         2.1983305977983054
17.673400160565357        2.2012187041875504
17.68066682508088         2.202040671995531
17.706892983531873        2.204923681347135
17.714159648047392        2.2057441625620937
17.74038580649838         2.2086220851392855
17.747652471013904        2.209441080758694
17.77387862946489         2.2123139272173886
17.781145293980416        2.2131314378411115
17.807371452431394        2.215999213485258
17.81463811694692         2.2168152383268556
17.840864275397895        2.219677938278702
17.848130939913418        2.220492474436946
17.8743570983644          2.223350081053651
17.88162376287992         2.2241631232604293
17.90784992133091         2.2270156063401987
17.915116585846434        2.2278271472353475
17.941342744297422        2.2306744668790284
17.948609408812942        2.23148449774913
17.974835567263927        2.2343266093444987
17.982102231779454        2.2351351212221764
18.008328390230428        2.237971982129249
18.015595054745955        2.2387789671338263
18.041821213196933        2.241610544070871
18.04908787771246         2.242415996773774
18.07531403616344         2.245242272238904
18.082580700678967        2.2460461907421885
18.10880685912995         2.2488671667138402
18.116073523645476        2.2496695531423962
18.142299682096457        2.2524852509717657
18.14956634661198         2.2532861112352776
18.175792505062965        2.256096567720436
18.183059169578485        2.256895910626514
18.209285328029473        2.259701171587694
18.216551992544993        2.2604990076010174
18.242778150995985        2.263299121285568
18.250044815511504        2.264095461294929
18.276270973962493        2.2668904731829183
18.283537638478013        2.267685327465327
18.309763796928998        2.270475276559358
18.317030461444524        2.271268653915518
18.343256619895502        2.2740535697657034
18.35052328441103         2.274845476766251
18.376749442862014        2.2776253770279786
18.384016107377537        2.2784158174238076
18.41024226582852         2.2811907063280956
18.417508930344045        2.2819796807462356
18.443735088795027        2.284749548901202
18.451001753310557        2.2855370548834335
18.47722791176153         2.288301880446004
18.484494576277058        2.2890879127948063
18.510720734728036        2.2918476638698255
18.517987399243562        2.2926322152029
18.54421355769454         2.2953868529598793
18.551480222210067        2.296169914343391
18.57770638066105         2.2989193962492727
18.584973045176575        2.2997009577768663
18.611199203627557        2.3024452404406826
18.61846586814308         2.3032252916750915
18.644692026594065        2.305964332757764
18.651958691109588        2.30674286296549
18.678184849560573        2.309476621389575
18.685451514076096        2.310253619528993
18.71167767252708         2.3129820537437293
18.718944337042604        2.3137575082466895
18.74517049549359         2.3164805733047036
18.752437160009116        2.317254471788484
18.778663318460097        2.3199721168150607
18.78592998297562         2.320744445952514
18.81215614142661         2.3234566134506167
18.81942280594213         2.324227359235681
18.845648964393117        2.3269339873523913
18.85291562890864         2.3277031359263587
18.879141787359625        2.3304041643607314
18.88640845187515         2.331171703388602
18.912634610326137        2.333867081961862
18.919901274841656        2.334633002256406
18.94612743329264         2.3373226998076513
18.953394097808168        2.338086996706968
18.979620256259143        2.3407710070607464
18.98688692077467         2.3415336810458482
19.013113079225644        2.3442120237498556
19.02037974374117         2.344973080034575
19.046605902192148        2.347645795233946
19.053872566707675        2.3484052423819253
19.080098725158656        2.3510723812116705
19.087365389674183        2.351830229125963
19.113591548125168        2.3544918418693053
19.12085821264069         2.3552480996084095
19.147084371091676        2.3579042245000266
19.1543510356072          2.358658898388088
19.18057719405818         2.3613095536369793
19.187843858573704        2.362062646043962
19.21407001702468         2.364707827099731
19.22133668154021         2.365459336144689
19.24756283999119         2.3680990182814785
19.254829504506716        2.368848938458977
19.281055662957698        2.3714830832950735
19.288322327473217        2.372231406792836
19.314548485924206        2.3748599707233486
19.32181515043973         2.375606689046667
19.34804130889071         2.37822963155483
19.355307973406234        2.37897473704201
19.38153413185722         2.381592027083686
19.388800796372742        2.382335513988814
19.415026954823727        2.3849471333127092
19.42229361933925         2.3856889983210006
19.44851977779024         2.3882949417159987
19.455786442305758        2.389035183962712
19.482012600756747        2.3916354574451493
19.489279265272266        2.392374078216554
19.515505423723255        2.394968696399272
19.522772088238774        2.395705698653961
19.548998246689766        2.3982946818465307
19.556264911205286        2.3990300695815363
19.582491069656278        2.4016134403743137
19.5897577341718          2.40234721782177
19.61598389262278         2.404924996930199
19.623250557138306        2.405657167658763
19.64947671558928         2.4082293697192902
19.656743380104814        2.4089599358506693
19.68296953855578         2.411526566229216
19.69023620307131         2.4122555279840356
19.71646236152229         2.414816581338457
19.723729026037816        2.4155439370101703
19.749955184488797        2.4180993979059564
19.75722184900432         2.4188251442379443
19.783448007455313        2.4213749899228483
19.790714671970832        2.4220991228102733
19.81694083042182         2.424643327838754
19.824207494937344        2.4253658432576652
19.85043365338833         2.427904385164486
19.857700317903856        2.4286252802053
19.88392647635483         2.4311581451179167
19.891193140870357        2.4318774189405605
19.91741929932133         2.4344046057512916
19.924685963836858        2.4351222602174927
19.95091212228784         2.4376437820377106
19.958178786803362        2.4383598218232105
19.984404945254347        2.4408757041744
19.99167160976987         2.4415901363470387
20.017897768220855        2.4441004130847914
20.02516443273638         2.444813246379214
20.051390591187364        2.447317955352526
20.058657255702887        2.4480291994850036
20.08488341415387         2.4505283798627047
20.09215007866939         2.4512380451651294
20.11837623712038         2.4537317373119936
20.125642901635903        2.4544398347580167
20.15186906008689         2.4569280821660535
20.159135724602415        2.457634623624819
20.185361883053396        2.460117475287312
20.192628547568923        2.4608224736988897
20.218854706019904        2.463299985262684
20.226121370535427        2.4640034544808955
20.252347528986412        2.466475686839165
20.259614193501935        2.467177641024514
20.285840351952917        2.469644655825755
20.293107016468444        2.4703451084395533
20.319333174919425        2.47280696128074
20.326599839434948        2.4735059238986015
20.35282599788593         2.475962657214484
20.360092662401456        2.47666013850761
20.38631882085244         2.4791117767946407
20.39358548536796         2.479807782058399
20.419811643818953        2.4822543314571135
20.427078308334472        2.482948862926497
20.45330446678546         2.485390315821043
20.46057113130098         2.486083373754417
20.48679728975196         2.4885197172896203
20.494063954267485        2.489211301510719
20.52029011271847         2.4916425273206855
20.52755677723399         2.4923326387009057
20.553782935684975        2.4947587501670005
20.5610496002005          2.49544739150227
20.587275758651483        2.4978684057059724
20.594542423167006        2.4985555816706695
20.620768581617988        2.5009715254061287
20.628035246133514        2.5016572416248106
20.654261404584496        2.504068143318549
20.66152806910002         2.5047524049093557
20.687754227551004        2.5071582854096395
20.695020892066527        2.507841095477869
20.721247050517512        2.510241960624484
20.72851371503304         2.510923319153542
20.75473987348402         2.5133191561937096
20.762006537999547        2.5139990596423534
20.788232696450528        2.5163898383075853
20.79549936096605         2.517068280014436
20.821725519417036        2.519453957524097
20.82899218393256         2.5201309287953864
20.855218342383544        2.5225114572100145
20.862485006899067        2.52318694882744
20.88871116535005         2.5255622829908475
20.895977829865572        2.526236286827954
20.922203988316554        2.5286063917507
20.92947065283208         2.529278902225091
20.955696811283055        2.5316437589839764
20.96296347579858         2.532314774100373
20.989189634249563        2.5346743832600476
20.99645629876509         2.5353439050424638
21.02268245721607         2.5376982867045577
21.029949121731594        2.5383663209223855
21.05617528018258         2.5407155111241515
21.063441944698102        2.5413820663781395
21.089668103149087        2.543726110585102
21.09693476766461         2.5443911969860786
21.123160926115595        2.546730142430391
21.13042759063112         2.5473937702017224
21.156653749082103        2.5497276590296742
21.163920413597626        2.550389837329298
21.190146572048604        2.5527187021235185
21.19741323656413         2.55337943826825
21.223639395015113        2.555703300360781
21.23090605953064         2.556362599493055
21.257132217981624        2.558681469617486
21.264398882497147        2.559339334764189
21.290625040948136        2.5616532150789304
21.297891705463655        2.5623096475049514
21.324117863914644        2.5646185342033214
21.331384528430167        2.565273533957032
21.357610686881145        2.5675774200373827
21.36487735139667         2.5682309865791173
21.391103509847653        2.5705298646460717
21.39837017436318         2.5711819974498606
21.424596332814158        2.5734758622041105
21.43186299732968         2.5741265612248903
21.45808915578066         2.576415411174384
21.465355820296182        2.5770646771147567
21.491581978747163        2.579348515243279
21.498848643262686        2.5799963496156435
21.525074801713675        2.58227518304135
21.532341466229198        2.5829215880552727
21.558567624680187        2.5851954268085526
21.565834289195706        2.585840405109705
21.5920604476467          2.5881092601348965
21.59932711216222         2.5887528144291467
21.625553270613207        2.5910166950959175
21.63281993512873         2.5916588277402925
21.65904609357971         2.5939177397025626
21.666312758095238        2.5945584524194962
21.69253891654622         2.5968123967635677
21.699805581061742        2.597451690623547
21.72603173951273         2.59970066489932
21.733298404028254        2.6003385406222974
21.759524562479235        2.602582541555823
21.766791226994762        2.603219000058062
21.793017385445737        2.605458026993141
21.800284049961263        2.6060930700298557
21.826510208412245        2.6083271280753495
21.83377687292777         2.6089607588359995
21.860003031378753        2.6111898614175004
21.86726969589428         2.611822084984132
21.893495854345254        2.614046255571489
21.900762518860788        2.6146770791429277
21.926988677311755        2.616896351580122
21.93425534182728         2.617525784366247
21.960481500278263        2.6197402013091105
21.96774816479379         2.620368254073349
21.993974323244778        2.6225778637499912
22.001240987760298        2.6232045480848862
22.027467146211286        2.6254094000858608
22.03473381072681         2.6260347275601417
22.060959969177798        2.628234868588553
22.068226633693325        2.6288588499320884
22.094452792144303        2.6310543202208487
22.101719456659822        2.631676964714827
22.1279456151108          2.633867795894253
22.135212279626327        2.634489111111486
22.161438438077308        2.6366753262767078
22.168705102592835        2.637295318221518
22.19493126104382         2.6394769341852333
22.202197925559346        2.6400956077271935
22.228424084010328        2.6422726384964044
22.235690748525855        2.6428899978875333
22.261916906976833        2.6450624576115986
22.269183571492356        2.6456785068496833
22.29540972994334         2.6478464108222663
22.302676394458864        2.64846115372139
22.328902552909852        2.6506245173511944
22.336169217425372        2.651237957345173
22.36239537587636         2.6533967939229823
22.36966204039188         2.654008933730317
22.395888198842865        2.65616325196349
22.403154863358388        2.656774093253342
22.429381021809373        2.658923895413244
22.436647686324896        2.659533438586104
22.462873844775878        2.6616787200155434
22.470140509291408        2.6622869641864897
22.496366667742382        2.664427714578834
22.503633332257913        2.665034657806047
22.529859490708887        2.6671708638056515
22.537126155224414        2.6677765034958085
22.563352313675388        2.6699081513180998
22.570618978190918        2.6705124846267903
22.596845136641896        2.6726395613549667
22.604111801157416        2.673242585408954
22.630337959608408        2.675365078722037
22.63760462412393         2.67596679064682
22.66383078257492         2.678084687709447
22.67109744709044         2.678685084586253
22.697323605541428        2.6807983712827403
22.704590270056947        2.681397450200331
22.730816428507932        2.6835061116970067
22.738083093023455        2.6841038699999014
22.764309251474437        2.6862078928286994
22.771575915989963        2.6868043285431873
22.797802074440945        2.6889037034599403
22.80506873895647         2.689498815778773
22.83129489740745         2.6915935402201923
22.838561561922976        2.6921873298923398
22.864787720373954        2.6942774092987354
22.87205438488948         2.6948698788196257
22.89828054334046         2.696955326693426
22.90554720785598         2.6975464802802636
22.931773366306967        2.6996273174069874
22.93904003082249         2.7002171608326453
22.96526618927347         2.702293414144065
22.972532853788998        2.7028819545214584
22.998759012239983        2.7049536559744456
23.006025676755506        2.705540901560881
23.032251835206495        2.7076080873415855
23.039518499722014        2.708194047393971
23.065744658173           2.710256757653454
23.073011322688522        2.710841442302189
23.099237481139504        2.7128997209958596
23.106504145655034        2.7134831410116256
23.132730304106012        2.7155370348104695
23.139996968621535        2.7161192011130275
23.166223127072513        2.7181687565360986
23.173489791588032        2.7187496793990995
23.19971595003902         2.7207949381516956
23.206982614554544        2.7213746262150047
23.233208773005536        2.7234156197302926
23.240475437521056        2.7239940790409873
23.266701595972044        2.7260308237382165
23.273968260487564        2.7266080570572853
23.300194418938556        2.7286405517107717
23.30746108345408         2.729216558282304
23.333687241905057        2.731244784463327
23.34095390642058         2.7318195603737303
23.367180064871565        2.733843486323323
23.374446729387092        2.7344170254547846
23.400672887838073        2.736436612657332
23.407939552353604        2.737008908046392
23.434165710804574        2.7390241188161686
23.441432375320105        2.7395951640867873
23.467658533771075        2.741605968282599
23.474925198286602        2.74217575883915
23.501151356737594        2.744182138344009
23.508418021253117        2.7447506721488906
23.534644179704106        2.7467526228510737
23.541910844219625        2.747319900779083
23.56813700267061         2.749317432738822
23.575403667186137        2.7498834585838337
23.601629825637108        2.75187659498828
23.60889649015264         2.752441375157696
23.635122648603613        2.7544301500219173
23.642389313119143        2.754993692904278
23.66861547157012         2.75697814725668
23.675882136085647        2.7575404622888344
23.702108294536632        2.759520639083855
23.70937495905216         2.760081735656563
23.73560111750314         2.7620576742391365
23.74286778201867         2.7626175606569534
23.769093940469645        2.7645892920597417
23.77636060498518         2.7651479747772916
23.802586763436146        2.767115518792899
23.80985342795168         2.7676730020572573
23.836079586402647        2.769636366533708
23.843346250918174        2.7701926524607847
23.869572409369155        2.7721518350810146
23.876839073884675        2.7727069241285487
23.903065232335663        2.774661916408
23.91033189685119         2.775215808126533
23.936558055302175        2.777166600471905
23.943824719817698        2.7777192943311912
23.970050878268687        2.779665880465977
23.97731754278421         2.780217376525879
24.00354370123519         2.7821597559200613
24.010810365750718        2.782710055170237
24.037036524201696        2.7846482330721933
24.04430318871722         2.7851973373857857
24.070529347168204        2.7871313228315833
24.07779601168373         2.7876792346143042
24.104022170134716        2.789609037382868
24.11128883465024         2.790155759121494
24.13751499310122         2.7920813871202044
24.14478165761674         2.7926269210940897
24.17100781606773         2.7945483796150885
24.178274480583255        2.795092727966258
24.204500639034244        2.797010021394722
24.211767303549763        2.7975531865755188
24.23799346200075         2.7994663218403764
24.245260126516275        2.800008307271043
24.271486284967253        2.8019172977926807
24.27875294948278         2.802458108488328
24.304979107933754        2.804362977328599
24.312245772449288        2.8049026202620366
24.338471930900255        2.8068034012959275
24.34573859541579         2.807341885314207
24.37196475386676         2.8092386214777902
24.379231418382293        2.809775956692313
24.405457576833268        2.811668695068329
24.412724241348794        2.8122048918095617
24.43895039979978         2.8140936767052227
24.4462170643153          2.8146287443249336
24.472443222766284        2.81651361079669
24.479709887281807        2.817047556691664
24.505936045732795        2.81892852699829
24.513202710248322        2.8194613561315593
24.539428868699307        2.82133843996589
24.54669553321483         2.821870154910955
24.57292169166581         2.82374335222765
24.580188356181335        2.8242739535328583
24.60641451463232         2.826143257809949
24.613681179147843        2.826672744408655
24.639907337598828        2.8285381447365228
24.647174002114355        2.8290665142248965
24.67340016056534         2.830927995766481
24.680666825080863        2.831455244516789
24.706892983531848        2.833312787812826
24.714159648047367        2.833838911009616
24.740385806498345        2.8356924912019164
24.747652471013872        2.8362174829548885
24.773878629464853        2.8380670701532145
24.781145293980384        2.83859092383181
24.807371452431354        2.840436485374017
24.814638116946885        2.8409591942225974
24.840864275397863        2.842800698615149
24.848130939913386        2.8433222565710414
24.87435709836437         2.845159678025627
24.881623762879897        2.8456800805493767
24.907849921330882        2.847513402733691
24.915116585846405        2.8480326474446844
24.94134274429739         2.8498618655755688
24.948609408812914        2.8503799525808518
24.97483556726389         2.852205073610112
24.98210223177942         2.8527220055255578
25                        2.853964756181031



==> Data/VegValidation/valLR1.25.csv <==
% Model:              val3_test.mph
% Version:            COMSOL 6.2.0.290
% Date:               Oct 22 2025, 11:12
% Dimension:          1
% Nodes:              1454
% Expressions:        1
% Description:        Line graph
% x/H (1)                 Velocity magnitude
-5                        5.175212856064952
-4.994188984398697        5.175123446785992
-4.960046932973579        5.174711090177416
-4.949385670667452        5.17456272155276
-4.908929885401758        5.1740185760265645
-4.899593846915739        5.173895818078602
-4.859299243804623        5.173312381268132
-4.848970859847502        5.173180406010502
-4.813761744435494        5.1726335085621535
-4.802189764628956        5.172489467984471
-4.768455990155921        5.171928062074821
-4.7562200717374425       5.171722622007913
-4.734855743478041        5.1714452169557426
-4.7204794599905          5.171117097910748
-4.696485612738549        5.17082901238903
-4.686432055516578        5.170646859506344
-4.682564579560465        5.170599541031438
-4.6500157917833596       5.16991421180052
-4.633926719132635        5.1696415159273625
-4.6104141607853          5.169162569773475
-4.564091686054305        5.16856158440385
-4.561278202990944        5.168497795015859
-4.559220837866774        5.168463152129706
-4.54094365888337         5.1681757832640365
-4.502002702765082        5.167443466894528
-4.496845171149622        5.167363035952678
-4.450376037141754        5.166456411636747
-4.44454431747379         5.166360178515562
-4.408408364183874        5.16553092019929
-4.380563260189426        5.165056844382749
-4.3657670406886755       5.164707435751089
-4.325103850224053        5.163950502857313
-4.324582805881698        5.163939119609658
-4.324397969543704        5.1639357382095135
-4.2841027162161955       5.163031175941588
-4.266543699853045        5.16272731061763
-4.242120604424973        5.162145043454878
-4.202435929044884        5.161384896625009
-4.1956640135088294       5.161236306598812
-4.191278861728784        5.161148958522114
-4.150927797314807        5.1602115715286905
-4.137255654467172        5.159921844928206
-4.110768725213271        5.159270828716089
-4.0694106789699696       5.158468754272529
-4.067252761022855        5.158409614185347
-4.065634998149537        5.158370871667172
-4.0101576720409975       5.15705350694747
-4.009393094523524        5.157034029979942
-4.007996671441886        5.157003009014631
-3.9652352107943263       5.155883777201431
-3.937149959987062        5.155261780281066
-3.9237196519007878       5.154896969739896
-3.893418793491721        5.154219146286523
-3.883914960383387        5.153959487566095
-3.876936753049975        5.153795362963319
-3.847002216049479        5.152946178300254
-3.8286368398813915       5.152483031670558
-3.807828094840268        5.151927509994682
-3.774525978183626        5.15105589673571
-3.7624619774113235       5.150729531483083
-3.721156589808527        5.149602499056496
-3.71124514977205         5.14933577881654
-3.6679788397956057       5.148111684812914
-3.6589867522776527       5.147866916959053
-3.621241676006424        5.146680011678128
-3.598144360090054        5.146023813924998
-3.588795991023464        5.145705684430211
-3.572844761175738        5.145262276506076
-3.55594090613926         5.144739771741069
-3.547194405114929        5.144503066953965
-3.5208068602224287       5.143649779330995
-3.4978447997474333       5.142990217826496
-3.4836353386052443       5.142523977879726
-3.441776361792265        5.141207667911138
-3.4347799077841183       5.140996749706652
-3.3930469849694056       5.139602712475408
-3.3849534091251146       5.139355085969896
-3.347618285999634        5.1380634318534915
-3.3386514806057876       5.137772007569643
-3.302286180034598        5.136482583646637
-3.292818936951864        5.136181721963796
-3.2572337543607914       5.13487632847475
-3.2469786942769794       5.134556945007981
-3.223077983624402        5.133692752350109
-3.215812524072845        5.133402272129613
-3.2039399059048947       5.1329829765928725
-3.1837112850646547       5.1322353914578045
-3.1756782418400293       5.131971458168415
-3.1518115801020805       5.1310310337039695
-3.135810751520732        5.130417587216527
-3.11875608805272         5.129769637477315
-3.097091142898149        5.1289331785883885
-3.0844011501971123       5.128496243861912
-3.0649640580288064       5.127713799882249
-3.0537118279663          5.127283991933691
-3.0252198355483912       5.126162727966236
-3.0177137528202738       5.125852012500333
-2.979492552972455        5.124316545222703
-2.9787860366438026       5.124287474893487
-2.927672189347406        5.12211079516775
-2.9228776178173788       5.121913620942797
-2.870613544197671        5.119622885017778
-2.864538280857146        5.119365997229511
-2.8173385767842163       5.11722004900531
-2.808455678251545        5.116857717348892
-2.7758049195066627       5.115286501543599
-2.73606317691697         5.113692760535664
-2.7321167416850543       5.1134957016748785
-2.7296857040819162       5.113394004799368
-2.67791601670808         5.110886280790632
-2.676951694695471        5.110844035775708
-2.6311120686630263       5.108425931480146
-2.6110301456769456       5.107499829332877
-2.5849702171894444       5.106102839409578
-2.5605941242530594       5.104901663283315
-2.5419767131996          5.103943069189961
-2.506045204659532        5.102061849260968
-2.4965959168885123       5.101581279694728
-2.4587388210604852       5.0995476464383085
-2.4522320179037496       5.099219490926112
-2.4180390215875436       5.097295029941808
-2.408947848649115        5.096825330576692
-2.3793723328437815       5.0950472765475
-2.3523398920092355       5.093576431945942
-2.35015318063495         5.0934388839790525
-2.3442696216399295       5.0931079283949465
-2.320294461767157        5.091686696305789
-2.314052558033178        5.091347356913207
-2.289229401608065        5.0898563176430685
-2.2539650713590986       5.08795750054246
-2.250891252533506        5.087767391164622
-2.2485667798419735       5.087636170848055
-2.2007350697917607       5.084581097740881
-2.191999312500501        5.08408188904794
-2.1565475942384627       5.081776602677673
-2.1381973810145043       5.080704986521308
-2.1199039614887107       5.079452761727962
-2.10162341057449         5.078307666234627
-2.0808064826428017       5.0769250860762165
-2.048581129034289        5.074869159135045
-2.047847137978053        5.0748151992888975
-2.0468871569668328       5.07475369809818
-2.016773369264124        5.072688876730827
-1.996245068186979        5.07140083984259
-1.9770123077562145       5.069993382819021
-1.9659357160988904       5.069170549347146
-1.9292446524774338       5.066648767278712
-1.9202221310926346       5.0659772867944906
-1.8769824030295394       5.062899802421504
-1.8723334756658874       5.062534361682134
-1.8498346727370474       5.060902045322662
-1.8192543801330325       5.0585996674965905
-1.8129278066163754       5.058179688873769
-1.7567887069899426       5.053909780185542
-1.7515613641173597       5.053549638627715
-1.6929640581093726       5.04901649363722
-1.6899897870653455       5.0488086342499505
-1.6383154724131577       5.0446899413242425
-1.6343570106525598       5.044402484456227
-1.5932087281146052       5.040883537016692
-1.563615389866908        5.038537918715735
-1.5465807226993813       5.036960062122452
-1.505529766894031        5.033593160246402
-1.5022659394596252       5.0333132614712035
-1.5011467737323343       5.033223841764485
-1.4566897578180669       5.029231458758515
-1.4469728219674467       5.028455186427397
-1.4151567373052272       5.025538860114331
-1.3960494643182249       5.023967023442199
-1.3795594971617704       5.022392302876692
-1.363184475023596        5.020893113783541
-1.3427428463782527       5.019068358427871
-1.3083324994951335       5.0158032150255
-1.2973047106906868       5.0148725265503264
-1.259509650263861        5.011147618582366
-1.2488475855124017       5.010228036200181
-1.209655783048559        5.006301723400606
-1.1997311247103324       5.005442588853993
-1.1622951110931605       5.001573777779354
-1.1515724183388434       5.000607091942209
-1.113858567976377        4.9966408460054
-1.1043115564676844       4.995778892454748
-1.0664887500682347       4.991724963964106
-1.0572571604566043       4.990898351763848
-1.0200793778138586       4.9868143119951025
-1.0096671488168618       4.985909402832574
-0.9840533726977264       4.983205429033154
-0.9760475028095815       4.982296252159759
-0.9660040782159014       4.981275932890977
-0.9453987054816324       4.9791029024527615
-0.9360914025889233       4.978264412189571
-0.911198585293635        4.975586452707114
-0.8858594613570221       4.9731023349018155
-0.8720045671385995       4.97171051235932
-0.821416353173025        4.96652004971324
-0.8183991524489213       4.966272286684976
-0.813417554510804        4.9658583284759406
-0.7724200157552559       4.961132991475434
-0.7499500951988793       4.958622036873239
-0.7299691943842062       4.956897591432979
-0.6981845390631345       4.953460280547061
-0.6861796151520558       4.952585282860194
-0.6544576197595002       4.949344400366723
-0.6415698442320436       4.948645731379477
-0.6192559609881924       4.946304708375567
-0.6037068967801296       4.945114519553578
-0.581091510331881        4.942955564537654
-0.5580788830004468       4.941928879900662
-0.5456327235734437       4.940729411557806
-0.5211382878242151       4.939609538177699
-0.5114603186239397       4.938977446786094
-0.5043992556880423       4.9388798406719365
-0.4789498182717278       4.937390575092341
-0.4594765979643033       4.936681830145027
-0.4427427652449556       4.936308957421085
-0.4167572930162272       4.936438775495645
-0.40936837770073137      4.9360781796191615
-0.3981495658284616       4.9363942575218385
-0.3784726771872475       4.936612301994861
-0.3676671745163649       4.937574454070306
-0.34621272335594266      4.938094608743534
-0.329316220326506        4.939121292611011
-0.3122124637291022       4.940527684201388
-0.2861790141440852       4.942857695022507
-0.27059475529445476      4.945548298500366
-0.24577764819940662      4.948715416890492
-0.21708058436443922      4.9556502297273495
-0.20412979296084177      4.9581123966519245
-0.1790863201528927       4.966388120810663
-0.15726232622597947      4.972560135324059
-0.14664177238388468      4.977027683219079
-0.10127187311963523      4.9967642238204855
-0.08593298434735724      5.0047336648358725
-0.05223043043292386      5.024048341435466
-0.036993598003970105     5.034101477087758
-0.013998880231420117     5.048846770140071
0.012508534341036291      5.069356681534754
0.025565202628532152      5.078731923242016
0.03875940673108984       5.0898514762965545
0.06854549615425978       5.116062719257748
0.10756763039757578       5.152565933477075
0.11049804824889113       5.155615670784912
0.11667004350778457       5.162003398966197
0.15326237748373156       5.198052623329885
0.17216823067786924       5.216965145453261
0.19339888057022794       5.239753423263857
0.21684933062962422       5.2646493102562655
0.22617737104626506       5.274172424139742
0.25860093529526873       5.309726018545702
0.27389627144677187       5.325218221707591
0.2990548677237753        5.353578154424562
0.33187153957240734       5.388221614424092
0.3392240572777226        5.395682338861302
0.344749732105425         5.4010447259479815
0.37839306189685185       5.4374966565010965
0.4191772427700037        5.48029644468148
0.42262750658753173       5.483779493889348
0.42496873232640586       5.486009637928269
0.4765709092356395        5.536337532762687
0.4824485642776846        5.54167965761675
0.5309591725591534        5.585878780729914
0.5356784277224494        5.589998655275563
0.5861400515715898        5.628894608746798
0.5916246491326524        5.633369642698323
0.6070435907944588        5.646084623786333
0.6355398334862641        5.66271243936895
0.6449304282105809        5.666899308319079
0.6824101201782132        5.692838063133931
0.6896765149513594        5.6923138295274995
0.721935484211829         5.711463192483763
0.7350014552252382        5.716027125967049
0.7379650345488864        5.718011209745347
0.7799568130284477        5.718346530726063
0.7911569530558535        5.724964794707678
0.8237443739594836        5.722753197326286
0.8371693000265625        5.724960484233522
0.8702871640537324        5.717106172353925
0.8831089341786933        5.7195145385332395
0.9204865290109481        5.692707926455085
0.931292498879053         5.695190145190872
0.9551487651608073        5.6953954462253815
0.9670150972311159        5.674057589945652
0.9811611966116178        5.679535525769392
1.00348224756489          5.6558225638250725
1.017309033973563         5.661850075564571
1.0440792690251708        5.590875034224363
1.0632100739190364        5.560562928383977
1.0860306726132238        5.53170430005269
1.111580360569909         5.472715519050306
1.1393886592113347        5.462387965020247
1.155630683375422         5.412855165543022
1.1965639449534942        5.39013624373286
1.1967435143986298        5.389692278128455
1.1968210327776188        5.389694737416233
1.2352639914213972        5.266398162427494
1.255960795631576         5.243041761419705
1.2690572511374838        5.19892523202331
1.303464631541466         5.160152285778338
1.3066335163264495        5.151400890489871
1.310565047153286         5.140310695275916
1.3500841958540235        5.014714765649215
1.3771099826420186        4.949461221247187
1.3962623971425399        4.924614423122457
1.4233655122452695        4.856596037081453
1.4426554380516972        4.789919059161422
1.4781080243744933        4.708415235012841
1.4933566317470626        4.687279106694125
1.519575795610102         4.6295976703747765
1.5469003486582817        4.560398872013672
1.562760588719163         4.512461805812748
1.589592964443364         4.445021684557462
1.600493194235913         4.429077170031693
1.613575528349958         4.396317087201895
1.6404342532692913        4.346279507538224
1.6504301734872904        4.3256947521380305
1.695449714255442         4.231251897831846
1.700807482987019         4.219526774234558
1.7404151681405018        4.153304526989176
1.7504754710650126        4.127218730718477
1.7819341165461826        4.080739789709491
1.793783025557989         4.056074331427942
1.8255594262838644        4.009480023137399
1.8387859403201254        3.9840796130583227
1.8708819138686834        3.944415773762359
1.8890327678264167        3.9118627099694407
1.9153992800784634        3.882415103443341
1.9459329222954866        3.825859745806386
1.9586296060150434        3.8136877126492355
1.9844649581602676        3.7686256893702472
2.0080763384423466        3.744168208583182
2.0177766894079725        3.7272103824259855
2.066478980667265         3.6704388015967777
2.078988495530515         3.649215556692229
2.1169339740811006        3.602457787768733
2.127067578975606         3.5869653695150774
2.1587161563678348        3.562297246323161
2.1878323547955705        3.528145399713622
2.2013514484951635        3.5142976325826103
2.2490317088693432        3.463497915455017
2.2535968842361633        3.4583672355431183
2.2627360464420017        3.4465978987180383
2.298451126165635         3.4242831683915216
2.3146017618324373        3.409896634215495
2.342365400166061         3.3831445442389003
2.3642671253403122        3.3682575427066137
2.391079648800675         3.3424065751514496
2.4021909975707127        3.3320521552346345
2.430860982376399         3.311545128601482
2.461947588902777         3.2809724844206944
2.4672176737125127        3.2780432816352856
2.4765430847012224        3.269422247573435
2.5086938924184397        3.2495589207388873
2.5204610770063303        3.238036707439791
2.562565343419953         3.2125808711652746
2.578177907245406         3.19882400192684
2.614455609809352         3.17312988211937
2.6268425574646432        3.162433578176448
2.654424239778307         3.1500237983381796
2.6790801103186617        3.133898375060477
2.692730664573145         3.12553700127566
2.7190884265564006        3.1113736706559862
2.733140827369725         3.101364886712495
2.7599269889415234        3.0909375342584013
2.7903070472566602        3.0705974849355018
2.7911368871726263        3.070332067795366
2.7945791547995613        3.068300559311754
2.822929007831678         3.054874836705435
2.829314467522008         3.0500230523761944
2.857104532701038         3.040338606294033
2.882457521837747         3.0274969063022956
2.8959003251051785        3.0212295422120263
2.923231538580458         3.00803999970386
2.931387942544905         3.004041271729442
2.9645926169194845        2.9899849907813913
2.9728731743435715        2.9856388535460847
3.0094846240001183        2.97080678176368
3.017764743759121         2.96662287264495
3.0541980643111097        2.9536246137679023
3.064625223699835         2.947561177701626
3.08935306838856          2.936661864050362
3.1014317595594476        2.9338808608742895
3.1276397202779735        2.9228299999553173
3.1391640467184603        2.919324230626543
3.141602762561554         2.9181117213299705
3.1840295651386077        2.9070810746032962
3.198579538590373         2.8990650041778174
3.228021560835286         2.892133246270858
3.260105603614003         2.87888517840222
3.2606816669599032        2.87876761329662
3.2622818351581486        2.878129807120463
3.293094839453571         2.8690501530830135
3.3044100555491625        2.863131359404837
3.3249488342626945        2.858727576027565
3.3396800330901173        2.8540637559394817
3.359443065432952         2.849052362278556
3.3809917348819063        2.844221899857142
3.4017316740915424        2.8380552935742296
3.4204336138260034        2.834240669649908
3.4475726569559457        2.8259535255833654
3.461919063487497         2.8236092269185225
3.502918856346785         2.8100223466484486
3.5041884521410043        2.8098607760778314
3.5084451267933017        2.8086680481923922
3.5463127686087867        2.8033406600339124
3.558865528646635         2.7984674996569634
3.5856391616966103        2.794493559774633
3.612068184669868         2.787011909780342
3.625799026323178         2.7844457180540325
3.6623890557126826        2.7757688048838944
3.6650989470484108        2.7750601539809123
3.7065698784988372        2.768370567605165
3.7219604759088076        2.764330927090607
3.742028638420046         2.762523448526186
3.7828255061228706        2.7521933698995524
3.784441574303311         2.751966116221123
3.784943032413917         2.751822718506198
3.8357459130485405        2.7448486406128128
3.836931671276715         2.744529921917922
3.880047202869896         2.740805754811922
3.9218518061392507        2.729674612545797
3.9266019223393647        2.729455327812827
3.9290233747029344        2.729165237333508
3.941140505912289         2.7270677990287724
3.986733601159336         2.723505838817725
3.9952479172715925        2.7224894794270256
4.023591535807688         2.717899415146848
4.032600485587101         2.717541869223556
4.037951339322254         2.7165995685546505
4.067958283773869         2.714950724623775
4.096482924336088         2.709982916051043
4.10365418755665          2.709774579971478
4.114697423472661         2.707947332272096
4.14266747361399          2.706210209475699
4.153549399930219         2.704337060545285
4.190789723937715         2.7016712167559516
4.204333528414116         2.6994613737747644
4.227939388001431         2.6985621555443497
4.249126259709843         2.6968179970398003
4.269619778461392         2.696188493839035
4.3163348240057395        2.6888809170493846
4.316791585504052         2.688882280544055
4.317147912203972         2.688853629300535
4.320387645500149         2.6885751257690584
4.368806154334166         2.6860220302299376
4.378326286473504         2.6844725756892145
4.415715795444612         2.683382561167738
4.4617949842020765        2.6772011084436924
4.467313120296303         2.6772058338297877
4.470774348048276         2.676665002554131
4.520375158154566         2.6755938781329283
4.530544471515184         2.674944286862236
4.571015741134917         2.672880956325729
4.580662635205372         2.672400311748431
4.623290268436283         2.670301013154272
4.632346307296472         2.66914918144733
4.65353003915169          2.667329675815625
4.668819734772536         2.667416913691301
4.687771660422245         2.66568661091618
4.701583023529589         2.6654363438290254
4.7067130849262515        2.6647946822397506
4.736077133841251         2.6650912933462125
4.762786792856191         2.662725446611973
4.766139534417663         2.66276319425721
4.774078976634071         2.6621444998976385
4.799698705679022         2.661734024814161
4.810938272454717         2.6603846762981185
4.835068918483065         2.660436166301549
4.853688453361487         2.6592103186902536
4.873219587353663         2.659107314036491
4.905092459424681         2.657305575174602
4.918304738883281         2.656616180856647
4.955182569289104         2.65473391755915
4.969570501837822         2.6529832386350103
5.000700669238615         2.6502930441600423
5.003968562051481         2.64996241318166
5.033582661758578         2.648587004958011
5.064717179134346         2.6448753061314845
5.065312620778447         2.644851275685222
5.066045630497297         2.644755632633854
5.0967980734113025        2.643055933802707
5.119792788167173         2.6402031174692624
5.128852777212851         2.6398185137582146
5.142669741883647         2.6382431163507336
5.160213716391391         2.6374217461436684
5.169241402921954         2.6363253186412137
5.193074275312703         2.635458158185478
5.214971259112708         2.633091400012679
5.2306753223325035        2.6327419625936135
5.27050956705364          2.629278659629175
5.280327793550552         2.6283886520063886
5.321325465203464         2.625276081384638
5.330185633358315         2.6243849665535257
5.363689633375297         2.623396546598134
5.397795611355496         2.62030312284147
5.398995453077904         2.620233259456238
5.431579722296665         2.619430489697944
5.460244173999259         2.6169382135589716
5.4669394649498           2.616900956030737
5.473836153473233         2.6162462203103445
5.500643747438596         2.616100552469476
5.524676828762924         2.61416453403288
5.536774324186686         2.614368233264034
5.551626450315537         2.613082815426694
5.575172180284665         2.6130483437488796
5.586577675723378         2.6121496334763408
5.620694396533493         2.611716523874603
5.638990578404572         2.610049936230517
5.654397613775236         2.6102617724967256
5.668376777712133         2.609551197148629
5.687765472502972         2.609925504200058
5.713577786014486         2.609019751563028
5.722411103102846         2.6089467517200795
5.752987350103353         2.6083389017822554
5.759110509950268         2.608213169553873
5.791610054158302         2.6080020916560067
5.798070226599168         2.607925751991154
5.83206798569039          2.6082266588317857
5.8419215293046465        2.608003932744715
5.87527622936032          2.608686569918672
5.891432511856861         2.6081081189357533
5.918549904839891         2.609035614721237
5.946833718331452         2.6076485548502806
5.959587763434988         2.608430230378916
5.978755046392422         2.607378050671787
5.997959808645457         2.6086321836257813
6.0200862625201035        2.6081173402464652
6.0378827315578345        2.6094114873349694
6.049674672674326         2.609002185832861
6.072240907192519         2.6103181200805015
6.097266791111501         2.6097789153454696
6.109369850888516         2.61069575296313
6.125276557053919         2.610326758703282
6.149595201026315         2.6115799502991206
6.160373226329095         2.6113947160844466
6.1988840755528765        2.6129741615214463
6.21340467254841          2.612723743071565
6.240026071017732         2.6145398983385935
6.264796819596092         2.61422402111679
6.270341205674809         2.6147084093859
6.304916438376994         2.6153830482504254
6.30500623652961          2.6153915103568504
6.3053754868713145        2.615397273995387
6.342514823063423         2.6180968631345234
6.351881762398566         2.618117074288153
6.382922568556426         2.6204046505341267
6.399352094486362         2.6206995028064815
6.422842570763676         2.62244772564449
6.449243276847035         2.622625154850102
6.461359505471158         2.6238020583227706
6.485915354943544         2.623930863719201
6.497282808187006         2.6250547223679694
6.503975493933451         2.6250193720423316
6.532860194939746         2.6281083055761405
6.558260537906623         2.6289675512901223
6.571719595823495         2.6304458586873842
6.620700181773381         2.6327332661852356
6.623702385211242         2.6329089687557246
6.628581779319604         2.632915354801211
6.668398272118085         2.63761843187706
6.688763744753479         2.6390674508600274
6.714331014905207         2.6402531414353216
6.728745780752025         2.642215820113104
6.762604809195652         2.6439972643693337
6.767265797605859         2.644563010016683
6.768963005740878         2.6446322372984437
6.804853197552237         2.649276197722578
6.822021960052107         2.6500278615493906
6.845821234937316         2.653389160299967
6.892913194518658         2.65514837254191
6.894008118163505         2.6553129609716057
6.894787156559728         2.6553789873930347
6.903905125292241         2.656083103181235
6.953077977270613         2.6612000859585234
6.957945954325596         2.6613739505554452
7.001854534985843         2.66599588540407
7.0080822200283786        2.6662754437080216
7.036015425524825         2.670207195360426
7.0589101050360785        2.6723006750819005
7.071408483530698         2.6735515211436676
7.097722185456605         2.6766115927829395
7.112193349826693         2.6777305775287648
7.138414269358549         2.681475733291313
7.167858416627783         2.68359859863112
7.170087134555736         2.683881194243626
7.2008857719393005        2.688043741321143
7.215878991408237         2.6890451376802926
7.238819918563114         2.6927584625793597
7.256577535643638         2.6947903718450843
7.287200592159696         2.6978250559137953
7.301327128688316         2.700206236616945
7.33560423629887          2.7025271314833255
7.3404604579975           2.7032713449106938
7.344050034098201         2.7035262292126223
7.377576174254013         2.7092281083913923
7.397687196453779         2.711502294208924
7.41603592585594          2.7139243064166703
7.45078848109771          2.7178637916394717
7.46041449930272          2.719143131312517
7.503157113760432         2.724356743451575
7.510969304906824         2.7251164753768276
7.555547216653151         2.7308796575138743
7.564118345185609         2.731582709886317
7.604158024064313         2.737731997759897
7.631838095196435         2.740119255675039
7.641285038237738         2.741820188434619
7.65743258335783          2.74323342505818
7.682537599344972         2.7470209183614056
7.691615836188081         2.747766189244476
7.731425961681815         2.75313650926103
7.741816861508924         2.753901449107028
7.7676137946747055        2.758153073639759
7.788918503053602         2.7605799424363924
7.802101460491031         2.7623127720058913
7.828960704326775         2.7660063447688383
7.84207223133292          2.7670872485885822
7.864851131315716         2.7704781967771197
7.8822843368554825        2.772627356122229
7.906723265680881         2.77639581121503
7.940264085832337         2.7796048342605957
7.942267647928655         2.779893625349923
7.9759953917880475        2.785340521058348
7.994649497101186         2.7870550180202036
8.013085273793351         2.790558853235157
8.051550538122134         2.794425177976962
8.054165158431553         2.7949248623907015
8.062509913177523         2.7958516068722497
8.096775343009329         2.8015229933733736
8.106666981460645         2.802384420271314
8.138362397127263         2.8069271468351142
8.151921533871908         2.808771980426113
8.182602068235637         2.813161400658512
8.19698706377939          2.8145410870825978
8.221907476217984         2.8180398298521685
8.235085564176684         2.819884647025594
8.263584422892475         2.823574128126852
8.274192154286416         2.8250185278148647
8.31031188345191          2.8299199723529207
8.318695537303146         2.8309322251286195
8.365606150273035         2.836809686151112
8.370128376810275         2.8373914758994063
8.378421634978348         2.83805701908424
8.414378076277625         2.844124572081351
8.432958380309405         2.8467327739297343
8.46614895866906          2.850441101231807
8.477780801315298         2.8524823747873214
8.514447939588663         2.8564727817468643
8.521294187111266         2.857540870198905
8.52337735506353          2.857750696926886
8.567795437671393         2.864861963111798
8.582352910650014         2.866243221818231
8.614844065365556         2.8716499804592384
8.642700090620252         2.8746906161009145
8.651663236142333         2.875836563727194
8.67885629820035          2.8800573630239734
8.704522349560264         2.8827765663928844
8.70960090347242          2.8836794797032566
8.718604023630888         2.884708530860864
8.740120470233931         2.8881549836665785
8.751818579383574         2.8892798118737115
8.771935176116575         2.892751304918531
8.787952020807388         2.8947471086835477
8.806443617796257         2.897658201697208
8.830784677347765         2.9011229782662196
8.845913950331807         2.90282691722986
8.868846889179848         2.906583547354834
8.893466658194741         2.90919768338428
8.906240360601398         2.91144350838623
8.931405987178536         2.9140158823008533
8.942091073364665         2.9158389910278713
8.948863469058507         2.9164566707695907
8.97800421482672          2.921435324086219
9.002257523252617         2.924340984545138
9.0161443600229           2.926627934592896
9.057093607845868         2.9319947240515685
9.064210601168586         2.9327828152456292
9.10719793741746          2.9392306763807654
9.11762477325208          2.9403095228865213
9.139819084958683         2.942830781020014
9.15007373617281          2.944574637454075
9.162250083028745         2.9458975070300735
9.180168796154502         2.9486820448116746
9.189957167138235         2.949645002398371
9.2125181042253           2.953527528968991
9.231412240854617         2.95577440315042
9.247787291098824         2.9585183067214436
9.272643457778148         2.9611958411715023
9.283018438678232         2.963030080145221
9.299767538205526         2.964908726134327
9.316866405787449         2.9675405991586388
9.325690359808004         2.968436946222008
9.35074359378652          2.9726817176353606
9.37206868291026          2.975273124900876
9.388589249887373         2.977889169911003
9.432153619461966         2.9829012646650854
9.435998116267278         2.983463291185251
9.442115719904029         2.9839866911725244
9.478713946367595         2.990006185038716
9.49963670358268          2.9927195218346787
9.516409869966184         2.9946669025852426
9.535800585465545         2.9972190683733846
9.548200519032962         2.9989530321177584
9.573773867001393         3.0022715962838733
9.587218249505895         3.003932005487659
9.615514674561647         3.0083925065411092
9.643771000842623         3.011364116762402
9.648119941725621         3.0121008562081006
9.659683800702537         3.0133631644008916
9.681118291818725         3.016476004677443
9.690008000924848         3.0172796002475777
9.71495680639751          3.02132733316042
9.736950608073323         3.023855461967627
9.753152852863806         3.026355081323966
9.774607406200506         3.028455758076891
9.790415642212137         3.031100859264006
9.829403954937955         3.035571177010149
9.833130485573413         3.0362013119028455
9.846464666307481         3.037704638883958
9.878352380938052         3.0425908449427848
9.889308915551311         3.0435594481757784
9.922262120708742         3.048508623511001
9.954987073328038         3.05178895646312
9.956928230682845         3.052044427908884
9.99181911023533          3.0565645009573017
9.998736600985119         3.057287456897461
10.035237223056853        3.0622186528601456
10.04680476651686         3.0633204667772573
10.077747548407054        3.067186193704729
10.090898174511745        3.068846550170157
10.12283354192273         3.072788929369997
10.136756569123511        3.074019513359597
10.16275307983873         3.0773628756998983
10.181115029067422        3.0795342741489744
10.205995634908577        3.082763974237122
10.23189849491387         3.0850806946755562
10.24552430923104         3.0870405563487497
10.26996999250867         3.0891332222011423
10.28253204958941         3.090870000632511
10.292534743186419        3.0917329091304206
10.316176240871396        3.095093611413812
10.33007926396409         3.096589056367578
10.345974914252585        3.098424270905645
10.365797392608489        3.1004958426254916
10.376730177522468        3.1017585931506866
10.402484657352487        3.1044810307708244
10.410925195748867        3.105392024783627
10.437787813393502        3.10842757889702
10.445928474860398        3.1091385899308177
10.470717233251772        3.111836014641624
10.478076184590268        3.1127056022853195
10.507229197367925        3.115751897100389
10.513149778272973        3.116370147127524
10.54463638820016         3.119789652555617
10.550877491106464        3.120363336752126
10.580448805060907        3.1237221375713515
10.593022781297588        3.124764250078325
10.62231089573211         3.1283264066904737
10.648526018874614        3.1303594028876174
10.652772685056126        3.130914868091869
10.662669132548928        3.131707762733355
10.68508311353836         3.1342092341425762
10.695853550894551        3.134963329122083
10.717309012747053        3.137622577489296
10.73674724675777         3.139324341081151
10.754078158969088        3.141392357612112
10.77033391102038         3.142562037000979
10.794418409824395        3.1455690053254077
10.833645243115328        3.148320196911189
10.836502204283732        3.148683515568559
10.845751939510139        3.14939841495589
10.883040639994597        3.1535021146422233
10.894844775391201        3.154209683133855
10.925265497186597        3.1575288036114157
10.954278564505726        3.1596011128344044
10.958073111557093        3.1599663029364478
10.9869110049326          3.162748272052765
11.001624605136804        3.1636517654049885
11.021742083722948        3.1657425816982396
11.036949157305202        3.166865978426339
11.055344060613386        3.168891136266013
11.08267409427774         3.171169312609519
11.098499702259339        3.1723768037259976
11.128658791828238        3.1754050712098447
11.155742501615013        3.176949116813598
11.163779338169944        3.1778148494816416
11.202222546059314        3.1805998741652077
11.205093860342505        3.1809128675376406
11.214017390574456        3.1814876802760153
11.245411657237334        3.184677079622722
11.255916372954534        3.1852205711831125
11.289338769605804        3.187859080276109
11.301410896396616        3.1888980154663003
11.335027713678803        3.1914122384506203
11.34625140012918         3.1922435711771926
11.385830572656033        3.19510381200983
11.394958278935974        3.1957503161955407
11.43677751417014         3.1987924549804547
11.445127589521206        3.1993330103726456
11.486960553947329        3.20245534607509
11.496683207212907        3.20296582603611
11.517152356390264        3.2040727573354584
11.529972455097665        3.205231837455305
11.546475798600603        3.206059757625961
11.562648561185009        3.2073764299286496
11.571739302063396        3.207774826673025
11.597160947888444        3.210028676997701
11.616968612390213        3.2111671967456643
11.636487096894234        3.212733584845094
11.672322114533237        3.215192097169558
11.692692903028057        3.2163021702499277
11.72657668211153         3.2189917040784426
11.77946483666099         3.2207713453154407
11.781435631136015        3.2209302439404537
11.782503666762226        3.220962091417945
11.838909835047927        3.2242926149011693
11.839518321306054        3.2243160685670973
11.841384939082513        3.2244039784120613
11.880705917013476        3.2272679343061514
11.915680371853702        3.2286535216598247
11.918353166855105        3.2288361868496067
11.919475510915776        3.228891739067191
11.96881190719533         3.231975571319131
11.972755379495153        3.2320944809799568
12.011735749448246        3.2350063983894373
12.041307236962568        3.236140346956201
12.053970967971797        3.2370313624873672
12.078127670883763        3.237889876542125
12.091410092798668        3.238823871247263
12.098647849517642        3.2390463525945474
12.126556411309554        3.241036679553112
12.149976512555988        3.241962386882272
12.164301906820464        3.242878990517384
12.206373729873338        3.244674897605897
12.21242791585985         3.2449350927819576
12.257607279726704        3.247161987800232
12.263648859681414        3.247365108642864
12.303549656080431        3.2495857864630833
12.315268173097833        3.250021955430696
12.347978615998315        3.2517761199833686
12.363360728464139        3.252392893546574
12.389235172770055        3.253836454548331
12.412875510792517        3.254572734780681
12.42338567721447         3.2551872245870337
12.454500675192673        3.2566713219081254
12.464930602166916        3.2572977888089287
12.487598300426576        3.2579147755258475
12.50759746941918         3.259190484472062
12.518215407807862        3.259506093074909
12.55473879908575         3.2613809607950324
12.572048993530666        3.261834790958799
12.59024104370997         3.262943382663062
12.608035728983744        3.263561288657913
12.628241365667346        3.264776987271035
12.655243770882848        3.2655914762764913
12.662655305664634        3.2660694495283344
12.67044285415751         3.2662770907659993
12.696779656496567        3.267869617460834
12.714414793969098        3.268370353770608
12.732708935407885        3.2695772113725403
12.765845516024836        3.2707533768109958
12.77052151408365         3.2710448381087223
12.78276738060001         3.2714025638492723
12.807054276218185        3.272805007134094
12.815005596921122        3.2730636157583897
12.847049220267127        3.274561609887007
12.856997085760277        3.2749612146886595
12.886315240505702        3.276269471632027
12.896818506029494        3.276554707296574
12.923993821362767        3.2776513322258722
12.933713551147914        3.2781633648428645
12.953142442875938        3.2787447816422413
12.966588452531601        3.2795781722279873
12.983809738183417        3.280067889432517
12.998306683554196        3.2808349913796673
13.006159767683357        3.281002351560055
13.029192931342278        3.2823314492053677
13.046595139228167        3.282878592269199
13.061686952125868        3.2836325888411695
13.090984535195751        3.2846811722818003
13.10077792664202         3.2850955986976698
13.134359591895745        3.286553645702218
13.144569278749186        3.2869092413379963
13.179177787146823        3.288394658049262
13.190763867177388        3.288790664112197
13.225816034349995        3.290301719980295
13.238095968727142        3.290695179342154
13.268725923650655        3.2916788478436527
13.272316146522561        3.2918840369441087
13.275185248569606        3.2919445505210736
13.30508719997693         3.293439778557923
13.329371794284592        3.2939709567454436
13.340189252591326        3.294604980128022
13.357234070525159        3.295006918235762
13.379217149444242        3.2961263665036173
13.38916769881105         3.2963891955376523
13.425941123257527        3.2980778608486427
13.441631648586483        3.298471943292226
13.46260081183898         3.299566145758443
13.48699069618526         3.3001713117858293
13.502874306659521        3.3010316542867773
13.550232791932862        3.30218761517515
13.552163029219306        3.3022867818186796
13.552576423528114        3.3023040963890615
13.553627513821334        3.3023336039526168
13.59565742973453         3.304727351077293
13.621071533841587        3.305608001583315
13.632576501926886        3.3059209486941787
13.657676383606736        3.306792013007464
13.66641067769599         3.307170989220535
13.696787921093588        3.30823326490603
13.703473575342501        3.3084410894348415
13.736640154175177        3.3096957637098843
13.744114329071142        3.309942324812381
13.781549950946367        3.311301516911354
13.789260175454144        3.311499906136418
13.824504480093049        3.3129242650442734
13.83289877360145         3.3131185570076775
13.862080791956298        3.314406725377144
13.875015803879467        3.314736289179801
13.898345788223548        3.315847228838967
13.925477969214135        3.3162894795166515
13.935676313513955        3.3168545670438183
13.949922828924588        3.3170864649252882
13.972140903362959        3.3182703578410706
13.999811605801133        3.3189296677088715
14.009984518755017        3.3194793336262682
14.017252577922246        3.319616460735124
14.043356924587503        3.320878832251991
14.068028818302814        3.321387927901853
14.078124629001941        3.321941529668882
14.093378704216503        3.3222472507657823
14.116616818758583        3.323278886764432
14.126129229823418        3.3234904290429794
14.16242771613233         3.3249880529306193
14.178340773806056        3.3252630113816135
14.200002959025174        3.326309263887384
14.221662010454299        3.32680382041248
14.239753625984044        3.327661367502934
14.281298229194523        3.328914039254635
14.290564746328183        3.329173767373933
14.333446571392557        3.330803771783801
14.342617254593229        3.3309932964252895
14.380364392732002        3.3325031328668953
14.390324059677651        3.3326985752409213
14.428121014554236        3.333983936064133
14.437596370399682        3.3343637739095486
14.456011714008064        3.334694941329584
14.478034699798151        3.335850111687226
14.516802444123435        3.3367499029319108
14.52030336389721         3.3369459519887075
14.532596517216465        3.3372635399638346
14.565770936971166        3.3388423499243585
14.577343941061445        3.339006791716316
14.610283862663987        3.340650400688199
14.639291008008133        3.3412848214389848
14.647390177451806        3.341559046109497
14.678195978630415        3.3429201444754026
14.700066799412127        3.343245983305775
14.713459106785294        3.3439454315398547
14.750852861762024        3.344845052229131
14.75623897062577         3.345153511046971
14.773213469551882        3.345554051281469
14.802171681327389        3.346983498804079
14.81425327415721         3.3471541464820413
14.848165772340689        3.348876815199833
14.880315503764987        3.3495889211742558
14.885460617908697        3.349781399189284
14.921966750953636        3.3512505685942693
14.935438977044972        3.3516019371682493
14.972871386807556        3.35290825657395
14.98239276919678         3.3531750141060623
15.016639207462237        3.354464757169941
15.02812695945719         3.354778299084269
15.05977377842064         3.356077036668588
15.075363849657265        3.3564292152009605
15.102832369157975        3.3574874607122362
15.11921300294216         3.3581054025940302
15.149607398815323        3.359235098615886
15.164517402172118        3.3595758771063045
15.190450773883743        3.3605547817521817
15.204384519980138        3.3611085015295097
15.233583072338634        3.362137106606935
15.244507305699567        3.362548986569513
15.27735602203336         3.3638104084718927
15.28797570441506         3.364144995802724
15.323267387892013        3.3655965115404594
15.334935950738453        3.3659255544036646
15.370606876602128        3.3673551948950813
15.38207637952027         3.367692542286613
15.410716969538932        3.3684992647940772
15.417865017615865        3.3688891705532504
15.426730976612848        3.3690944984012754
15.454434392703693        3.370365454240564
15.463566999700898        3.3706405981544205
15.501174581654169        3.3721263031994515
15.513071370357848        3.3723305497487095
15.54367673036861         3.3739130222682316
15.56374004716434         3.374628100734092
15.59099328056366         3.3753192228967697
15.607400330295512        3.3762217228744307
15.634895121321248        3.3767282665010043
15.643011023308668        3.3772217123152437
15.649308868103573        3.3773178851221157
15.677503707345616        3.3789324129367824
15.698845383821133        3.379560310513968
15.714017560188072        3.3802693303222213
15.735911909212113        3.3806784768456013
15.750411563387718        3.3815076662612165
15.789430014646076        3.3826491961140874
15.794001935988904        3.382923843560278
15.80810206680126         3.383293403514417
15.838332128439056        3.384885341018284
15.84953809641392         3.3850676370810664
15.880808254140302        3.3866903767074903
15.911767776149551        3.387352656543126
15.912890090464535        3.3874154693129017
15.915781338946351        3.387492995995185
15.946156219371682        3.3888408712477776
15.95766273568699         3.3890225231672386
15.979400800722209        3.390189898878214
15.997339453938867        3.390775561872064
16.016648651310362        3.3915643238101074
16.041750965227067        3.3922262450523
16.046282415442374        3.3924784939030066
16.055375833217997        3.3926998983599175
16.07868244881962         3.39367646830269
16.09000897403901         3.393896717386662
16.115826059045276        3.395260574260366
16.13352583960203         3.395902282570489
16.162758156237707        3.3967526360517426
16.179177842864423        3.397649579223995
16.221846292705184        3.3986684779624308
16.222883730387643        3.3987305191305457
16.22802488717659         3.398893668978972
16.26933673642197         3.400875463030116
16.27706164922995         3.401037781618169
16.310595378436144        3.402670236298433
16.33092283267031         3.403093315680304
16.3485015017809          3.4040091382836746
16.366329938275452        3.404509010169946
16.39029636763335         3.40569467948451
16.42621616760872         3.4070604685419497
16.43962140229038         3.4073913495623174
16.472119974735595        3.4087435085889464
16.485983374216964        3.409121670429399
16.51494503318479         3.4104877960935713
16.536440911536854        3.4110275166548276
16.558642516008522        3.4122343594889033
16.606103717742577        3.4132379112882636
16.606916726958787        3.413287266975139
16.6075277880466          3.4133082620085675
16.618192050265804        3.413693417954501
16.668308711171363        3.4158023827484567
16.671606190049783        3.4158879753353912
16.725186128221143        3.4180211290792326
16.725219309485322        3.4180218431835985
16.768319710770196        3.4203775255669533
16.811489850079898        3.421130357670065
16.81717121549621         3.421469509350868
16.81983204109906         3.4215838665676377
16.836104047547117        3.4221101656239825
16.874506127885464        3.4239751117734842
16.88029985444538         3.424180307387455
16.89563051713903         3.4245851340073146
16.91766229882899         3.4257802554140238
16.93957816535285         3.4263369084033526
16.949805771212066        3.426843842648216
16.955779886334113        3.4269451200312013
16.982542862566362        3.4284132812756836
17.005436551770707        3.4291004030683316
17.021506570736108        3.429966006421214
17.04370323041719         3.430453826162566
17.059330271544784        3.431380416689893
17.090044671741296        3.432148656515741
17.097235612713085        3.432469533182689
17.099857130979455        3.432519735622988
17.136323087255715        3.4343743800970215
17.160144778156454        3.4349209490021115
17.18224834529733         3.4360204072035128
17.196433624751894        3.436571975850992
17.23403060252275         3.4377550338007348
17.24585810620585         3.4384041512942143
17.264440014793127        3.43882568082551
17.28783241578189         3.440069382387663
17.306872688276982        3.4405378041790975
17.32698279666073         3.4416885324402577
17.36074199858659         3.4425324175424414
17.365433744398008        3.442740795238441
17.367049613099994        3.442780750032881
17.40847743686741         3.4448152717864344
17.419620150504795        3.4451001455236727
17.44901292659012         3.446517834275332
17.47096057613518         3.4470933872608276
17.48381276873085         3.447773433896602
17.497120767877295        3.4481972067020887
17.52113648843383         3.449446180748507
17.546948424225118        3.450064444133856
17.556190081193087        3.450609693188343
17.572907221941115        3.4510334334566215
17.59781663888879         3.4522557006661088
17.607930939351764        3.4524830660656454
17.645853600355778        3.454268014998602
17.663759050377507        3.45472839725936
17.684476913766257        3.4558245235798477
17.70444662203787         3.456445715149793
17.72422924166627         3.457377282990864
17.76021403997475         3.458790829596579
17.77611128359835         3.4592480383417357
17.8059622726233          3.4607732684299406
17.8324643457353          3.4614088732527155
17.84839782541397         3.4622940363787253
17.87716808676877         3.462992785436534
17.88380809498038         3.4633564479744248
17.888195736849003        3.4634429156274704
17.920515026231683        3.4651889234200857
17.948122278995132        3.466005687193378
17.96018563148488         3.4666016693750787
18.009137083112087        3.468285998325068
18.01293093642931         3.468413691081925
18.019818514779903        3.4685703129197663
18.057726888417477        3.4706470082855536
18.079220303383867        3.471389095549978
18.09873253835026         3.47227174855761
18.13447718471688         3.4735827454746397
18.1466721999742          3.4740628161025127
18.1885711405557          3.4757026728355767
18.19782905371544         3.475998474104116
18.240646386498433        3.4777103857267937
18.24921317575405         3.4779514226459987
18.28705984633475         3.479875020459665
18.31376122404594         3.480498423426168
18.32586404307025         3.481176400907902
18.366445552819943        3.482402548607631
18.36811610011231         3.482499730258825
18.37434835972346         3.4827067835681897
18.411303932934985        3.4845842681149604
18.421653519969034        3.484871518781046
18.456116688388683        3.4865541983425037
18.478027558408826        3.487116759585348
18.499899871953772        3.4882763844219724
18.547151201358407        3.489380600869355
18.549925312686696        3.489523442892233
18.551072170112192        3.4895450005649513
18.612255665419372        3.492238105542188
18.617690125956308        3.4923957669671477
18.671907024653972        3.4946079074948275
18.6792327853593          3.494811652936604
18.724688543488053        3.4967500753396656
18.735046290472702        3.496979756774597
18.767803886413258        3.498756512106287
18.808141375732998        3.4995757579992506
18.812822354692205        3.499837510298169
18.815730151921585        3.4998868816213244
18.86586480807944         3.5020701922157373
18.869770337137716        3.5021489834556307
18.9094177474388          3.5042571358186403
18.952135020771337        3.5050138769991164
18.957430358779046        3.5053062997496127
18.959925837531806        3.505407222616245
18.974425340551374        3.5059391358769725
19.00981073570452         3.5077700943533214
19.017008449216014        3.507939023585987
19.048101041678166        3.509326093373302
19.05875992130458         3.509604933919011
19.078618712323625        3.510486751557698
19.092369166585474        3.5109937619934324
19.11376210439203         3.5118837928789293
19.133231346738746        3.512512534064994
19.15294797842119         3.5134570471743674
19.183185459657693        3.514323602979344
19.193164770198415        3.51486384129701
19.20827355036344         3.515217641870756
19.23525015746158         3.5166518840870156
19.249716817747405        3.5169958418782725
19.28623224574046         3.5184537005287417
19.303852920796295        3.5188880411987307
19.32477347641521         3.5199120432619404
19.347328518333832        3.520555885711654
19.365512314781324        3.521410652672825
19.41682484372334         3.5230017783708893
19.42114835315688         3.523157582825469
19.428686035666736        3.5233268693016626
19.466086184305773        3.5252279368611825
19.484032792852112        3.525864229876464
19.510032022481315        3.5268345555434246
19.534422120451943        3.5279855870676426
19.56544742176324         3.528826414990067
19.57151116196406         3.5290987587527023
19.607410983160975        3.530722080288627
19.622740597672657        3.531143324968469
19.653330468643873        3.5324721738743694
19.673286059763264        3.532959602316751
19.688752517255843        3.533720934483817
19.706225407545844        3.534235904683141
19.726851151878286        3.5352223806821113
19.750005994960823        3.5357607786178455
19.764385026382744        3.5365328614093277
19.804291507134053        3.5377395173307633
19.80719662773481         3.5378983302440234
19.818008291723334        3.5382319101047033
19.852083877792964        3.539878389490852
19.86079673584284         3.5400748742351187
19.89260211787272         3.5415640284592125
19.91362393641889         3.5420520861211067
19.92673446673843         3.542707746660028
19.93998601420651         3.5431109746636285
19.962483796078374        3.5442272091403644
19.990137545718493        3.544927521937431
19.99531941815716         3.545206354458027
20.004658631265627        3.545468658636535
20.02706725243646         3.5464740548349356
20.038472480784517        3.546712916972366
20.06102978577349         3.5478225856448256
20.081000524544795        3.548428017603571
20.099869308230684        3.549314125389149
20.130903422289578        3.5501524586646056
20.136502282391227        3.550448309585415
20.14218864942757         3.5505966789723087
20.170796718460384        3.551905779788463
20.195599011878265        3.552581521145081
20.205807260360025        3.5531055769724267
20.218627959168312        3.553445553872156
20.243989495521           3.5546080269750115
20.25540931400336         3.554880186742278
20.288879812179374        3.556354630527281
20.308771336831832        3.556838234198581
20.323998289740494        3.5575798206820908
20.340525668152225        3.558096224032491
20.360952637377924        3.559089769843461
20.38120165120531         3.5596041070304376
20.404168884748287        3.560830024453524
20.43426273106127         3.561523273764478
20.449401725146096        3.5622977315836737
20.457634983070246        3.562477238585527
20.506056838424808        3.5645568222816646
20.519170390044536        3.564926026325204
20.556796756218912        3.566296623201823
20.56801704646531         3.5665794977989735
20.5948718828114          3.5678594910464314
20.618972776104258        3.5686639977283474
20.634108876036542        3.5692140877606815
20.659822777197547        3.570300648230012
20.675707099660823        3.5707783107766415
20.699001503313017        3.57186865189676
20.72522826674031         3.572556934125779
20.738507908354162        3.5732466909253153
20.764225037366185        3.5738409260564588
20.782465550145076        3.5747531060571776
20.79046781179254         3.57492040295099
20.839342873843957        3.57688333452123
20.849499394946285        3.577126032168931
20.87693686021788         3.578015812454577
20.88186683735576         3.5782596198777483
20.88513054262689         3.5783448240909337
20.91444942120635         3.57967863510624
20.93835431520886         3.5803083784313956
20.946684745892107        3.58074061585355
20.95684485848129         3.5809953360787654
20.98242667148633         3.58220301714187
20.99348080261121         3.5824944198809847
21.030175335739973        3.583899620810828
21.04175821355982         3.584177101938417
21.06618715942079         3.58532427344491
21.085727506397323        3.585957443568482
21.101388692082644        3.5865240132021228
21.12625560572628         3.5875081619033415
21.142606630302353        3.5880116105718183
21.16462488944927         3.5889842369080927
21.190808672778015        3.589708933877616
21.203870521238954        3.590362766310035
21.22572195195692         3.5908529235232134
21.24691047352177         3.5918974782172413
21.25781867958113         3.5921330939151526
21.296956419214006        3.5936586329894338
21.3116549884815          3.5939754643539823
21.333481739656           3.594998879759415
21.354888449890918        3.5956344761481422
21.372921648255787        3.5964849585977796
21.393909916429838        3.596992135659721
21.411767346434324        3.597917494735128
21.44879003978117         3.5989785725531345
21.453253094764385        3.5992080431534066
21.465628883774357        3.5995543342444836
21.495186173325507        3.6009196927048537
21.506332954313244        3.6011545805603347
21.535801564316767        3.602444895900688
21.557757019201183        3.6029639048724365
21.567703985943645        3.6034127196964807
21.598394147701477        3.6044481530693746
21.606045391236137        3.6048182655714194
21.617653071751164        3.6050831377418913
21.640695321202024        3.6062237798101364
21.664046955806814        3.606776512960052
21.67781585009348         3.607448209852591
21.702722188301802        3.6080564570431877
21.713564345047466        3.6084896382502274
21.718677776891845        3.6086013084474544
21.750021254772285        3.6100537123453913
21.778213757527002        3.610749983524715
21.78041253750393         3.6108382911681076
21.817625108105563        3.6121244388078986
21.821499382459294        3.6122135784112026
21.860723876448684        3.613849715399552
21.871857893115692        3.614117384226174
21.903290348716666        3.6152855885104582
21.91693305509989         3.6157649984812563
21.948416862124876        3.6168571961238953
21.963370273379393        3.6173317642437715
21.99436590652965         3.618550593413813
22.016389797995437        3.619040885768012
22.032440587966875        3.6197568393366315
22.04973987789385         3.6202443022914217
22.07213336846727         3.6212319226854373
22.10353683529639         3.6221017391482073
22.10497256003785         3.6221710746019062
22.107209378720746        3.622235507604848
22.136508056048072        3.6234304555858134
22.15023432605939         3.6237759193866528
22.171850370679028        3.624737941057715
22.192617761223985        3.6253286158372227
22.209323984884662        3.6260285785530826
22.249613029583216        3.627307769115595
22.258378380869324        3.627568977078042
22.29941970511613         3.6290372978891487
22.306218304240993        3.629221003594796
22.342346996268233        3.6305725455104687
22.35197974633611         3.630834398769485
22.382683117690128        3.6322207924861654
22.413238726604323        3.633048169727796
22.417337591560816        3.633187091866126
22.44828359952699         3.6344855939387637
22.475389825581797        3.635173274509636
22.482472687457282        3.635506469647775
22.49366756910816         3.635800486105663
22.521577509131205        3.6369713290789973
22.533600075426506        3.6372887549108555
22.569017820782342        3.638672128308986
22.588055905403618        3.639141940173025
22.607764985712983        3.6400029998631
22.627657501370784        3.6405579467347815
22.647162918399818        3.6413865472621696
22.687630720164744        3.642660790882535
22.698252275276513        3.64295445292443
22.73738993604434         3.6444682535113944
22.748422969878042        3.6447540760082764
22.77465553487261         3.6454997740472823
22.7794920585828          3.6457178984774443
22.78511320011847         3.6458682992438156
22.807811214749982        3.6468014148499135
22.81894052474587         3.6470354752659215
22.83883196181552         3.647934578858146
22.856158822118232        3.6484237724117934
22.87134589432193         3.649094780132226
22.903558209249045        3.650101270707597
22.91048038567255         3.650326777677184
22.94764685567542         3.6516692006143465
22.955646404291045        3.651919843585786
22.99613487025059         3.6533536489646634
23.004169209944617        3.6535924334614167
23.047838652840586        3.655094663833806
23.0551100038243          3.655304192622157
23.098012365287776        3.6568448857236704
23.107366085948915        3.657080709282905
23.14441497085116         3.6585996545436243
23.16805139601869         3.6591878712944963
23.177115427938325        3.6596100100649203
23.194496528700064        3.6600629630815367
23.209728152963272        3.660667193298225
23.21961042721224         3.660886052051969
23.24771959010663         3.6620916463421143
23.265326410604295        3.6626810140883617
23.293241775814742        3.6634871316953093
23.31114351313804         3.664296151400446
23.356713566597676        3.6654145608338506
23.356722449889094        3.6654149734748835
23.35675953849955         3.665416078569119
23.402182402417598        3.6672631157694258
23.411319757558086        3.6674722956391133
23.444562532913878        3.6687028830854347
23.457445234603775        3.669127540247163
23.490526684107415        3.6702999778963106
23.504138934212534        3.670642914999378
23.52963334459001         3.6715502553377894
23.542722693882347        3.6720271883537983
23.571510174583654        3.672966985841308
23.582095018414293        3.673324293587692
23.616952385387137        3.6744724712343033
23.625540924676574        3.6747343466570914
23.669706334154554        3.676151740182828
23.675625170623487        3.676336974362826
23.68680630047959         3.6766004024129666
23.71644186324545         3.677865643311946
23.731266389411516        3.678344050849659
23.753581978885578        3.679114624193955
23.77446202333323         3.6799090704532267
23.80200390898663         3.6806362847292418
23.817398345768453        3.681300771030463
23.86045831990658         3.682354309134386
23.860953095216587        3.6823769926743544
23.86305542205893         3.6824371669377594
23.906543375690305        3.6841405649937204
23.916711166893457        3.684384040013107
23.947642715020745        3.6855677251465115
23.97026013053729         3.6860972738052373
23.98300109297234         3.6866267725479656
23.993704935399677        3.6869374886517052
24.018434038862807        3.687901816389683
24.042254724803847        3.6886172228478893
24.059147136161698        3.689100708813667
24.08522349034764         3.6901203386753543
24.115359031291906        3.690853399167803
24.116375122079578        3.690889281146238
24.147165676917403        3.691992968298913
24.15752254722497         3.6922274827242805
24.181005723307386        3.693194347326695
24.20383795684746         3.6937974165741494
24.218759053420026        3.6944054510224085
24.25820644790617         3.6955777564574235
24.265124067221645        3.695757666721317
24.30323205719292         3.6970091458327072
24.309038093897136        3.6971454523047385
24.341169832432104        3.698290007487593
24.34881641386201         3.6984607965729293
24.373527010732516        3.699300989529471
24.382157042522035        3.699588197781518
24.407469279974862        3.700426408100702
24.416985834912975        3.7006833564317247
24.43985145675012         3.701510213147948
24.453000384206327        3.701818175213879
24.470557989045282        3.7024474499999362
24.48701080498592         3.7029947334059474
24.507560709179593        3.703766218047158
24.5341714730437          3.7044043364565775
24.54505718888173         3.704860488502049
24.566657857728124        3.705376327275255
24.581243848240053        3.7059670939515366
24.59099072981115         3.706160160870538
24.61458925353861         3.707124813420658
24.632767736687867        3.707639406068104
24.649400664592175        3.708243790037775
24.676669844913622        3.7091728947767773
24.691527339621768        3.709538106230707
24.71564136556595         3.710468584291444
24.741341344269074        3.7110699604960455
24.755147382288673        3.7116510587635387
24.783277924645844        3.712238113430511
24.80019663822403         3.7129139801829782
24.80763096287976         3.7130671064787366
24.859823050512098        3.7147387093140556
24.86565058748116         3.7148787652788937
24.908865342215314        3.7163887723518734
24.918940214746385        3.716637946167039
24.957866055995076        3.7179484797637805
24.970338533145103        3.7182901232248415
25                        3.719267524305906



==> Data/VegValidation/valLRk0.25.csv <==
% Model:              val3_test.mph
% Version:            COMSOL 6.2.0.290
% Date:               Oct 22 2025, 11:16
% Dimension:          1
% Nodes:              1807
% Expressions:        1
% Description:        Line graph
% x/H (1)                 Turbulent kinetic energy
-5                        2.867787438916242E-7
-4.996289144267779        2.8715226914191343E-7
-4.970266039678717        3.035879326212787E-7
-4.962844328214267        3.0439979169573903E-7
-4.9368212236252065       3.2237885583587295E-7
-4.929399512160757        3.232528006871236E-7
-4.903376407571697        3.4284980280861884E-7
-4.895954696107246        3.4375983008109564E-7
-4.869931591518185        3.6400019051535986E-7
-4.862509880053734        3.649548954479006E-7
-4.836486775464673        3.8603749664758014E-7
-4.829065064000223        3.870496100769442E-7
-4.803041959411161        4.0935507257701846E-7
-4.79562024794671         4.104301877943146E-7
-4.769597143357649        4.3408076357531356E-7
-4.762175431893199        4.352257601466643E-7
-4.736152327304139        4.604400832196658E-7
-4.728730615839687        4.6165413818838413E-7
-4.702707511250628        4.882991515853452E-7
-4.695285799786177        4.895929955068295E-7
-4.669262695197116        5.181092790843755E-7
-4.661840983732665        5.194688464712254E-7
-4.6358178791436035       5.491996718212839E-7
-4.628396167679154        5.506477660839018E-7
-4.602373063090092        5.822005548938927E-7
-4.5949513516256415       5.83760968707311E-7
-4.568928247036581        6.176893921839213E-7
-4.561506535572131        6.194003475860704E-7
-4.535483430983069        6.5660709546799E-7
-4.528061719518619        6.585227020485531E-7
-4.502038614929559        7.004355984329395E-7
-4.494616903465108        7.026110748423929E-7
-4.468593798876047        7.510586306647111E-7
-4.4611720874115965       7.535045187529257E-7
-4.435148982822535        8.090819000080818E-7
-4.427727271358085        8.117658961537147E-7
-4.401704166769023        8.736901401244415E-7
-4.394282455304573        8.765421348669128E-7
-4.368259350715513        9.429964403176427E-7
-4.360837639251063        9.458874747136717E-7
-4.334814534662002        1.013125685985703E-6
-4.327392823197552        1.0159133815601423E-6
-4.301369718608491        1.0774529931063985E-6
-4.293948007144041        1.0803611706611573E-6
-4.267924902554978        1.143975437384923E-6
-4.260503191090529        1.1470540674944347E-6
-4.234480086501465        1.214207732833806E-6
-4.227058375037017        1.2174869868874584E-6
-4.201035270447952        1.2889764281908824E-6
-4.193613558983504        1.2924817346389294E-6
-4.167590454394441        1.3690804639022569E-6
-4.160168742929992        1.3728202033451229E-6
-4.1341456383409305       1.4545514419182326E-6
-4.126723926876481        1.458553772451423E-6
-4.100700822287418        1.5464169041494118E-6
-4.093279110822969        1.5506698604799943E-6
-4.067256006233906        1.6435388151905633E-6
-4.059834294769456        1.6481209796881632E-6
-4.033811190180394        1.7488938288446205E-6
-4.026389478715944        1.7537555883024576E-6
-4.000366374126883        1.8604584782826786E-6
-3.992944662662433        1.8656251113794433E-6
-3.966921558073372        1.9780567751882033E-6
-3.9594998466089226       1.9836601454819007E-6
-3.93347674201986         2.1069073694670553E-6
-3.926055030555411        2.1128452405761083E-6
-3.9000319259663474       2.243612203785388E-6
-3.8926102145018993       2.249831919586122E-6
-3.8665871099128353       2.3853741805613724E-6
-3.8591653984483862       2.3919838429934745E-6
-3.8331422938593236       2.5368175078564592E-6
-3.825720582394875        2.543689738781735E-6
-3.7996974778058124       2.692599915366395E-6
-3.7922757663413633       2.699849302473425E-6
-3.7662526617523002       2.8559524879563912E-6
-3.758830950287851        2.863679744420682E-6
-3.7328078456987877       3.029895693924706E-6
-3.725386134234339        3.0381484097838976E-6
-3.6993630296452764       3.215497005529346E-6
-3.6919413181808274       3.224335168216121E-6
-3.6659182135917647       3.4142056663536387E-6
-3.6584965021273157       3.423687210388488E-6
-3.632473397538253        3.6279485235009674E-6
-3.6250516860738045       3.638052505883149E-6
-3.599028581484741        3.855483771993561E-6
-3.5916068700202923       3.866244818023956E-6
-3.5655837654312292       4.097377711079615E-6
-3.558162053966781        4.108849274435042E-6
-3.5321389493777176       4.354721517762E-6
-3.5247172379132685       4.366968800958046E-6
-3.498694133324206        4.629110074980812E-6
-3.4912724218597573       4.6421878507404304E-6
-3.4652493172706937       4.9214726038594226E-6
-3.457827605806245        4.935475018080594E-6
-3.431804501217181        5.233835184346618E-6
-3.4243827897527326       5.248893944381521E-6
-3.398359685163669        5.569867948551975E-6
-3.3909379736992205       5.586057633046897E-6
-3.364914869110157        5.9311209059541485E-6
-3.3574931576457083       5.948524866206704E-6
-3.3314700530566452       6.319320956790641E-6
-3.3240483415921966       6.338033206966865E-6
-3.2980252370031335       6.737061008335558E-6
-3.2906035255386845       6.757096196714187E-6
-3.2645804209496214       7.1839394339699156E-6
-3.257158709485172        7.205333344195108E-6
-3.2311356048961093       7.659695532135973E-6
-3.22371389343166         7.682572962148689E-6
-3.197690788842598        8.16689688898984E-6
-3.190269077378149        8.191441967993495E-6
-3.164245972789087        8.709727672479602E-6
-3.156824261324637        8.736174267666287E-6
-3.1308011567355742       9.294586145066494E-6
-3.1233794452711257       9.323088164696054E-6
-3.097356340682062        9.925418388645897E-6
-3.0899346292176135       9.956054359210763E-6
-3.0639115246285504       1.0602705470192876E-5
-3.0564898131641014       1.0635635699484291E-5
-3.0304667085750387       1.1330403632793631E-5
-3.0230449971105897       1.1365719621555354E-5
-2.997021892521527        1.210892240614944E-5
-2.9896001810570776       1.214685314185277E-5
-2.963577076468015        1.2942497790065777E-5
-2.956155365003566        1.29834096846706E-5
-2.9301322604145033       1.3840835788622933E-5
-2.9227105489500547       1.388500544264381E-5
-2.896687444360991        1.4809960531775524E-5
-2.889265732896542        1.4857680385602346E-5
-2.8632426283074794       1.585713918987252E-5
-2.8558209168430304       1.590857743786486E-5
-2.8297978122539678       1.698609040818555E-5
-2.8223761007895187       1.7041242764069587E-5
-2.7963529962004565       1.8194308655278276E-5
-2.7889312847360075       1.825313340021628E-5
-2.762908180146944        1.947572967015172E-5
-2.7554864686824954       1.953851525684683E-5
-2.729463364093432        2.0835695571535492E-5
-2.7220416526289837       2.0902838362014163E-5
-2.6960185480399197       2.22799042757802E-5
-2.6885968365754715       2.2352217527978962E-5
-2.6625737319864076       2.383190676631938E-5
-2.6551520205219594       2.390979225958736E-5
-2.629128915932896        2.550360475566403E-5
-2.6217072044684473       2.558735278584431E-5
-2.595684099879384        2.7300795848351243E-5
-2.5882623884149356       2.7390939160575108E-5
-2.5622392838258725       2.9228233068216838E-5
-2.5548175723614235       2.9325616483239435E-5
-2.5287944677723604       3.130000446177465E-5
-2.5213727563079114       3.1405589475620065E-5
-2.4953496517188487       3.352507928337686E-5
-2.4879279402543997       3.364008588051282E-5
-2.4619048356653375       3.591631183441402E-5
-2.454483124200889        3.6041784707824506E-5
-2.4284600196118262       3.8491737281714834E-5
-2.4210383081473776       3.8629267920901596E-5
-2.395015203558314        4.1269742442171626E-5
-2.387593492093865        4.1420343102506855E-5
-2.361570387504801        4.4275986540745274E-5
-2.3541486760403525       4.444106510476068E-5
-2.3281255714512885       4.753579541985546E-5
-2.3207038599868404       4.771688091705605E-5
-2.2946807553977773       5.1075380539462186E-5
-2.2872590439333282       5.127420335425145E-5
-2.2612359393442656       5.492481467795066E-5
-2.2538142278798166       5.514314963998181E-5
-2.227791123290755        5.910884237589439E-5
-2.2203694118263058       5.934864970397041E-5
-2.194346307237243        6.365261477800363E-5
-2.186924595772794        6.391616951010982E-5
-2.1609014911837305       6.859437053445518E-5
-2.1534797797192815       6.888431420058814E-5
-2.1274566751302184       7.398701222730852E-5
-2.1200349636657694       7.430656443839636E-5
-2.0940118590767076       7.989473692331545E-5
-2.086590147612258        8.024747483575846E-5
-2.0605670430231964       8.638542704235518E-5
-2.0531453315587465       8.677551200615137E-5
-2.027122226969686        9.353725662703941E-5
-2.0197005155052365       9.396909498035019E-5
-1.9936774109161732       1.0143747583830817E-4
-1.986255699451724        1.0191412315574113E-4
-1.9602325948626609       1.1018571945320996E-4
-1.9528108833982116       1.1071217508150331E-4
-1.9267877788091492       1.1989017065545734E-4
-1.9193660673446997       1.2047280376069042E-4
-1.8933429627556375       1.3067683421424904E-4
-1.8859212512911883       1.313220155135078E-4
-1.8598981467021258       1.4264233928098735E-4
-1.8524764352376766       1.4335788286295997E-4
-1.8264533306486141       1.5593054596255311E-4
-1.8190316191841647       1.567253930141819E-4
-1.7930085145951022       1.7070224042516573E-4
-1.7855868031306528       1.7158453316514646E-4
-1.7595636985415906       1.871204613239377E-4
-1.7521419870771409       1.881000972960756E-4
-1.726118882488079        2.0537399593856273E-4
-1.7186971710236292       2.064633208070611E-4
-1.6926740664345679       2.256810034846605E-4
-1.6852523549701186       2.2689468058966137E-4
-1.6592292503810566       2.4830253550035407E-4
-1.6518075389166071       2.496573189641688E-4
-1.6257844343275445       2.7354331117822816E-4
-1.6183627228630952       2.750582900690642E-4
-1.592339618274033        3.017487226151874E-4
-1.5849179068095838       3.0344574652784036E-4
-1.558894802220521        3.333095328691842E-4
-1.5514730907560719       3.3521249149895903E-4
-1.5254499861670092       3.686752533896343E-4
-1.51802827470256         3.708106449287478E-4
-1.4920051701134973       4.083381897526481E-4
-1.4845834586490483       4.1073948832555775E-4
-1.458560354059986        4.528546661273691E-4
-1.4511386425955366       4.5556055589356066E-4
-1.4251155380064742       5.028498928866634E-4
-1.4176938265420247       5.059050831090555E-4
-1.391670721952963        5.590168813915967E-4
-1.3842490104885132       5.62471213112595E-4
-1.3582259058994515       6.22135072486308E-4
-1.3508041944350018       6.260452239810099E-4
-1.3247810898459398       6.93082859692149E-4
-1.3173593783814899       6.975131686088705E-4
-1.2913362737924279       7.728391485816045E-4
-1.2839145623279782       7.778619751587012E-4
-1.2578914577389164       8.624812809715868E-4
-1.2504697462744667       8.68179180850676E-4
-1.2244466416854047       9.632416195748027E-4
-1.2170249302209553       9.697026904800955E-4
-1.191001825631893        0.0010761395502195494
-1.1835801141674436       0.0010834552214218085
-1.1575570095783814       0.0012019769166197946
-1.1501352981139321       0.0012102563869818277
-1.1241121935248697       0.001342211565182897
-1.1166904820604202       0.0013515777374396949
-1.090667377471358        0.0014984944998856443
-1.0832456660069087       0.0015090763723509138
-1.0572225614178463       0.001672204027261186
-1.049800849953397        0.0016841435130930259
-1.0237777453643346       0.0018649526914552657
-1.0163560338998854       0.0018784093907206548
-0.9903329293108226       0.002078850211542651
-0.9829112178463738       0.002093999653843544
-0.9568881132573106       0.0023162628660066695
-0.9494664017928617       0.0023332962253390446
-0.9234432972037988       0.0025797637612242933
-0.9160215857393497       0.002598886481095976
-0.8899984811502872       0.0028720685501359114
-0.8825767696858379       0.002893496777378363
-0.8565536650967757       0.0031958983596865206
-0.8491319536323265       0.0032198544686908017
-0.8231088490432641       0.003553824002426598
-0.8156871375788148       0.0035805293270252552
-0.7896640329897525       0.003948123456264113
-0.7822423215253034       0.003977788505204964
-0.7562192169362406       0.004380636558665839
-0.7487975054717917       0.004413448748010836
-0.7227744008827284       0.004852616698561419
-0.7153526894182796       0.004888739797833694
-0.6893295848292162       0.005364997042608664
-0.6819078733647672       0.0054044067582501515
-0.655884768775705        0.005910521776103176
-0.6484630573112553       0.005952987122487948
-0.6224399527221943       0.0064786068588939885
-0.6150180533107197       0.006523908454358716
-0.5889943752886068       0.00706985354491807
-0.5815679098814732       0.007117504617681793
-0.5555419778074617       0.0076810871668526815
-0.5480965645337468       0.007730260069175173
-0.5220772148844238       0.008305597982229587
-0.5145827436316178       0.008355448825803432
-0.48860377571929614      0.008942060301683796
-0.48101466480206856      0.008991936184436073
-0.45514296099446844      0.009585740088318489
-0.44741308465488816      0.009633402268519919
-0.4217668785308507       0.010227236783307787
-0.4138045689378316       0.010270507761257147
-0.3885504988045967       0.010856659655647765
-0.38019580846875206      0.010894679133827025
-0.3554690787329165       0.011442745359241648
-0.3466139629530681       0.011448341892066997
-0.3227481181606689       0.01193424699722041
-0.3133745778021196       0.01193685276611152
-0.2902164116097494       0.01205221623953208
-0.28167867673444713      0.012175480895335555
-0.2591871087871486       0.012299747884641422
-0.2500198387862037       0.01202239768846633
-0.23140522443697126      0.011664316729553276
-0.2236272044330654       0.01207168394959313
-0.1958473347850811       0.011044505558984837
-0.1920033591583406       0.011200347675868501
-0.18724991046337056      0.01103166287695449
-0.16197054906444547      0.01334949709380333
-0.13584276451974955      0.011701702271352294
-0.1351711581306324       0.011752864485146536
-0.13453677919355345      0.01168019743779479
-0.10819117611968032      0.013121081726925225
-0.08143052600894027      0.010927973172645884
-0.08117258167496635      0.010939726192193827
-0.08091494381097109      0.01092121892265136
-0.054151333578402794     0.01324827404425018
-0.027162999312184424     0.01603116056477161
-0.027085531523475054     0.016045711947031235
-0.027008517091602298     0.016145549006262597
0                         0.052815669776336824
0.02692550365735702       0.10092933622956046
0.027018798035368257      0.10116898413733413
0.02711258157057292       0.10127021463811539
0.054028438295743934      0.14438252760091985
0.08075750058461058       0.16293516846056133
0.08107041653392855       0.16362198926811583
0.08138633346950264       0.1639611153227565
0.10812466787449732       0.21444933763144924
0.13441079176637677       0.23896797395184113
0.13514088132768978       0.24044970950167166
0.13589832325281578       0.24120714244925354
0.1623541418962228        0.2884305812116088
0.1859977274826204        0.3127767104796293
0.18848248093830866       0.3172337247734855
0.1907959751247207        0.3193068655042597
0.2151672811927249        0.35545154951426683
0.237536567219264         0.37527402650570324
0.2402755336037566        0.3800003224147113
0.24333776643817318       0.3832304912235658
0.26558204695393167       0.4163936953882307
0.2817315855615929        0.44340757004934583
0.2929865794594014        0.454127077982737
0.31483632015863927       0.4799464238772384
0.3237151558959925        0.48745629116920997
0.34744349670667185       0.5143415212731821
0.3554686166237072        0.5190408905296022
0.38005969894586017       0.5443887188288203
0.38786993229457956       0.5492675436288528
0.4129731365619241        0.5735667650885908
0.42073445550385535       0.5781921145608959
0.4461619800811032        0.6015233451990274
0.4539466180187998        0.60582733655713
0.4794683767819262        0.6281536711753996
0.48725702815418          0.6323706119491159
0.5127867289217126        0.6536897275782916
0.5205669140179456        0.6581349910795573
0.5461139705798517        0.6783101924990255
0.5538941118815005        0.683228232115017
0.5794447056043647        0.702489334317874
0.5872252718872665        0.7079395233149639
0.612776750461124         0.727772373069996
0.6205575101135378        0.7335634471389388
0.6461097254764598        0.7545963151444648
0.6538904689126944        0.7606806662863619
0.6794430208697968        0.7818169525867878
0.6872236860615129        0.788087117785749
0.7127763693253361        0.8091271993647344
0.7205569869593519        0.8155130354265684
0.7461096934982945        0.8364945181757626
0.753890311297178         0.8429060519960898
0.7794430254588349        0.8638309834436393
0.7872236422361865        0.8700592776389684
0.8127763585955186        0.890686887893273
0.8205569830998843        0.8965906900366517
0.8461096825795973        0.9166339104937681
0.8538903553834938        0.9224142098615182
0.8794429710632906        0.9418434813535389
0.8872237578684177        0.9476237855657716
0.9127762250404847        0.9664842737171595
0.9205571315522775        0.9722734580145105
0.9461095120834326        0.9905815012113833
0.953890430554407         0.9963607493181267
0.9794428847921242        1.0141111445168727
0.9872236916048185        1.0198553543388906
1.0127763010323303        1.0370263844418572
1.020556974844206         1.0426883871039598
1.0461096918224773        1.059232797623951
1.05389030817753          1.064743613641235
1.0794430251558103        1.0805966643863203
1.0872236415108634        1.0858983958565542
1.112776358489144         1.1009965514663747
1.120556974844197         1.1060516828520792
1.1461096918224767        1.120334797925031
1.1538903081775302        1.1251172153919622
1.1794430251558097        1.1385228203681337
1.1872237338209382        1.1430122264703575
1.2127764214848538        1.1554865967720473
1.2205573327616053        1.1596668348994217
1.2461098254050862        1.1711714934467605
1.25389096855144          1.1750319110222658
1.2794432808055447        1.1855429048384214
1.2872246102953335        1.1890782708363363
1.312776605141508         1.1985826333927163
1.320557930291567         1.2017892033502033
1.3461096811780502        1.2102829475049923
1.3538909806320363        1.2131629838304958
1.3794427203109159        1.2206537938950304
1.3872241178622748        1.223211249904798
1.412775947177605         1.2297128023637014
1.4205573118505859        1.231951811670994
1.4461094561394168        1.237479596815104
1.4538904851318246        1.2394054013671023
1.4794429586787263        1.2439800471690676
1.4872236957680485        1.245600022524567
1.5127763430573518        1.249246652942615
1.5205571339846895        1.250569705337387
1.546109742090522         1.2533125003348022
1.5538907205764234        1.254345196097481
1.5794431490010825        1.2562079344421018
1.5872236415108625        1.256960388773582
1.612776358489142         1.2579698237960022
1.6205569926558274        1.258449575946789
1.6461096860803996        1.2585771209092487
1.6538903705187127        1.258804299175458
1.6794430050583928        1.2580781973655695
1.6872238169446696        1.2581037644900905
1.712776394688396         1.2566997633716035
1.7205573870255324        1.2564781803319667
1.7461098079137582        1.2545952389155386
1.7538903081775286        1.2541115280077615
1.77944302515581          1.2517358862871122
1.7872236593224944        1.251013006572543
1.8127763527470682        1.248093236039999
1.8205570371853808        1.2471592435317034
1.8461096717250611        1.2436722899227293
1.8538904836113377        1.2425486996933701
1.8794430613550634        1.23849451859357
1.8872240536922003        1.2371974043752254
1.9127764745804245        1.2325880196506012
1.920556974844196         1.2311303023032127
1.9461096918224756        1.225993434416469
1.953890325989161         1.2243863355688716
1.979443019413734         1.2187612866493993
1.9872237038520464        1.2170163124021178
2.0127763383917268        1.2109420917123608
2.0205571502780035        1.2090702423634945
2.04610972802173          1.2025833557958805
2.0538907203588663        1.200594186647389
2.079443141247093         1.1937270150208767
2.0872236415108643        1.1916291824636138
2.112776358489144         1.1844103330706683
2.120556992655829         1.182212497030202
2.1461096860804005        1.1746626308886794
2.1538903705187136        1.172374763687295
2.1794430050583933        1.1645173443690346
2.1872238169446696        1.1621487187816495
2.2127763946883965        1.1540330630848878
2.2205573870255333        1.151589318439692
2.2461098079137587        1.1432378765305091
2.2538903081775294        1.1407252471320661
2.2794430251558104        1.132157282479836
2.2872236593224953        1.1295816566892343
2.3127763527470684        1.1208198760523223
2.3205570371853814        1.118187078218067
2.346109671725061         1.1092517081653077
2.353890483611338         1.1065676887925482
2.3794430613550634        1.0974772735310336
2.3872240536922003        1.0947474772448462
2.4127764745804248        1.085519580871523
2.4205569748441955        1.0827496558519742
2.446109691822476         1.0734003704141684
2.453890325989161         1.0705954708487224
2.4794430194137345        1.0611408998622123
2.487223703852047         1.0583057958791657
2.5127763383917276        1.0487627356051565
2.520557150278005         1.0459023487391852
2.546109728021729         1.0362879560541158
2.5538907203588668        1.0334069201695077
2.579443141247091         1.0237374486926774
2.5872236415108625        1.0208406204951133
2.612776358489142         1.0111308285370788
2.6205569926558274        1.0082226436744204
2.6461096860804005        0.9984880065479261
2.653890370518713         0.9955726382281397
2.679443005058394         0.9858275031856129
2.6872238169446696        0.9829090906420309
2.712776394688397         0.9731654943116506
2.7205573870255333        0.9702476197934998
2.7461098079137596        0.9605150522308655
2.7538903081775308        0.9576012105242573
2.779443025155812         0.947887056930967
2.7872236593224966        0.9449800922660209
2.81277635274707          0.9352923898695937
2.8205570371853828        0.9323947741706989
2.846109671725062         0.9227419290087989
2.8538904836113383        0.9198561670020295
2.8794430613550643        0.910246249694826
2.887224053692201         0.9073745984248479
2.912776474580427         0.8978148407750248
2.9205569748441977        0.8949597039412179
2.946109691822478         0.885456476191038
2.9538903259891627        0.8826198144423719
2.9794430194137353        0.8731795544112504
2.987223703852048         0.8703630542596457
3.0127763383917276        0.8609915638856995
3.0205571502780044        0.8581968984889781
3.0461097280217313        0.8488993561908591
3.0538907203588685        0.8461279714911538
3.079443141247093         0.8369091196863944
3.0872236415108643        0.8341626213867557
3.1127763584891435        0.8250265829507154
3.120556992655829         0.8223061817301096
3.146109686080401         0.8132567889713228
3.153890370518714         0.8105634394202774
3.1794430050583946        0.8016038744423826
3.187223816944671         0.7989385063997565
3.212776394688397         0.7900717054800036
3.2205573870255337        0.7874350955123308
3.2461098079137587        0.778663847603133
3.2538903081775303        0.776056964608519
3.27944302515581          0.7673835685112255
3.287223659322496         0.7648070417358074
3.3127763527470675        0.7562336671941943
3.320557037185381         0.7536879361326776
3.3461096717250607        0.7452164333119842
3.3538904836113375        0.7427019581042982
3.3794430613550626        0.7343339717341003
3.3872240536922           0.7318511149545355
3.4127764745804248        0.7235880369177667
3.420556974844196         0.7211373451165074
3.4461096918224765        0.7129801698250848
3.4538903259891613        0.7105618877212385
3.479443019413733         0.702511526021676
3.4872237038520457        0.7001257365334221
3.5127763383917263        0.6921826420587176
3.5205571502780026        0.6898294288735525
3.5461097280217286        0.6819936922495542
3.553890720358865         0.6796730474349709
3.5794431412470917        0.6719446326765076
3.5872236415108625        0.6696567387493535
3.6127763584891444        0.6620357001541104
3.6205569926558296        0.6597805174128852
3.6461096860804023        0.6522673271285776
3.6538903705187153        0.650044743006394
3.6794430050583937        0.642639471871858
3.687223816944671         0.6404494060915695
3.7127763946883965        0.633151750373536
3.720557387025533         0.6309940617686719
3.7461098079137574        0.6238037574689042
3.753890308177529         0.6216785025754921
3.7794430251558095        0.6145953221380283
3.7872236593224953        0.61250235472689
3.8127763527470675        0.6055261411046328
3.8205570371853805        0.6034652245978993
3.8461096717250594        0.596595363666576
3.8538904836113357        0.5945662703127488
3.8794430613550617        0.5878018173480888
3.887224053692199         0.5858042791736948
3.9127764745804243        0.5791444997923227
3.920556974844195         0.5771784691881695
3.9461096918224756        0.5706227786867136
3.9538903259891605        0.5686880223612274
3.9794430194137336        0.5622358976463154
3.987223703852046         0.5603320547035481
4.012776338391726         0.5539825486008086
4.02055705450261          0.5521093290222105
4.0461096661423674        0.5458610157125086
4.053890349160936         0.5440181480632498
4.079443011943667         0.5378705225896986
4.087223641510862         0.536057798087064
4.112776358489142         0.5300108004671864
4.120556974844195         0.5282280546486792
4.146109691822475         0.5222810741660809
4.153890308177528         0.5205280501884785
4.179443025155807         0.5146799387016266
4.18722364151086          0.5129563184267619
4.2127763584891404        0.5072064108147277
4.220556974844195         0.5055119137479201
4.246109691822475         0.4998595744862834
4.253890308177528         0.49819391503055505
4.2794430251558095        0.49263836273295103
4.287223733714342         0.49100130241298157
4.312776421806129         0.48554184088705904
4.320557777995919         0.48393310212353685
4.34611028126972          0.478569061042305
4.353893180740837         0.4769882518253899
4.379444655743176         0.4717189023729005
4.387228551504328         0.4701656245008117
4.412777703946924         0.46499020454082
4.420562862136            0.4634638901992343
4.446114782899343         0.45837938693713787
4.453906546269764         0.4568783979345901
4.479457302916656         0.45188337190040795
4.487264202675646         0.45040515082130167
4.512799708893247         0.44549947264224576
4.520634155114513         0.4440420746023002
4.546107539972947         0.4392309496813045
4.554025206767933         0.437786937763343
4.579277698732366         0.43310078312102973
4.5874371848202395        0.4316412361818539
4.61241600995435          0.42708567675375897
4.6208362770369895        0.42562135692222114
4.645074124896493         0.42127948517944247
4.65406598931712          0.4197602550310618
4.677451616067772         0.4156607808252763
4.687026385181977         0.41405287222859366
4.710166538601167         0.41010635676798207
4.719941482743438         0.4085186445102942
4.74311086248993          0.40447735925866823
4.7542782742408685        0.4027726042634254
4.772943095598247         0.39966962694035496
4.784324834802405         0.397657728717991
4.807686804781536         0.3946432913905066
4.81049175273873          0.39415360154532614
4.812739838571341         0.39383999749523746
4.837421020678168         0.3893213002305729
4.864611776217117         0.3857587656644919
4.864710740132019         0.385740959964758
4.864809149695578         0.3857275400868471
4.891708944633688         0.3807897785045881
4.9187381831882835        0.37727298086820393
4.918766584498048         0.37726796752734726
4.918795139035084         0.3772640349635627
4.94584685109385          0.37226085990162877
4.972905038602855         0.3683103228137789
4.972917898776242         0.36830784474954165
4.972930802795242         0.3683049304197815
5                         0.3612893129101121
5.0270755625619605        0.3544080418218532
5.054151064677084         0.34620989422374604
5.081226687687312         0.3395995181352722
5.108302250246266         0.3315033442341103
5.134203441872609         0.3253335545732796
5.134951556947827         0.325105039715015
5.135754762405971         0.32490330199761885
5.161405841980466         0.31738282780488625
5.184863505088062         0.31192652153893763
5.187458863064167         0.3111593675076522
5.1903225623828           0.31045390827016583
5.213433039814198         0.3038903789117605
5.235703262120039         0.298914901167641
5.239844710432445         0.29774834190296745
5.244107986543972         0.29676180453366985
5.265082144187759         0.291180620845402
5.282786522251193         0.2869293912553716
5.292542093132603         0.2846372617063445
5.315914705216697         0.2790732565122016
5.323803443166188         0.27731622575573195
5.348637640909183         0.27156983473312213
5.355867231856068         0.2700217598080395
5.381685504440568         0.2642080090037148
5.388822752500321         0.26272661386628304
5.415040925109359         0.25701596976143376
5.4222936193391           0.2555622585327613
5.448519777790089         0.2500434063787961
5.455786442305612         0.24863466269668788
5.482012600756595         0.24330438549822747
5.489279265272121         0.2419412218039031
5.515505423723096         0.23679430522792067
5.522772088238624         0.2354755624401133
5.5489982466895995        0.23050664228894865
5.556264911205127         0.22923108202917125
5.582491069656108         0.22443457760709867
5.589757734171633         0.22320087560746193
5.615983892622614         0.21857098348112472
5.6232505571381415        0.21737778379327397
5.649476715589117         0.2129086251734051
5.656743380104645         0.21175455922398007
5.682969538555622         0.20744006324126546
5.6902362030711515        0.2063237404393385
5.716462361522132         0.2021579297996266
5.72372902603766          0.20107797223596702
5.749955184488643         0.1970551022476389
5.7572218490041704        0.19601015946529288
5.78344800745515          0.19212453251430803
5.79071467197068          0.19111326985100996
5.816940830421655         0.18735931150189428
5.824207494937188         0.18638042028028573
5.850433653388163         0.18275273861035993
5.857700317903694         0.1818049448396009
5.883926476354668         0.17829833599983502
5.891193140870199         0.1773804032532817
5.917419299321175         0.17398984078581614
5.924685963836703         0.17310056903465512
5.950912122287683         0.1698211971852548
5.9581787868032094        0.1689594234161912
5.9844049452541945        0.1657865491552757
5.9916716097697185        0.16495114705849506
6.017897768220704         0.16188025425197877
6.025164432736229         0.1610701359599988
6.051390591187211         0.1580969018019623
6.0586572557027365        0.15731102138381345
6.0848834141537145        0.15443131831582554
6.092150078669242         0.15366867218761
6.118376237120217         0.1508785487036028
6.125642901635744         0.15013817339719338
6.1518690600867245        0.1474338450816226
6.159135724602251         0.14671481783228216
6.185361883053233         0.14409268679326506
6.1926285475687575        0.14339412565979556
6.218854706019738         0.1408507608311935
6.226121370535263         0.14017182050027657
6.252347528986249         0.1377039185478556
6.25961419350177          0.1370437874811628
6.285840351952759         0.13464817863230216
6.29310701646828          0.13400608042503595
6.319333174919269         0.13167973391224136
6.326599839434792         0.1310549268263763
6.352825997885774         0.1287949739174004
6.360092662401301         0.1281867528866121
6.386318820852278         0.1259904834422804
6.393585485367806         0.1253981792965594
6.419811643818777         0.1232630096984565
6.427078308334306         0.12268598623477064
6.4533044667852835        0.1206094467240681
6.460571131300809         0.12004709796926367
6.486797289751793         0.1180268249008479
6.494063954267315         0.11747857209035688
6.520290112718309         0.11551230929379104
6.52755677723383          0.11497760274449764
6.553782935684819         0.11306321463048521
6.561049600200343         0.11254153461542868
6.587275758651324         0.11067699697083308
6.5945424231668515        0.11016785095020516
6.620768581617826         0.1083512206635772
6.628035246133359         0.10785413939625552
6.65426140458433          0.10608358049244265
6.6615280690998615        0.10559812059061563
6.687754227550836         0.10387188945743187
6.695020892066367         0.10339763045023122
6.72124705051734          0.10171404188626955
6.728513715032867         0.10125058231849347
6.754739873483844         0.09960804895180944
6.762006537999369         0.09915501014558055
6.788232696450352         0.09755204782069253
6.795499360965876         0.09710907410188836
6.821725519416862         0.09554425021310178
6.828992183932383         0.09511100255214949
6.855218342383372         0.09358293833689782
6.862485006898892         0.09315909354810625
6.888711165349881         0.0916664985421346
6.895977829865401         0.09125175205256805
6.922203988316389         0.08979340520683038
6.929470652831908         0.08938746944402198
6.955696811282897         0.08796220653872375
6.962963475798419         0.08756480914261372
6.989189634249405         0.08617152687018845
6.996456298764928         0.0857824100656415
7.022682457215909         0.08442006654307004
7.029949121731436         0.0840389865844833
7.056175280182416         0.08270659395561888
7.063441944697942         0.08233331986843768
7.089668103148923         0.08102992443744193
7.096934767664449         0.08066423556099601
7.123160926115428         0.07938891594369543
7.130427590630955         0.07903060103067094
7.156653749081937         0.07778250125496494
7.163920413597461         0.07743136138231024
7.190146572048446         0.07620967311220297
7.19741323656397          0.07586551946443892
7.223639395014957         0.07466946163445012
7.23090605953048          0.07433211379140081
7.257132217981466         0.07316094261262829
7.264398882496988         0.07283022901300013
7.290625040947971         0.07168324025480494
7.297891705463496         0.07135899862301259
7.324117863914471         0.07023553835520151
7.33138452843             0.069917616088407
7.35761068688097          0.06881706031980944
7.364877351396499         0.06850531161544497
7.391103509847475         0.06742705645714908
7.398370174363            0.0671213412404947
7.4245963328139855        0.06606480006235003
7.431862997329507         0.06576498349998325
7.4580891557805           0.06472959895441247
7.465355820296019         0.06443555228286599
7.491581978747009         0.06342079173418179
7.498848643262532         0.06313239188963941
7.525074801713515         0.062137758376683866
7.532341466229042         0.06185488919345433
7.558567624680021         0.06087990916151678
7.565834289195549         0.06060245943349468
7.592060447646529         0.059646667184576015
7.599327112162058         0.059374529407782886
7.625553270613036         0.05843749324997907
7.632819935128564         0.05817056583603871
7.659046093579539         0.0572518671363953
7.666312758095069         0.05699005248658993
7.69253891654604          0.05608929283766749
7.699805581061568         0.0558324978531974
7.726031739512545         0.054949300889849326
7.733298404028073         0.05469743690933254
7.759524562479055         0.05383143120454163
7.766791226994579         0.053584412389936206
7.793017385445564         0.052735244327216414
7.800284049961087         0.05249298856280085
7.826510208412072         0.05166032400682319
7.8337768729275945        0.05142275290693832
7.860003031378582         0.05060627531119373
7.867269695894105         0.05037331451579477
7.893495854345092         0.04957272806373061
7.900762518860617         0.04934430700539769
7.9269886773115985        0.04855931143298256
7.934255341827127         0.048335360771976026
7.960481500278101         0.0475656673345096
7.967748164793632         0.047346121030241446
7.993974323244603         0.0465914650191294
8.001240987760134         0.04637626140954257
8.027467146211109         0.045636389759618375
8.034733810726637         0.04542547022215774
8.060959969177617         0.044700146793226744
8.068226633693143         0.04449345645525895
8.094452792144125         0.04378246716473276
8.101719456659652         0.04357995531190317
8.127945615110631         0.04288308044538043
8.135212279626158         0.042684697556208046
8.16143843807714          0.0420017141223296
8.168705102592664         0.041807412308825426
8.194931261043651         0.041138122518663785
8.202197925559172         0.040947858010538914
8.228424084010161         0.04029207686100347
8.23569074852568          0.040105809142558735
8.26191690697667          0.03946336651048164
8.269183571492189         0.03928105877101138
8.295409729943177         0.03865179186807585
8.302676394458699         0.03847341046879645
8.328902552909685         0.03785716423192494
8.336169217425208         0.0376826785848343
8.36239537587619          0.03707931086067534
8.369662040391715         0.03690869394385928
8.395888198842693         0.036318077187752255
8.403154863358221         0.03615130601130009
8.429381021809194         0.03557332150228514
8.436647686324722         0.03541037673465988
8.4628738447757           0.03484491364089871
8.470140509291227         0.034685779603356504
8.496366667742208         0.034132741091151816
8.503633332257735         0.033977406513630445
8.529859490708716         0.03343671093728772
8.537126155224243         0.03328516931150194
8.563352313675223         0.03275674614031816
8.57061897819075          0.032608995589085976
8.596845136641734         0.032092785741051934
8.604111801157257         0.03194882932104435
8.630337959608243         0.03144479132758362
8.637604624123766         0.03130463802316717
8.66383078257475          0.030812748711429243
8.671097447090274         0.03067641407619647
8.697323605541257         0.030196665415401787
8.704590270056782         0.030064171391584155
8.730816428507762         0.029596571619374477
8.738083093023288         0.029467947131246095
8.764309251474268         0.029012528327740088
8.771575915989793         0.028887811034341637
8.797802074440778         0.028444629165825994
8.805068738956301         0.0283238660218489
8.831294897407288         0.027892985717279724
8.83856156192281          0.027776232278297994
8.864787720373798         0.027357749603142627
8.87205438488932          0.027245073210863495
8.8982805433403           0.026839124061761428
8.905547207855827         0.026730605747556976
8.931773366306803         0.026337342013193817
8.93904003082233          0.02623307564259294
8.965266189273304         0.025852682955456886
8.972532853788833         0.02575277864660014
8.998759012239812         0.025385495149131687
9.00602567675534          0.025290083063987563
9.032251835206324         0.02493620306984419
9.039518499721847         0.024845436127038396
9.065744658172834         0.024505311714776417
9.073011322688359         0.02441936827177105
9.099237481139339         0.024093399625789692
9.106504145654865         0.024012485250111258
9.132730304105841         0.023701131280048655
9.139996968621372         0.023625482885458307
9.166223127072342         0.02332929236325194
9.173489791587873         0.023259185771930507
9.199715950038849         0.02297881073523796
9.206982614554377         0.022914567048724722
9.23320877300536          0.022650773018827293
9.240475437520885         0.02259276570579625
9.266701595971869         0.022346461873355445
9.273968260487393         0.022295127028457748
9.300194418938375         0.022067363161104935
9.307461083453902         0.022023206758247697
9.333687241904883         0.021815176720415483
9.340953906420406         0.021778784088673536
9.36718006487139          0.021591949426165366
9.374446729386914         0.02156400909113296
9.4006728878379           0.021400102987339808
9.407939552353422         0.021381421540559754
9.43416571080441          0.02124248655132143
9.44143237531993          0.021234006862586568
9.467658533770917         0.021122446165726456
9.47492519828644          0.0211252694465291
9.501151356737424         0.02104394157101234
9.508418021252947         0.021059356816830285
9.534644179703932         0.021011686044499083
9.541910844219455         0.021041203405388308
9.56813700267044          0.021031293605166368
9.575403667185963         0.02107667969719684
9.601629825636948         0.021109457829839355
9.608896490152471         0.02117277562748032
9.635122648603456         0.021254160376677884
9.642389313118981         0.021337811615993196
9.668615471569963         0.02147492284395602
9.675882136085487         0.021581692285191814
9.702108294536464         0.021783102648422155
9.70937495905199          0.021916202933173725
9.735601117502966         0.022192219177224807
9.742867782018493         0.02235533324145959
9.769093940469473         0.02271832690374158
9.776360604985            0.02291564842343167
9.802586763435981         0.023380464703907707
9.809853427951506         0.023616739667398925
9.83607958640249          0.024201174196770262
9.843346250918014         0.024481743132895167
9.869572409368992         0.02520705888968846
9.876839073884517         0.02553789868934216
9.903065232335496         0.026429416652982398
9.91033189685102          0.02681718889541048
9.936558055302006         0.027904962861736913
9.943824719817528         0.028357074431729072
9.970050878268516         0.02967662597645281
9.977317542784036         0.03020130079956496
10.003543701235023        0.031794332086842785
10.010810365750546        0.03240068011781638
10.037036524201529        0.03431548470502988
10.044303188717054        0.03501352037503451
10.070529347168033        0.0373043767933115
10.07779601168356         0.03810486493261905
10.10402217013454         0.04082923483055368
10.111288834650065        0.04174315986619021
10.13751499310105         0.0449555451289399
10.144781657616573        0.04599301881658632
10.17100781606756         0.049735843587645545
10.178274480583083        0.050904525466122834
10.204500639034068        0.05519899440033492
10.21176730354959         0.056502489657896976
10.237993462000574        0.06134350440796306
10.245260126516097        0.06278036685146583
10.27148628496708         0.06813752192059139
10.278752949482605        0.06970122581463728
10.304979107933589        0.07552462156103144
10.312245772449113        0.07720440576663473
10.338471930900099        0.08343236024449233
10.345738595415622        0.08521454408320808
10.371964753866607        0.09178063784420733
10.37923141838213         0.09364998800595803
10.40545757683311         0.10048826445021791
10.412724241348634        0.10242915345653529
10.438950399799614        0.10947747866244069
10.446217064315135        0.1114747399734925
10.472443222766122        0.11867668308150195
10.479709887281642        0.12071617009651617
10.50593604573263         0.12802181503576374
10.51320271024815         0.1300907172625654
10.539428868699138        0.1374568070426927
10.54669553321466         0.13954378256681266
10.572921691665645        0.14693342752068858
10.58018835618117         0.14902860348578828
10.60641451463215         0.15641068896778948
10.613681179147676        0.15850557840800694
10.639907337598657        0.16585407936356902
10.647174002114184        0.16794146118945635
10.673400160565166        0.17523477968347506
10.680666825080692        0.17730857034504882
10.706892983531674        0.18452895065261138
10.7141596480472          0.18658408275414742
10.74038580649818         0.19371713297366325
10.747652471013707        0.19574944605194106
10.773878629464683        0.20278373482735837
10.78114529398021         0.20478987469708831
10.807371452431184        0.21171657250226483
10.814638116946714        0.21369389341294914
10.840864275397692        0.2205064165886766
10.84813093991322         0.222452877139226
10.8743570983642          0.2291464654029482
10.881623762879727        0.23106051666426355
10.907849921330705        0.2376317714854296
10.915116585846233        0.2395122562227378
10.941342744297213        0.24595880839410866
10.948609408812741        0.2478048946302585
10.974835567263723        0.25412528672655615
10.98210223177925         0.2559364346221781
11.008328390230233        0.2621301137442327
11.015595054745756        0.26390605052176613
11.04182121319674         0.26997329721543917
11.049087877712264        0.2717139771004162
11.075314036163245        0.27765570596062084
11.082580700678767        0.2793612563774046
11.108806859129752        0.2851787832312783
11.116073523645275        0.28684945574352794
11.142299682096258        0.29254436244464677
11.149566346611783        0.29418050327430123
11.175792505062766        0.2997546023709797
11.18305916957829         0.3013566388662547
11.20928532802927         0.3068119613056229
11.216551992544796        0.3083803931392267
11.242778150995777        0.3137191597583545
11.250044815511304        0.3152545457766863
11.276270973962284        0.3204791098068058
11.28353763847781         0.32198205086510273
11.309763796928792        0.3270948328456522
11.317030461444318        0.3285659577343729
11.3432566198953          0.33356941581027755
11.350523284410823        0.33500937280815263
11.376749442861804        0.3399060005533142
11.384016107377327        0.34131544910465406
11.41024226582831         0.34610772501485654
11.417508930343834        0.3474873246888537
11.44373508879482         0.3521776677258525
11.451001753310344        0.3535280743674292
11.477227911761332        0.35811886973615603
11.484494576276855        0.359440738945252
11.51072073472784         0.363934382725976
11.517987399243363        0.36522836889988664
11.544213557694343        0.3696272359091564
11.551480222209868        0.37089398176950755
11.577706380660846        0.37520035557067843
11.584973045176374        0.37644048158708665
11.61119920362735         0.3806565216822703
11.618465868142877        0.38187062600631294
11.644692026593859        0.3859984089163435
11.651958691109385        0.387187076052786
11.678184849560369        0.39122866868205236
11.685451514075892        0.39239247599285587
11.711677672526875        0.39634994405489554
11.718944337042402        0.39748946012852704
11.74517049549338         0.4013648079304956
11.752437160008906        0.4024805922574748
11.778663318459884        0.4062757637388762
11.785929982975409        0.4073683767280408
11.812156141426396        0.4110853308243645
11.819422805941919        0.4121553457544202
11.845648964392907        0.4157961194397444
11.85291562890843         0.41684412787771885
11.879141787359416        0.4204108392965978
11.886408451874939        0.4214374521686372
11.91263461032592         0.42493231307824564
11.919901274841445        0.4259381614225943
11.946127433292427        0.4293634602153336
11.953394097807953        0.4303491892435992
11.979620256258931        0.43370723536142336
11.986886920774456        0.43467348900230784
12.013113079225434        0.43796653064707247
12.020379743740962        0.43891393170833415
12.046605902191938        0.44214408877893613
12.053872566707467        0.4430732242160198
12.080098725158447        0.4462424504429643
12.08736538967397         0.44715386325100814
12.11359154812496         0.4502639261109941
12.120858212640483        0.45115811255539817
12.147084371091468        0.45421057914628316
12.154351035606991        0.4550879891827666
12.180577194057976        0.4580842492005824
12.1878438585735          0.45894528960957165
12.214070017024483        0.46188658070524374
12.221336681540008        0.462731620194549
12.24756283999099         0.4656190466045179
12.254829504506514        0.46644842363252115
12.281055662957497        0.46928300528655625
12.288322327473022        0.4700970369416438
12.314548485924004        0.47287974876129985
12.321815150439528        0.4736787371532566
12.348041308890508        0.4764105422697938
12.355307973406035        0.47719478082679806
12.381534131857016        0.47987666518695643
12.388800796372541        0.48064644337054296
12.415026954823517        0.48327939249127944
12.422293619339044        0.4840349935324466
12.44851977779002         0.48661993809290127
12.455786442305545        0.4873616332221917
12.482012600756534        0.48989943273455805
12.489279265272053        0.4906274804356273
12.515505423723045        0.4931189578862445
12.522772088238565        0.4938336091997024
12.548998246689552        0.4962795951148386
12.556264911205076        0.49698109894954856
12.58249106965606         0.49938244550456135
12.589757734171583        0.5000710467935318
12.615983892622566        0.502428598016232
12.623250557138093        0.503104537036534
12.649476715589069        0.5054191449764722
12.656743380104597        0.5060826598109212
12.68296953855557         0.5083551638125386
12.690236203071102        0.5090064871913761
12.716462361522073        0.5112376449461761
12.723729026037603        0.5118769984531464
12.749955184488577        0.5140675221057042
12.757221849004107        0.5146951183317974
12.78344800745509         0.5168457057493472
12.790714671970616        0.5174617522700977
12.816940830421604        0.5195730998629797
12.824207494937124        0.5201778020998078
12.850433653388112        0.5222506150367007
12.857700317903632        0.5228441761199
12.88392647635462         0.5248791398184953
12.891193140870143        0.5254617573349407
12.917419299321123        0.5274595387649779
12.92468596383665         0.5280314056877455
12.950912122287626        0.5299926663759392
12.95817878680315         0.5305539727591306
12.984404945254132        0.5324793593678729
12.991671609769657        0.5330302914715825
13.017897768220646        0.5349204184935855
13.025164432736167        0.5354611566452011
13.051390591187152        0.5373166074723921
13.058657255702677        0.5378473258733074
13.084883414153662        0.5396686781508522
13.092150078669185        0.5401895477024112
13.118376237120167        0.5419773967496535
13.125642901635691        0.5424885868012409
13.151869060086675        0.5442435328253928
13.1591357246022          0.544745210065747
13.185361883053181        0.546467829727893
13.192628547568706        0.5469601588664479
13.218854706019684        0.5486510251057868
13.226121370535214        0.5491341721535888
13.252347528986187        0.5507938590894637
13.259614193501717        0.5512679891962108
13.285840351952691        0.5528970368264414
13.293107016468221        0.5533623077243726
13.3193331749192          0.5549612102435075
13.326599839434728        0.5554177698437326
13.35282599788571         0.5569870028643641
13.360092662401236        0.557434992711394
13.386318820852217        0.5589750374329975
13.39358548536774         0.559414598744028
13.419811643818726        0.5609259646707955
13.427078308334249        0.561357241624941
13.453304466785236        0.5628404498619533
13.460571131300757        0.5632635860729768
13.486797289751745        0.5647191363201984
13.494063954267268        0.5651342713756623
13.52029011271825         0.5665626357113239
13.527556777233775        0.5669699044126322
13.553782935684753        0.5683715267524867
13.561049600200278        0.5687710583417757
13.587275758651257        0.5701463391069406
13.594542423166782        0.5705382566871637
13.620768581617764        0.5718875848430689
13.628035246133289        0.5722720097558198
13.654261404584268        0.5735958088402398
13.661528069099795        0.5739728644639702
13.68775422755078         0.5752715799859638
13.695020892066305        0.5756413904823212
13.721247050517292        0.5769154777973009
13.728513715032815        0.5772781651744912
13.7547398734838          0.5785280600258194
13.762006537999325        0.5788837397863975
13.788232696450304        0.5801098183279322
13.795499360965831        0.5804585970723232
13.821725519416809        0.5816611744337754
13.828992183932337        0.5820031513478806
13.855218342383317        0.5831825161397008
13.86248500689884         0.5835177870789562
13.888711165349823        0.5846742307874906
13.895977829865348        0.5850028917413828
13.92220398831633         0.5861367526277949
13.929470652831856        0.5864589031941877
13.955696811282834        0.5875705511524709
13.962963475798361        0.5878862929623943
13.989189634249342        0.5889761029963914
13.996456298764869        0.5892855379071511
14.022682457215852        0.5903538822510165
14.029949121731375        0.5906571112999163
14.05617528018236         0.591704345283311
14.063441944697887        0.5920014651176334
14.08966810314887         0.593027902213833
14.096934767664395        0.5933190023074142
14.123160926115379        0.5943249152112208
14.130427590630905        0.5946100794576146
14.156653749081883        0.595595731046519
14.163920413597411        0.595875042918405
14.190146572048384        0.5968407092721721
14.197413236563914        0.5971142560191554
14.223639395014885        0.5980602573315478
14.230906059530417        0.5983281300652677
14.257132217981397        0.5992548183689809
14.264398882496923        0.5995171064932365
14.290625040947905        0.6004248067774945
14.29789170546343         0.6006815915135268
14.324117863914413        0.6015705661763007
14.331384528429938        0.6018219195816923
14.357610686880921        0.6026923701126372
14.364877351396444        0.6029383587080712
14.39110350984743         0.6037904751974141
14.398370174362952        0.6040311657714807
14.42459633281394         0.604865175736559
14.431862997329459        0.6051006382185491
14.458089155780446        0.6059167855252958
14.465355820295967        0.6061470899639656
14.491581978746952        0.6069456138245128
14.498848643262473        0.6071708284958603
14.525074801713458        0.6079519643265406
14.532341466228981        0.608172156189645
14.558567624679963        0.6089361400714373
14.565834289195488        0.6091513755877862
14.592060447646471        0.6098984373387778
14.599327112161996        0.6101087826942508
14.625553270612976        0.6108391458784342
14.632819935128502        0.6110446680496764
14.659046093579484        0.6117585679067815
14.66631275809501         0.6119593359520678
14.692538916545988        0.6126570276168406
14.699805581061515        0.6128531110879002
14.726031739512498        0.6135348449860767
14.733298404028023        0.6137263095066523
14.759524562479006        0.6143923077714584
14.766791226994531        0.6145792121872877
14.793017385445516        0.615229663266156
14.80028404996104         0.6154120598651802
14.826510208412024        0.6160471158601131
14.833776872927547        0.6162250516029247
14.860003031378534        0.6168448275046579
14.867269695894057        0.6170183456825861
14.89349585434504         0.6176229442321501
14.900762518860565        0.6177920892067519
14.926988677311535        0.6183816461233658
14.934255341827065        0.6185464679721923
14.960481500278036        0.6191211744732823
14.967748164793566        0.6192817304478583
14.993974323244544        0.6198418326935554
15.00124098776007         0.6199981853731298
15.027467146211055        0.620543961666161
15.034733810726577        0.6206961734396885
15.060959969177565        0.6212278669259652
15.068226633693087        0.6213759938815172
15.094452792144079        0.6218937665216842
15.101719456659598        0.6220378575778331
15.127945615110589        0.6225418295917942
15.135212279626108        0.6226819322608588
15.16143843807709         0.6231722283087102
15.168705102592615        0.6233083922216038
15.19493126104359         0.6237851927971719
15.202197925559117        0.6239174713503663
15.228424084010092        0.6243810077177124
15.235690748525618        0.6245094551783048
15.2619169069766          0.6249599363946785
15.269183571492125        0.6250846018552653
15.295409729943113        0.6255221714283599
15.302676394458635        0.625643097043645
15.328902552909627        0.6260678578051229
15.336169217425148        0.6261850823035137
15.362395375876133        0.6265971522014144
15.369662040391656        0.6267107157575598
15.395888198842636        0.627110232037692
15.403154863358163        0.627220176275411
15.429381021809139        0.6276072767225123
15.436647686324669        0.6277136438916682
15.462873844775649        0.6280884564315196
15.470140509291175        0.6281912885155297
15.496366667742159        0.6285539367513114
15.503633332257682        0.6286532745021273
15.529859490708667        0.6290038916024503
15.537126155224188        0.6290997766390631
15.563352313675175        0.6294385328262554
15.5706189781907          0.6295310108424461
15.596845136641676        0.6298581033774621
15.604111801157202        0.6299472234032293
15.630337959608179        0.6302628310578616
15.637604624123707        0.6303486422733846
15.663830782574685        0.6306529316440213
15.67109744709021         0.6307354836303865
15.697323605541193        0.6310286306099948
15.704590270056718        0.631107973761153
15.730816428507703        0.6313901512541087
15.738083093023226        0.6314663346901677
15.764309251474213        0.6317377229171229
15.771575915989734        0.6318107943042726
15.797802074440721        0.6320715649011597
15.805068738956246        0.632141568468128
15.831294897407224        0.6323918565515917
15.838561561922752        0.6324588306452861
15.864787720373728        0.6326987268875455
15.872054384889257        0.6327627046003609
15.898280543340237        0.6329922889966049
15.905547207855763        0.6330533026763536
15.931773366306746        0.6332726725738089
15.939040030822273        0.6333307571707905
15.965266189273255        0.6335400321954068
15.97253285378878         0.6335952262517762
15.998759012239766        0.6337945600290804
16.00602567675529         0.6338469064605743
16.032251835206274        0.6340364895329702
16.039518499721794        0.6340860340548803
16.06574465817278         0.6342660418927032
16.073011322688302        0.6343128267351984
16.09923748113928         0.6344833659869327
16.106504145654803        0.6345274260498954
16.132730304105785        0.6346885736236789
16.13999696862131         0.634729941912636
16.166223127072293        0.634881818881618
16.17348979158782         0.6349205334897057
16.1997159500388          0.6350632971601059
16.206982614554327        0.6350993993874918
16.23320877300531         0.6352331984697037
16.240475437520836        0.6352667291320886
16.26670159597181         0.6353917097163098
16.27396826048734         0.6354227094435462
16.300194418938318        0.6355390233384828
16.30746108345384         0.6355675321624432
16.33368724190483         0.6356752976243344
16.340953906420353        0.6357013539419458
16.367180064871338        0.635800677791019
16.37444672938686         0.6358243217524338
16.400672887837842        0.6359153724989419
16.40793955235337         0.6359366489517473
16.434165710804347        0.6360196268109585
16.44143237531987         0.6360385795467315
16.46765853377085         0.6361136451241057
16.474925198286375        0.636130310245487
16.50115135673736         0.6361975348400872
16.50841802125288         0.6362119394194874
16.53464417970387         0.636271351880925
16.54191084421939         0.6362835201485093
16.568137002670383        0.6363352004667482
16.575403667185906        0.6363451601187975
16.601629825636888        0.6363892119536351
16.608896490152414        0.6363969930603149
16.63512264860339         0.6364334980495312
16.642389313118922        0.6364391302511069
16.66861547156989         0.6364681771065495
16.675882136085423        0.6364716947200659
16.7021082945364          0.6364934637478872
16.709374959051928        0.6364949103199389
16.735601117502913        0.6365096305859892
16.74286778201844         0.6365090502312334
16.769093940469425        0.6365168428223948
16.776360604984948        0.6365142706968057
16.802586763435926        0.6365152462707162
16.809853427951452        0.6365107165608991
16.83607958640243         0.6365049962218423
16.843346250917957        0.6364985399307493
16.869572409368935        0.6364861991968344
16.87683907388446         0.6364778407799383
16.903065232335443        0.6364589314398151
16.91033189685097         0.6364486935800626
16.93655805530195         0.6364232885015471
16.943824719817474        0.6364111957690292
16.97005087826846         0.6363793882253882
16.977317542783982        0.6363654661569951
17.00354370123497         0.6363273301103423
17.010810365750494        0.6363116043137909
17.037036524201476        0.6362672299808471
17.044303188717           0.636249730553671
17.070529347167984        0.6361992596755254
17.07779601168351         0.6361800218811566
17.104022170134492        0.6361236299400554
17.111288834650015        0.6361026892213721
17.137514993100993        0.6360405150188161
17.14478165761652         0.6360178991812031
17.171007816067494        0.6359499877265142
17.17827448058302         0.635925713619937
17.204500639034002        0.6358520436471209
17.211767303549525        0.6358261229413671
17.23799346200051         0.6357467125513432
17.24526012651603         0.6357191612262691
17.271486284967025        0.6356340845828439
17.278752949482545        0.6356049226637002
17.304979107933534        0.6355142494413697
17.312245772449057        0.6354834968285746
17.338471930900035        0.6353872979127364
17.34573859541556         0.6353549763378112
17.37196475386654         0.6352533495758348
17.379231418382066        0.6352194839937333
17.405457576833044        0.6351125347092454
17.41272424134857         0.6350771506040382
17.438950399799552        0.6349649733326264
17.44621706431508         0.634928093781021
17.47244322276606         0.6348107634935054
17.479709887281583        0.6347724100253096
17.505936045732575        0.634649986431457
17.513202710248095        0.6346101792407223
17.53942886869909         0.6344827185395446
17.54669553321461         0.6344414802663136
17.57292169166559         0.6343090975745602
17.580188356181118        0.6342664584725395
17.606414514632093        0.6341293287341787
17.613681179147626        0.6340853223220326
17.639907337598597        0.6339435736917065
17.647174002114124        0.6338982265835829
17.6734001605651          0.6337519262762185
17.68066682508063         0.6337052562690128
17.70689298353161         0.633554413979682
17.714159648047133        0.6335064304557035
17.740385806498118        0.6333510083633526
17.747652471013645        0.6333017161090416
17.77387862946463         0.6331417086001029
17.781145293980156        0.6330911170703989
17.807371452431138        0.632926572387271
17.814638116946664        0.6328746970463559
17.840864275397642        0.63270569507284
17.84813093991317         0.6326525542664543
17.874357098364143        0.6324791631571945
17.88162376287967         0.6324247752691852
17.907849921330648        0.6322470820543193
17.91511658584617         0.6321914674775814
17.941342744297163        0.6320095597616446
17.948609408812686        0.631952738483584
17.97483556726367         0.6317666691239435
17.982102231779194        0.6317086583965867
18.008328390230176        0.6315184668726563
18.015595054745702        0.631459282959003
18.041821213196677        0.6312650308751797
18.049087877712203        0.6312046911430542
18.075314036163185        0.6310064532818547
18.082580700678708        0.6309449744201721
18.108806859129693        0.63074279274974
18.116073523645216        0.6306801879861004
18.142299682096205        0.6304740629597494
18.149566346611724        0.6304103441217165
18.175792505062713        0.6302003074529218
18.183059169578236        0.6301354919535577
18.209285328029218        0.6299216494772093
18.216551992544744        0.6298557616521011
18.242778150995722        0.6296382450469948
18.25004481551125         0.6295713100634488
18.27627097396222         0.6293502288450896
18.28353763847775         0.6292822688558678
18.30976379692873         0.6290576992905497
18.317030461444258        0.6289887325193995
18.34325661989524         0.6287607240936961
18.350523284410762        0.6286907639155122
18.37674944286175         0.6284593177337703
18.38401610737727         0.6283883720527345
18.41024226582826         0.6281534714193657
18.417508930343782        0.6280815475791154
18.44373508879477         0.6278432074999467
18.451001753310294        0.6277703177156524
18.477227911761275        0.6275286020797477
18.484494576276802        0.6274547653806849
18.510720734727784        0.6272097829379037
18.51798739924331         0.6271350226014107
18.544213557694288        0.6268868858287917
18.551480222209815        0.6268112243382011
18.577706380660793        0.6265600043438029
18.58497304517632         0.62648345931943
18.6111992036273          0.6262291944623537
18.618465868142827        0.6261517787187423
18.644692026593805        0.6258944720924241
18.65195869110933         0.6258161944372261
18.67818484956031         0.6255558563715619
18.685451514075837        0.6254767259073045
18.711677672526818        0.6252134100686981
18.71894433704234         0.625133438365537
18.745170495493326        0.6248671879453398
18.75243716000885         0.6247863858130465
18.778663318459827        0.6245172367724412
18.785929982975354        0.6244356167832605
18.812156141426343        0.6241636248651294
18.819422805941866        0.624081203664608
18.84564896439285         0.623806455595413
18.852915628908374        0.6237232525603572
18.879141787359355        0.6234458389810521
18.88640845187488         0.623361871161593
18.912634610325863        0.6230818395792841
18.919901274841386        0.6229971180705344
18.94612743329237         0.6227144622618697
18.953394097807895        0.6226289932912348
18.97962025625888         0.6223436931394917
18.986886920774403        0.622257483099709
19.013113079225384        0.6219695604263635
19.02037974374091         0.6218826209028622
19.04660590219189         0.621592162382985
19.05387256670742         0.6215045098948655
19.08009872515839         0.6212116153460734
19.087365389673916        0.6211232654966161
19.113591548124894        0.6208279877881822
19.12085821264042         0.620738951293383
19.147084371091406        0.620441311497273
19.15435103560693         0.6203515954413422
19.180577194057918        0.6200515755710825
19.187843858573437        0.6199611833778479
19.214070017024422        0.6196587550771904
19.221336681539945        0.6195676897234166
19.24756283999093         0.6192628535942728
19.254829504506457        0.6191711207088382
19.281055662957435        0.6188639060922745
19.28832232747296         0.6187715144358107
19.31454848592394         0.6184619802208953
19.321815150439466        0.6183689420337235
19.348041308890444        0.6180571706991664
19.355307973405967        0.6179635007592925
19.381534131856952        0.6176495611784276
19.388800796372475        0.6175552744516062
19.41502695482346         0.6172392311383553
19.422293619338987        0.6171443432475829
19.44851977778997         0.6168262572619605
19.45578644230549         0.6167307833036675
19.482012600756473        0.6164107138823436
19.489279265271996        0.6163146673716785
19.515505423722985        0.615992668755514
19.522772088238504        0.6158960595042926
19.548998246689496        0.6155721369000524
19.556264911205016        0.6154749678256098
19.582491069656           0.6151490690970232
19.589757734171524        0.6150513384842136
19.615983892622506        0.614723424302201
19.623250557138032        0.6146251325835399
19.64947671558901         0.6142951976347715
19.656743380104537        0.6141963491371591
19.682969538555522        0.6138644160662153
19.690236203071045        0.6137650188504109
19.716462361522026        0.6134311399852849
19.723729026037553        0.6133312057930301
19.749955184488535        0.6129954565952691
19.757221849004058        0.6128949992397459
19.78344800745504         0.6125574581196884
19.790714671970566        0.6124564904804197
19.816940830421547        0.6121172023735395
19.82420749493707         0.6120157334313733
19.85043365338806         0.6116747027577728
19.857700317903582        0.6115727381576493
19.883926476354567        0.611229978068236
19.89119314087009         0.6111275239365292
19.917419299321075        0.6107830632139594
19.9246859638366          0.6106801255412262
19.95091212228758         0.6103339773165296
19.958178786803106        0.6102305600656535
19.984404945254084        0.609882714811974
19.991671609769615        0.6097788217698095
20.017897768220585        0.609429283578241
20.025164432736112        0.6093249224257526
20.051390591187094        0.6089737477566739
20.058657255702617        0.6088689311109015
20.0848834141536          0.6085162001317064
20.092150078669125        0.6084109413314029
20.118376237120113        0.6080567066222833
20.125642901635633        0.607951015680332
20.151869060086625        0.6075952943565718
20.159135724602145        0.6074891790923178
20.18536188305313         0.6071319877753656
20.192628547568653        0.6070254573783694
20.218854706019634        0.6066668308836722
20.22612137053516         0.6065598951667962
20.252347528986135        0.6061998650869662
20.259614193501662        0.6060925318829342
20.28584035195264         0.6057311132467063
20.293107016468166        0.6056233880865611
20.319333174919148        0.6052605932241715
20.32659983943467         0.6051524797748132
20.35282599788566         0.604788280760059
20.36009266240118         0.604679779623772
20.38631882085217         0.6043141589528093
20.393585485367694        0.6042052737225252
20.419811643818676        0.6038382843249248
20.427078308334202        0.6037290238261909
20.45330446678518         0.6033607190422187
20.460571131300703        0.6032510904656507
20.486797289751685        0.6028814828127164
20.494063954267208        0.602771491203359
20.520290112718197        0.6024005926629212
20.52755677723372         0.6022902457292847
20.553782935684705        0.6019180936522128
20.56104960020023         0.6018074025347986
20.587275758651213        0.6014340605387736
20.59454242316674         0.6013230378194626
20.62076858161771         0.6009485660250113
20.628035246133244        0.6008372233420597
20.65426140458421         0.6004616546214175
20.661528069099745        0.6003500014203136
20.68775422755072         0.5999733508690621
20.69502089206625         0.5998613948888558
20.721247050517228        0.599483690778726
20.72851371503275         0.5993714400331299
20.754739873483736        0.5989927276290882
20.762006537999262        0.5988801885260088
20.788232696450244        0.5985004715712148
20.795499360965763        0.5983876452898886
20.821725519416752        0.5980068725351639
20.828992183932275        0.5978937579282431
20.85521834238326         0.5975119154651354
20.862485006898787        0.5973985171083221
20.888711165349772        0.5970156482399842
20.895977829865295        0.5969019756229025
20.922203988316284        0.5965181428422195
20.929470652831807        0.5964042054114773
20.955696811282788        0.5960194560994725
20.96296347579831         0.5959052603323581
20.989189634249293        0.5955195875983312
20.99645629876482         0.5954051357151893
21.022682457215794        0.5950185239101455
21.02994912173132         0.5949038185304864
21.056175280182302        0.5945162642516392
21.063441944697825        0.5944013095102424
21.089668103148814        0.5940128379061073
21.096934767664337        0.5938976397100509
21.12316092611532         0.5935082869164081
21.130427590630845        0.5933928519942779
21.156653749081823        0.5930026530241271
21.163920413597353        0.5928869890367426
21.190146572048327        0.5924959769231489
21.197413236563857        0.592380092009653
21.22363939501483         0.5919882972867662
21.23090605953036         0.5918722000124873
21.25713221798134         0.5914796693994028
21.264398882496863        0.5913633699212167
21.29062504094785         0.5909701723885037
21.297891705463375        0.5908536804295138
21.324117863914353        0.5904598289396197
21.33138452842988         0.5903431475982022
21.35761068688086         0.5899485954684454
21.364877351396384        0.589831723525221
21.391103509847362        0.5894364389521868
21.39837017436289         0.5893193776743958
21.424596332813866        0.5889233766612881
21.431862997329393        0.5888061307999886
21.45808915578038         0.588409457953414
21.465355820295905        0.5882920336377564
21.491581978746897        0.5878947245090542
21.498848643262416        0.5877771280422683
21.5250748017134          0.5873791990978625
21.532341466228928        0.5872614379465227
21.55856762467991         0.5868629432882956
21.565834289195433        0.586745027955681
21.59206044764641         0.5863460400554777
21.599327112161937        0.5862279799620588
21.62555327061292         0.5858285257994674
21.632819935128445        0.5857103222503993
21.65904609357943         0.5853103231531102
21.66631275809495         0.5851919702153693
21.69253891654594         0.5847913522160619
21.69980558106146         0.5846728482556206
21.726031739512443        0.584271616576969
21.733298404027963        0.5841529657503054
21.759524562478955        0.5837511485007398
21.766791226994478        0.5836323575194111
21.793017385445463        0.5832300533299236
21.800284049960986        0.5831111340358665
21.82651020841197         0.5827084093614532
21.833776872927494        0.5825893692659991
21.860003031378472        0.5821862296746163
21.867269695893995        0.5820670735987533
21.893495854344977        0.5816635158137768
21.900762518860503        0.5815442513090866
21.926988677311485        0.581140331827473
21.934255341827008        0.5810209715704453
21.960481500277993        0.5806167723765681
21.967748164793516        0.5804973278065676
21.993974323244498        0.5800929014660411
22.00124098776002         0.5799733795742379
22.02746714621101         0.5795687248217372
22.034733810726532        0.5794491258334483
22.060959969177517        0.5790441511132135
22.06822663369304         0.5789244689229153
22.09445279214402         0.578519123608863
22.101719456659545        0.5783993576099585
22.127945615110523        0.5779936872971453
22.13521227962605         0.5778738408646625
22.16143843807703         0.5774678413406298
22.168705102592554        0.5773479125745973
22.194931261043543        0.5769415797584283
22.202197925559066        0.576821569282019
22.22842408401005         0.5764149145541173
22.235690748525574        0.5762948244433952
22.26191690697656         0.5758878404187111
22.269183571492082        0.5757676704250652
22.29540972994306         0.5753603484416565
22.302676394458587        0.5752400981596819
22.328902552909568        0.5748324309607794
22.33616921742509         0.5747121011141045
22.362395375876073        0.5743040881781999
22.369662040391592        0.5741836814091978
22.395888198842584        0.5737753335813536
22.403154863358104        0.5736548553906504
22.42938102180909         0.5732462213750021
22.436647686324612        0.5731256820377398
22.462873844775594        0.5727168567387837
22.47014050929112         0.5725962687495568
22.496366667742105        0.5721873372308315
22.503633332257632        0.5720667074575991
22.529859490708603        0.571657675887085
22.537126155224133        0.5715370035132776
22.563352313675104        0.5711277993922116
22.570618978190637        0.5710070786442352
22.596845136641615        0.570597597059611
22.604111801157142        0.5704768234702834
22.630337959608127        0.5700670469260523
22.637604624123647        0.5699462267474774
22.66383078257464         0.5695362789944528
22.671097447090162        0.5694154260959361
22.697323605541147        0.5690053855670706
22.70459027005667         0.5688845076043578
22.730816428507648        0.5684744109709425
22.738083093023175        0.5683535141136404
22.764309251474156        0.5679433754229644
22.77157591598968         0.5678224635685206
22.79780207444066         0.5674122673717035
22.805068738956187        0.5672913399796404
22.831294897407165        0.5668810537871178
22.838561561922695        0.5667601086112505
22.864787720373673        0.5663497216985922
22.8720543848892          0.5662287594650962
22.898280543340185        0.565818298799351
22.905547207855708        0.5656973227676289
22.931773366306697        0.5652868107356124
22.939040030822216        0.5651658230140488
22.9652661892732          0.5647552554556694
22.972532853788724        0.5646342565263047
22.99875901223971         0.5642236143864297
23.006025676755232        0.5641026044489316
23.032251835206214        0.5636918701808707
23.03951849972174         0.5635708502718992
23.06574465817272         0.5631600423848202
23.07301132268825         0.5630390161534777
23.099237481139227        0.5626281777906519
23.106504145654753        0.5625071497310459
23.132730304105728        0.5620962910719813
23.139996968621258        0.561975263636981
23.16622312707224         0.5615643925708342
23.173489791587762        0.5614433695131682
23.19971595003874         0.5610325020105758
23.206982614554263        0.5609114880579616
23.233208773005245        0.5605006437431932
23.24047543752077         0.5603796421917443
23.266701595971753        0.5599688126578461
23.273968260487276        0.5598478237276241
23.30019441893827         0.5594370035356392
23.307461083453788        0.559316028320388
23.33368724190478         0.558905236414563
23.340953906420303        0.5587842772211836
23.367180064871278        0.5583735259721578
23.374446729386804        0.5582525841554001
23.40067288783778         0.5578418675535317
23.40793955235331         0.557720942795458
23.434165710804294        0.5573102577030965
23.441432375319813        0.5571893495550935
23.467658533770805        0.5567786753563496
23.47492519828633         0.5566577827776639
23.501151356737314        0.5562471239993909
23.508418021252833        0.5561262477602857
23.534644179703818        0.555715602090721
23.54191084421934         0.5555947415296201
23.568137002670323        0.5551840886859286
23.575403667185846        0.5550632432315505
23.601629825636834        0.5546525957049522
23.608896490152354        0.5545317691211151
23.635122648603332        0.5541211456424516
23.64238931311886         0.55400034324885
23.668615471569836        0.5535897845831563
23.675882136085367        0.5534690143066473
23.702108294536345        0.5530585896589159
23.70937495905187         0.5529378615471136
23.73560111750286         0.5525276252845652
23.74286778201838         0.5524069465090918
23.769093940469375        0.5519969082869769
23.776360604984895        0.5518762820258611
23.802586763435887        0.5514664454448821
23.80985342795141         0.5513458750813116
23.836079586402384        0.5509362482151237
23.843346250917914        0.5508157361350385
23.86957240936889         0.5504063022269701
23.876839073884415        0.5502858470004428
23.9030652323354          0.5498765625287783
23.910331896850927        0.5497561600255123
23.93655805530191         0.5493470070999394
23.94382471981743         0.5492266547224127
23.97005087826841         0.5488176122017344
23.977317542783936        0.5486973066108427
24.003543701234914        0.5482883516217127
24.01081036575044         0.5481680896542466
24.037036524201426        0.5477592134724614
24.044303188716952        0.5476389950071454
24.070529347167934        0.5472302241856692
24.07779601168346         0.5471100540767551
24.104022170134435        0.5467014461540506
24.111288834649965        0.5465813313697745
24.13751499310094         0.5461729036819185
24.144781657616466        0.5460528475686225
24.171007816067444        0.5456446062341631
24.178274480582964        0.5455246122190258
24.204500639033952        0.5451165828475257
24.211767303549475        0.5449966557849271
24.237993462000468        0.544588846870303
24.245260126515984        0.5444689894720943
24.271486284966972        0.5440614022662814
24.27875294948249         0.5439416167933564
24.30497910793348         0.5435342700415454
24.312245772449003        0.5434145601154332
24.338471930899992        0.5430074786985051
24.345738595415515        0.5428878474597536
24.371964753866504        0.5424810470361365
24.37923141838203         0.5423614961124934
24.405457576833           0.5419549749621394
24.412724241348528        0.5418355041270815
24.438950399799502        0.5414292353383867
24.44621706431503         0.5413098420253813
24.47244322276601         0.5409037952423359
24.479709887281537        0.5407844768459538
24.505936045732525        0.5403786394585375
24.513202710248052        0.540259393728948
24.539428868699034        0.5398537419556821
24.546695533214557        0.539734564423446
24.572921691665535        0.5393290624302296
24.580188356181058        0.539209949424772
24.606414514632043        0.5388046014169303
24.613681179147566        0.538685555315897
24.63990733759855         0.5382804008463554
24.64717400211407         0.5381614269961229
24.673400160565066        0.5377564961493915
24.680666825080586        0.5376375991245013
24.706892983531578        0.5372329238610508
24.7141596480471          0.537114109501905
24.740385806498075        0.536709728073681
24.747652471013602        0.5365910030189424
24.77387862946458         0.5361869379554267
24.78114529398011         0.5360683077468009
24.807371452431084        0.535664572453839
24.81463811694661         0.5355460420998885
24.840864275397585        0.5351426757124955
24.848130939913112        0.5350242499841591
24.8743570983641          0.5346212706898386
24.881623762879627        0.5345029494129695
24.907849921330616        0.5341003461450352
24.915116585846135        0.53398212540073
24.941342744297117        0.533579848085888
24.948609408812644        0.5334617220948745
24.974835567263618        0.5330597057507414
24.982102231779148        0.5329416704330262
25                        0.5326674872358287



==> Data/VegValidation/valLRk0.75.csv <==
% Model:              val3_test.mph
% Version:            COMSOL 6.2.0.290
% Date:               Oct 22 2025, 11:16
% Dimension:          1
% Nodes:              1812
% Expressions:        1
% Description:        Line graph
% x/H (1)                 Turbulent kinetic energy
-5                        2.2335131095259323E-17
-4.99628914426777         2.386081862871991E-17
-4.97026603967871         2.3860818628717854E-17
-4.96284432821426         2.699497985460803E-17
-4.936821223625198        2.699497985460648E-17
-4.929399512160748        3.0211163232046824E-17
-4.903376407571686        3.0211163232046824E-17
-4.895954696107236        3.350957088465075E-17
-4.869931591518175        3.3509570884653633E-17
-4.862509880053725        3.6891626726766013E-17
-4.836486775464664        3.689162672676655E-17
-4.829065064000213        4.035921124468962E-17
-4.8030419594111535       4.035921124468671E-17
-4.795620247946704        4.391412125301262E-17
-4.769597143357641        4.391412125301137E-17
-4.762175431893191        4.755657056404926E-17
-4.736152327304129        4.7556570564047896E-17
-4.728730615839679        5.1285160450798817E-17
-4.702707511250618        5.128516045080618E-17
-4.695285799786167        5.509709332077956E-17
-4.669262695197108        5.509709332077879E-17
-4.661840983732657        5.898979080150676E-17
-4.6358178791435956       5.898979080150422E-17
-4.628396167679146        6.296101485204349E-17
-4.602373063090084        6.296101485204166E-17
-4.5949513516256335       6.700650587125174E-17
-4.568928247036572        6.700650587125368E-17
-4.561506535572121        7.111869397779198E-17
-4.535483430983061        7.11186939777981E-17
-4.528061719518609        7.528682998938797E-17
-4.50203861492955         7.528682998938583E-17
-4.494616903465099        7.949768082195471E-17
-4.4685937988760385       7.949768082195018E-17
-4.461172087411588        8.37360597403671E-17
-4.435148982822526        8.373605974036346E-17
-4.427727271358076        8.798490936947073E-17
-4.401704166769015        8.798490936947452E-17
-4.394282455304564        9.222687894604973E-17
-4.368259350715504        9.22268789460524E-17
-4.360837639251053        9.644692915045451E-17
-4.334814534661993        9.644692915045451E-17
-4.327392823197542        1.0063412781777769E-16
-4.301369718608481        1.0063412781777337E-16
-4.293948007144031        1.0478222752661085E-16
-4.267924902554969        1.0478222752661085E-16
-4.2605031910905184       1.0888630193130265E-16
-4.234480086501458        1.088863019313105E-16
-4.227058375037007        1.1294213697854837E-16
-4.201035270447947        1.1294213697856617E-16
-4.193613558983494        1.169451109680792E-16
-4.167590454394437        1.1694511096808088E-16
-4.160168742929985        1.208915481534015E-16
-4.134145638340927        1.208915481533824E-16
-4.126723926876475        1.2477585603380353E-16
-4.100700822287415        1.247758560337874E-16
-4.093279110822965        1.2858784345827266E-16
-4.0672560062339          1.2858784345826526E-16
-4.059834294769451        1.3230808150947972E-16
-4.033811190180389        1.3230808150948734E-16
-4.026389478715939        1.359096926194922E-16
-4.000366374126878        1.3590969261950974E-16
-3.9929446626624268       1.3935906156328515E-16
-3.9669215580733677       1.3935906156329114E-16
-3.9594998466089164       1.4262848345430053E-16
-3.9334767420198578       1.4262848345430053E-16
-3.926055030555406        1.4570179393768468E-16
-3.900031925966346        1.457017939376659E-16
-3.8926102145018957       1.485665863083695E-16
-3.866587109912834        1.4856658630836098E-16
-3.8591653984483845       1.5119102305701632E-16
-3.8331422938593223       1.5119102305700981E-16
-3.825720582394873        1.5352135664493538E-16
-3.79969747780581         1.535213566449376E-16
-3.7922757663413607       1.5550566740097873E-16
-3.766252661752298        1.555056674009854E-16
-3.758830950287848        1.5709464401581209E-16
-3.732807845698787        1.5709464401581884E-16
-3.725386134234337        1.5824163955589888E-16
-3.6993630296452764       1.5824163955589659E-16
-3.691941318180826        1.589017918451081E-16
-3.6659182135917647       1.5890179184510126E-16
-3.6584965021273144       1.5902365617672244E-16
-3.6324733975382526       1.5902365617672473E-16
-3.6250516860738027       1.5855131653583854E-16
-3.5990285814847405       1.5855131653585227E-16
-3.59160687002029         1.5743514068559984E-16
-3.565583765431229        1.5743514068562025E-16
-3.5581620539667775       1.5563452088282245E-16
-3.5321389493777193       1.5563452088282245E-16
-3.5247172379132676       1.5311714377527745E-16
-3.4986941333242085       1.531171437752665E-16
-3.4912724218597577       1.498572069533226E-16
-3.465249317270697        1.4985720695330962E-16
-3.457827605806247        1.458167642325844E-16
-3.431804501217185        1.4581676423258025E-16
-3.4243827897527352       1.4094602748491257E-16
-3.398359685163674        1.4094602748491257E-16
-3.3909379736992236       1.3517515373967215E-16
-3.3649148691101622       1.3517515373967018E-16
-3.3574931576457123       1.2842496866302564E-16
-3.3314700530566506       1.284249686630275E-16
-3.3240483415922          1.206163624576131E-16
-3.298025237003139        1.206163624576148E-16
-3.290603525538688        1.116814651395834E-16
-3.2645804209496276       1.1168146513959143E-16
-3.2571587094851764       1.0157563467039375E-16
-3.2311356048961164       1.0157563467039375E-16
-3.2237138934316656       9.029051814322683E-17
-3.197690788842606        9.029051814322163E-17
-3.1902690773781552       7.786938495258073E-17
-3.164245972789095        7.786938495257516E-17
-3.156824261324645        6.440415157313544E-17
-3.1308011567355813       6.440415157313266E-17
-3.1233794452711323       5.0005585524727315E-17
-3.097356340682069        5.0005585524729466E-17
-3.0899346292176193       3.478234186029617E-17
-3.0639115246285575       3.4782341860298165E-17
-3.056489813164107        1.8844186237939315E-17
-3.0304667085750467       1.884418623794202E-17
-3.023044997110596        1.846784402371511E-18
-2.9970218925215373       1.8467844023715646E-18
-2.989600181057086        0
-2.9635770764680274       0
-2.9561553650035766       0
-2.930132260414516        3.235002456528835E-17
-2.9227105489500653       3.2350024565288695E-17
-2.8966874443610036       7.387457862077055E-17
-2.889265732896554        7.387457862077116E-17
-2.863242628307491        1.1543725966187618E-16
-2.855820916843042        1.1543725966187657E-16
-2.829797812253979        1.5609144642992246E-16
-2.82237610078953         1.5609144642992137E-16
-2.7963529962004667       1.9499301709881432E-16
-2.788931284736017        1.949930170988116E-16
-2.762908180146956        2.3142686139434667E-16
-2.7554864686825047       2.3142686139434426E-16
-2.729463364093446        2.647838131895596E-16
-2.7220416526289943       2.647838131895605E-16
-2.6960185480399352       2.9449916851623823E-16
-2.688596836575485        2.9449916851624094E-16
-2.6625737319864236       3.1996085520441326E-16
-2.6551520205219736       3.1996085520441513E-16
-2.629128915932911        3.404989407048907E-16
-2.62170720446846         3.4049894070489036E-16
-2.595684099879399        3.553410770730596E-16
-2.588262388414948        3.553410770730571E-16
-2.5622392838258885       3.637105996889794E-16
-2.5548175723614377       3.637105996889794E-16
-2.5287944677723773       3.649960101196536E-16
-2.5213727563079265       3.649960101196548E-16
-2.4953496517188656       3.5894592150067242E-16
-2.4879279402544148       3.5894592150067114E-16
-2.461904835665354        3.4582530425079143E-16
-2.454483124200903        3.458253042507898E-16
-2.4284600196118435       3.2618464404349527E-16
-2.4210383081473927       3.2618464404349487E-16
-2.395015203558333        2.996438649668386E-16
-2.3875934920938824       2.996438649668418E-16
-2.3615703875048215       2.742934615909768E-16
-2.3541486760403716       2.74293461590979E-16
-2.328125571451309        2.5229236383472255E-16
-2.3207038599868595       2.5229236383472344E-16
-2.2946807553977964       2.3235043187496484E-16
-2.2872590439333464       2.32350431874964E-16
-2.2612359393442842       2.130504229958446E-16
-2.2538142278798348       2.1305042299584358E-16
-2.227791123290774        1.9281416505538495E-16
-2.2203694118263235       1.9281416505538404E-16
-2.194346307237263        1.6967399352269648E-16
-2.1869245957728127       1.6967399352269648E-16
-2.160901491183752        1.4118080478341011E-16
-2.1534797797193015       1.4118080478341011E-16
-2.12745667513024         1.0485289475020086E-16
-2.1200349636657894       1.0485289475020037E-16
-2.0940118590767294       5.87030978450852E-17
-2.086590147612279        5.870309784508527E-17
-2.0605670430232186       7.670378780870654E-19
-2.0531453315587687       7.670378780870717E-19
-2.0271222269697073       0
-2.0197005155052574       1.1430187152900673E-16
-1.9936774109161952       1.1430187152900673E-16
-1.9862556994517453       2.7151592234551926E-16
-1.9602325948626835       2.715159223455349E-16
-1.9528108833982327       4.813177247767473E-16
-1.9267877788091718       4.813177247767957E-16
-1.9193660673447206       7.540585650307934E-16
-1.893342962755662        7.540585650308259E-16
-1.8859212512912107       1.0945715003821056E-15
-1.8598981467021507       1.0945715003819955E-15
-1.8524764352377001       1.5017143598049205E-15
-1.826453330648638        1.5017143598046839E-15
-1.8190316191841884       1.988610493631024E-15
-1.7930085145951251       1.988610493630966E-15
-1.7855868031306759       2.586345529651662E-15
-1.7595636985416125       2.586345529651886E-15
-1.7521419870771624       3.3308676801036165E-15
-1.7261188824881013       3.330867680104095E-15
-1.71869717102365         4.245922937938133E-15
-1.6926740664345912       4.2459229379386225E-15
-1.6852523549701388       5.323264946245046E-15
-1.659229250381081        5.323264946245352E-15
-1.6518075389166282       6.5270308566893335E-15
-1.6257844343275707       6.527030856689144E-15
-1.618362722863118        7.842423885150375E-15
-1.59233961827406         7.842423885149815E-15
-1.5849179068096082       9.268516332836293E-15
-1.5588948022205484       9.26851633283536E-15
-1.5514730907560974       1.0783979021977016E-14
-1.525449986167037        1.0783979021976708E-14
-1.5180282747025862       1.2437148968701846E-14
-1.492005170113525        1.2437148968700952E-14
-1.4845834586490754       1.427768531909174E-14
-1.4585603540600136       1.432133172691489E-14
-1.451138642595565        1.6367928287272463E-14
-1.4251155380065006       1.7179614800758984E-14
-1.4176938265420533       1.9397032635231676E-14
-1.3916707219529867       2.063924628544088E-14
-1.38424901048854         2.2883050502681558E-14
-1.358225905899473        2.4638657183606166E-14
-1.3508041944350264       2.6787544694274084E-14
-1.32478108984596         2.896839606933365E-14
-1.317359378381513        3.107820998564534E-14
-1.291336273792448        3.3476886702858726E-14
-1.2839145623280002       3.5829215932417144E-14
-1.2578914577389362       3.8417135567969344E-14
-1.2504697462744878       4.119375099968298E-14
-1.2244466416854252       4.4206178499513335E-14
-1.2170249302209764       4.728864550454243E-14
-1.1910018256319141       5.1005490044380185E-14
-1.1835801141674658       5.411583657049931E-14
-1.1575570095784022       5.856903767787937E-14
-1.1501352981139545       6.162467737311632E-14
-1.1241121935248883       6.660323781652774E-14
-1.116690482060441        6.977996635686227E-14
-1.0906673774713727       7.489548118671662E-14
-1.0832456660069232       7.872793363615364E-14
-1.0572225614178552       8.379693364711744E-14
-1.0498008499533942       8.878992165827393E-14
-1.023777745364328        9.458071178189026E-14
-1.016356033899821        1.0038374759311156E-13
-0.990332929310755        1.0795659394395409E-13
-0.9829112178460695       1.1340153490744206E-13
-0.9568881132569989       1.2268570779850488E-13
-0.9494664017916229       1.2763079405898739E-13
-0.923443297202548        1.381233750484141E-13
-0.9160215857345535       1.4292398336700733E-13
-0.8899984811455455       1.5407015119888769E-13
-0.8825767696678943       1.5932853342322904E-13
-0.8565536650794741       1.7088661695669566E-13
-0.8491319535673199       1.773881973853576E-13
-0.8231088489824538       1.9063691085894527E-13
-0.8156871373513251       1.975262463201569E-13
-0.7896640327847825       2.1436996484000457E-13
-0.7822423207596272       2.189153797029998E-13
-0.7562192162778536       2.3906071922965783E-13
-0.7487975030062025       2.380011114355321E-13
-0.7227743988832245       2.534324213084044E-13
-0.7153526818687805       2.4911561627345684E-13
-0.689329579143286        2.428426542612808E-13
-0.6819078515341676       2.4707644288862383E-13
-0.655884753810231        1.9854901192232126E-13
-0.648462998103952        2.2058343971036142E-13
-0.6224399167401258       1.1650520805536847E-13
-0.6150180913872504       1.7216870297415174E-13
-0.5889950587764289       1.72171351387573E-13
-0.5815732078494422       2.9775021231561904E-13
-0.5555523799544229       2.97824136147548E-13
-0.5481287190451649       5.81568271916384E-13
-0.5221162760798901       5.820739994897943E-13
-0.5146857068597783       1.276367570499819E-12
-0.488696005927229        1.2794206739030733E-12
-0.4812482310064691       3.068348425881488E-12
-0.45531386694071757      3.0847797683313252E-12
-0.4478325873778301       8.059648863471596E-12
-0.4221355986271642       8.192408081776068E-12
-0.41449041124704356      2.3614867830365692E-11
-0.38905278510624913      2.4026941402903907E-11
-0.38124131413950674      7.956419994624283E-11
-0.3562129261647485       8.126144278063662E-11
-0.3482602776657792       3.030775136702664E-10
-0.3237706901259665       3.1943884916054127E-10
-0.315397492230424        1.3459789010336354E-9
-0.29303609950764375      3.469205886180294E-9
-0.28194903956152867      9.074717153604051E-9
-0.26533005764599094      2.1414295012578754E-8
-0.24420636865583767      1.0820602730015551E-7
-0.24006299130666559      1.242407227537081E-7
-0.23564551140626716      2.0917232337410896E-7
-0.21352630998984123      6.48113868005001E-7
-0.19135082230441264      3.2008438569564363E-6
-0.18773447973711685      3.6375155246548E-6
-0.1842892831517015       5.767472179122102E-6
-0.16152112234170665      1.969575150839181E-5
-0.1360433032023443       1.0114198470036174E-4
-0.13486187707270567      1.0492099490296534E-4
-0.1337780878217345       1.233958800650357E-4
-0.10803559924472833      5.593878358890767E-4
-0.08115761087073062      0.0030023566979337146
-0.08109021941730289      0.0030084822830375698
-0.08102392711659155      0.003040976650310162
-0.054084667016108104     0.016013882573013526
-0.027079429424296916     0.08496158520769292
-0.027050078892093585     0.08503559745776224
-0.027020743900689752     0.0854318508786396
0                         0.4561620598631944
0.027002574945607302      0.8610475875240494
0.027094866107294727      0.8624162381354286
0.027187206889676158      0.8628224512846108
0.05417599740631795       0.9846419236893931
0.08103970397680607       1.0385732999103459
0.08119645865390232       1.038905634203799
0.08136006996943905       1.039077187063757
0.10822966305977424       1.0665320211816955
0.13390147660178633       1.0721309553264902
0.13516115280693583       1.0726724769160754
0.13649333475120864       1.0717033339994784
0.16186972545379463       1.0755921021573354
0.18872785217454371       1.0736108902545063
0.19114469121135919       1.0718688237798573
0.1930344859905072        1.0698392667715584
0.2229197595624768        1.0342043218376764
0.23140634841666036       1.0311089300122935
0.2469547688338336        1.031660015575999
0.258023631788698         1.0325412934011213
0.27816407018760675       1.018612863678761
0.2875953957532442        1.0082395754428983
0.31174460859619785       0.986385160844271
0.31993028636242105       0.9783342474271703
0.3436783051566353        0.95229604093333
0.3537053293832064        0.9408850575457699
0.3782817194092909        0.9121593072421101
0.38721358051434546       0.9020109088113347
0.4122997602148605        0.8729119908253975
0.42059498201133433       0.8634426832814899
0.44593958431704933       0.8343680982243479
0.4538963429466205        0.8253905211891537
0.47938612501830175       0.7965596769434254
0.4872108617254999        0.7879003340620356
0.5127440899899105        0.7596854058966425
0.5205481780038921        0.7513241015472341
0.5460968810067351        0.7239704613975181
0.553886517889447         0.7159587543223637
0.5794400345267415        0.6896538315130596
0.5872229610352007        0.6820127906294599
0.6127760792565182        0.6568692089842445
0.6205569748441919        0.6496085375553262
0.6461096918224729        0.6256817525766486
0.6538903081775256        0.6188033197108924
0.6794430251558061        0.5961132403467765
0.687223641510859         0.5896131051443303
0.7127763584891393        0.5681540542053576
0.7205569748441922        0.5620235329750991
0.7461096918224724        0.5417704054320783
0.7538903081775252        0.5359969519561467
0.7794430251558055        0.516911048292857
0.7872236415108586        0.5114797435896021
0.8127763584891387        0.4935137581302713
0.8205569748441917        0.4884080635179533
0.846109691822472         0.47150949015602023
0.853890308177525         0.46671221685894365
0.8794430251558052        0.4508259095112825
0.8872236415108582        0.4463195367755317
0.9127763584891383        0.43138923430998843
0.9205569748441914        0.4271564945016141
0.9461096918224714        0.4131262222342432
0.9538903081775244        0.4091503875544689
0.9794430251558051        0.3959656353727045
0.9872236415108578        0.3922306830861094
1.0127763584891387        0.3798394647745549
1.0205569748441914        0.3763302386300392
1.046109691822472         0.3646836153259875
1.0538903081775246        0.3613858164805571
1.0794430251558047        0.35043701183062087
1.0872236415108578        0.3473370915540714
1.1127763584891377        0.3370415134958
1.1205569748441908        0.33412663456643044
1.146109691822471         0.32444199838383647
1.1538903081775245        0.32169992339110065
1.1794430251558041        0.3125860957755508
1.1872236415108577        0.31000521131876296
1.2127763584891378        0.3014241933278147
1.220556974844191         0.2989935074690027
1.2461096918224714        0.2909094933224197
1.2538903081775243        0.28861872061597577
1.2794430251558049        0.2809981669213354
1.2872236415108578        0.2788377768399447
1.3127763584891379        0.27164949778658987
1.3205569748441908        0.2696107328472991
1.346109691822471         0.2628259107596871
1.353890308177524         0.2609008167380327
1.379443025155804         0.25449301453629786
1.387223641510857         0.2526743761551814
1.4127763584891373        0.24661947093861653
1.4205569748441902        0.24490069841134057
1.4461096918224707        0.23917665535723767
1.4538903081775234        0.23755172101612015
1.4794430251558042        0.2321383669900683
1.4872236415108566        0.2306017187182796
1.5127763584891374        0.22548047620828188
1.5205569748441903        0.22402688413597538
1.5461096918224708        0.21918046683745862
1.553890308177524         0.21780500603412725
1.5794430251558045        0.21321723110561558
1.5872236415108576        0.21191525795449057
1.6127763584891375        0.2075709073692188
1.620556974844191         0.20633807544208804
1.6461096918224705        0.20222283734326518
1.6538903081775238        0.20105510050678088
1.6794430251558035        0.19715553920085832
1.6872236415108566        0.19604912856553494
1.712776358489137         0.1923526397255382
1.72055697484419          0.1913040245575679
1.7461096918224706        0.18779876710169854
1.7538903081775237        0.18680465754918543
1.779443025155804         0.1834795056751073
1.7872236415108569        0.18253682412492028
1.8127763584891377        0.1793813249352184
1.8205569748441905        0.17848714526875575
1.8461096918224704        0.17549141247689506
1.8538903081775238        0.1746429208438616
1.8794430251558034        0.17179754795546154
1.8872236415108568        0.17099187412907063
1.9127763584891366        0.16828770741857516
1.9205569748441897        0.1675220092274161
1.9461096918224696        0.16495009989187104
1.9538903081775227        0.1642217573667671
1.9794430251558026        0.1617735564612073
1.9872236415108557        0.16108020000480588
2.0127763584891363        0.1587476416589624
2.020556974844189         0.1580871592368267
2.0461096918224695        0.15586275667737626
2.053890308177522         0.15523318958477444
2.0794430251558036        0.15311000476672817
2.0872236415108563        0.1525095168698219
2.112776358489137         0.15048111349812565
2.1205569748441895        0.14990799991348508
2.1461096918224696        0.14796842343375857
2.153890308177523         0.14742108213118918
2.1794430251558032        0.14556480872663033
2.187223641510856         0.1450416756033776
2.2127763584891365        0.14326350861865544
2.2205569748441887        0.14276293638585727
2.24610969182247          0.1410578255838616
2.253890308177522         0.14057808945203304
2.279443025155804         0.13894102439773623
2.287223641510856         0.13848054906105312
2.3127763584891383        0.13690676838257484
2.32055697484419          0.13646409024019487
2.346109691822471         0.13494912301645967
2.3538903081775238        0.13452285452067564
2.3794430251558043        0.1330624980621367
2.3872236415108574        0.13265134369524334
2.412776358489137         0.13124167753235078
2.4205569748441906        0.13084440609076922
2.4461096918224703        0.12948175545952098
2.453890308177523         0.12909721969735125
2.4794430251558035        0.12777815166052586
2.487223641510856         0.1274052897541909
2.5127763584891376        0.12612660304777124
2.5205569748441903        0.12576442466138202
2.5461096918224717        0.12452312316326189
2.553890308177525         0.12417072158517525
2.5794430251558045        0.1229640049048344
2.587223641510858         0.1226205433460816
2.6127763584891373        0.12144579156544207
2.62055697484419          0.12111048915533676
2.6461096918224696        0.11996524274514979
2.653890308177523         0.11963726809243393
2.6794430251558037        0.11851911324183997
2.687223641510857         0.11819756161568226
2.712776358489137         0.11710404723866873
2.7205569748441896        0.11678819002303073
2.7461096918224706        0.11571706648029717
2.7538903081775232        0.11540644726642872
2.7794430251558047        0.11435588321450224
2.7872236415108573        0.11405020737388154
2.812776358489138         0.11301875968189065
2.8205569748441905        0.11271778401647044
2.8461096918224706        0.11170426932926827
2.853890308177524         0.11140774969766225
2.879443025155803         0.11041112403391624
2.8872236415108565        0.11011880924647245
2.9127763584891357        0.10913810912918401
2.9205569748441893        0.10884976467853015
2.94610969182247          0.10788409975947427
2.9538903081775225        0.1075995351051727
2.9794430251558044        0.10664811461918983
2.987223641510857         0.10636718000562315
3.012776358489138         0.10542930902155462
3.0205569748441907        0.10515181294095628
3.046109691822471         0.10422680917554726
3.0538903081775235        0.10395253037318297
3.0794430251558036        0.1030396953278413
3.0872236415108563        0.10276844068232695
3.1127763584891373        0.10186711045840263
3.12055697484419          0.10159873334365768
3.1461096918224705        0.10070831853910947
3.153890308177523         0.10044269533712702
3.1794430251558046        0.0995626749927575
3.1872236415108577        0.09929968675309045
3.212776358489139         0.09842957640913037
3.220556974844192         0.09816912041733415
3.2461096918224723        0.09730848099202642
3.2538903081775254        0.0970504642961237
3.279443025155804         0.09619889519622878
3.2872236415108578        0.09594324000866176
3.312776358489138         0.09510038650024161
3.3205569748441905        0.09484702383403015
3.3461096918224715        0.09401257217884056
3.353890308177524         0.09376144819397668
3.3794430251558047        0.09293512797686027
3.3872236415108583        0.09268619909333047
3.412776358489137         0.09186778035563012
3.4205569748441906        0.09162101391159175
3.4461096918224694        0.09081030119193129
3.453890308177523         0.09056566634730265
3.4794430251558035        0.08976249060983757
3.487223641510856         0.0895199622257597
3.5127763584891376        0.08872417256809184
3.52055697484419          0.08848373344379995
3.546109691822472         0.08769520126870045
3.5538903081775253        0.08745683205190687
3.5794430251558063        0.08667543718444191
3.5872236415108594        0.08643912233077229
3.612776358489139         0.0856647610650668
3.6205569748441926        0.08543048903830572
3.646109691822472         0.08466308370383595
3.653890308177525         0.08443085824540669
3.679443025155804         0.08367036612109743
3.6872236415108572        0.08344016852720096
3.712776358489138         0.08268653794566755
3.7205569748441905        0.08245835912915438
3.746109691822472         0.08171153607771933
3.7538903081775246        0.08148537231164474
3.779443025155804         0.08074530805576917
3.7872236415108578        0.08052114991480952
3.812776358489136         0.07978778474305717
3.820556974844189         0.07956561791327227
3.8461096918224698        0.07883888107256694
3.8538903081775224        0.07861869095344837
3.8794430251558034        0.0778985027313878
3.887223641510856         0.07768027004850492
3.912776358489137         0.07696654226206696
3.9205569748441897        0.07675024122243498
3.9461096918224694        0.07604287673669882
3.953890308177523         0.07582847306467988
3.9794430251558026        0.07512737620482066
3.9872236415108557        0.07491483180933624
4.012776358489137         0.0742198988598484
4.020556974844189         0.07400917150134559
4.04610969182247          0.07332024931539091
4.053890308177523         0.0731112851789885
4.079443025155805         0.07242813479759388
4.087223641510858         0.0722208643205211
4.112776358489138         0.07154317915816764
4.120556974844191         0.07133752169168683
4.1461096918224705        0.07066493702951325
4.153890308177523         0.07046081040642933
4.179443025155804         0.06979292499043724
4.187223641510856         0.06959020900799183
4.212776358489137         0.06892655898804045
4.22055697484419          0.06872511425156902
4.24610969182247          0.06806516820456765
4.253890308177523         0.06786483787383826
4.279443025155804         0.06720799296188501
4.287223641510856         0.06700859996654025
4.312776358489137         0.06635417207306446
4.32055697484419          0.06615550039843184
4.346109691822472         0.06550270441042554
4.353890308177525         0.0653045058331676
4.379443025155805         0.06465245950163616
4.387223641510857         0.06445438481312607
4.412776358489137         0.06380198557188943
4.420552990611211         0.06360396035404067
4.446100147269959         0.06295053880451632
4.453871187780266         0.06275223221590998
4.479418131339503         0.062095735155815054
4.4871811067646235        0.061896991500442394
4.512700035890142         0.061238136156638125
4.520468113025839         0.06103770700235478
4.545981105002288         0.060371916757872
4.5537532798994           0.060168710351270346
4.579155226141943         0.05949556260309591
4.5868879449381845        0.05929248098818418
4.611800842367669         0.05863810467881006
4.619630185014098         0.058433141658818535
4.644380932620731         0.05776327577498245
4.65234181349276          0.057555842605387854
4.676083853563817         0.05691101691536013
4.684905038233008         0.05666969373636451
4.706801091593473         0.056001649901905454
4.718503115425185         0.055668293967700316
4.735089557718868         0.05530375073281668
4.758165304643951         0.05455152295870582
4.7600967388165           0.05450122710730506
4.761950078196511         0.05444924773246577
4.785006110131221         0.053946077143260364
4.809165351980751         0.053207460572364355
4.811580775563308         0.05315072506237194
4.814253447844306         0.05305891519739801
4.837923398328844         0.052482111299385806
4.8637410203712195        0.051593350749262065
4.8648198563775615        0.05156667080949877
4.865862963090044         0.05152954141708863
4.891766892664945         0.05081925565996932
4.918596060196552         0.04982962983806807
4.918825700027944         0.04982325906451307
4.9190519665563865        0.049814425697078474
4.945908014837371         0.04895908433997484
4.972905675915077         0.04782986432264924
4.972950098931849         0.04782838321045472
4.972994337713408         0.047825399348185374
5                         0.046196667757392826
5.02706268377463          0.043785181563272095
5.027119794555714         0.04378070692680024
5.027176913401582         0.04377616824271917
5.054206276192352         0.04188946607659723
5.080912318583599         0.03988489147701753
5.081086151785901         0.03987480802881816
5.081263759288647         0.039861912891605664
5.10784301243144          0.03839857510995656
5.133349486046609         0.03677624532290878
5.1342176619743976        0.03673880247564291
5.135091569948722         0.03668507119748322
5.160278690218584         0.0356400565000044
5.184349832325792         0.034339558288505476
5.189870957016805         0.03413454341395313
5.196110168105749         0.03384478902227186
5.217793611660953         0.033243235631101785
5.2306907184251115        0.032735423035555086
5.238398047293454         0.032485603679807865
5.25202057859917          0.03216085249789645
5.261967199002229         0.031969461584261144
5.2823589145973004        0.031483651574330376
5.292050408301296         0.031279326208141216
5.315321391517324         0.030956951847505708
5.324300343655233         0.03085362374387235
5.348242306540509         0.030728856817935767
5.356648387925022         0.03071034619966748
5.381558496616014         0.03083477368707605
5.3894114570186265        0.03089342488331306
5.415024294831421         0.03133231395903254
5.422496003750647         0.03147214008904963
5.448517676985136         0.032279949276127394
5.455822051628948         0.032508976971203286
5.48201219739298          0.03372585523824452
5.489279997007967         0.03405424897838759
5.515505358332404         0.03570670077679757
5.522772088238635         0.036142293465501116
5.548998246689623         0.038246834102726286
5.556264911205144         0.03879188077120084
5.582491069656131         0.04134824518726632
5.589757734171651         0.04199912690362009
5.615983892622641         0.044983562067031996
5.62325055713816          0.045731313475142914
5.649476715589148         0.04909740581668669
5.65674338010467          0.04992854725608477
5.682969538555654         0.053612298880677964
5.690236203071178         0.05451027422846635
5.716462361522157         0.05843772991493491
5.723729026037682         0.05938462782843737
5.74995518448866          0.06347980845597129
5.757221849004185         0.06445796220664428
5.783448007455166         0.06864932882276424
5.790714671970688         0.06964252902932914
5.816940830421675         0.07386718845392491
5.824207494937195         0.07486142679953671
5.850433653388183         0.07906714513490495
5.857700317903703         0.08005093332723598
5.883926476354693         0.08419646770303867
5.891193140870213         0.08516083735834859
5.917419299321203         0.08921519911595478
5.924685963836723         0.09015350282008605
5.950912122287711         0.09409467231954244
5.958178786803232         0.09500228380984597
5.98440494525422          0.09881573811417188
5.99167160976974          0.0996897200664154
6.017897768220729         0.10336699093975435
6.025164432736247         0.10420577224028878
6.0513905911872365        0.10774314573922181
6.058657255702756         0.10854623033110672
6.084883414153744         0.1119436318487206
6.092150078669264         0.11271134818611395
6.118376237120254         0.11597141905110449
6.125642901635773         0.11670471152549425
6.151869060086762         0.1198320646878044
6.159135724602283         0.12053232439564292
6.18536188305327          0.12353295837525743
6.192628547568791         0.12420188875110116
6.2188547060197745        0.12708273540794102
6.226121370535298         0.12772224746978966
6.25234752898628          0.13049082832707573
6.259614193501804         0.13110296020460732
6.285840351952787         0.1337671270433304
6.2931070164683085        0.13435398277981228
6.319333174919295         0.13692172090637372
6.326599839434817         0.13748542406496891
6.3528259978858035        0.13996470115724413
6.360092662401324         0.1405073596106695
6.3863188208523125        0.14290600854032362
6.393585485367833         0.14342968783075008
6.41981164381882          0.14575531710084172
6.42707830833434          0.1462620206299955
6.453304466785328         0.14852194925190745
6.460571131300848         0.14901360410639178
6.486797289751837         0.1512148182532197
6.494063954267356         0.15169326571394023
6.520290112718345         0.15384239323239332
6.5275567772338645        0.15430938304488429
6.553782935684853         0.1564126808969924
6.561049600200373         0.15686986836074687
6.587275758651361         0.15893321845904693
6.594542423166881         0.1593821635231656
6.620768581617869         0.16141107482983
6.628035246133389         0.1618532427153581
6.6542614045843775        0.163852859889242
6.661528069099897         0.16428962305783634
6.687754227550886         0.16626474186768725
6.695020892066404         0.16669738318479493
6.721247050517393         0.1686524710185266
6.728513715032913         0.1690821877862059
6.754739873483901         0.1710214056210253
6.7620065379994205        0.1714493139451636
6.788232696450409         0.17337653525589758
6.795499360965929         0.17380367410138783
6.821725519416917         0.17572249756535338
6.828992183932439         0.1761498320378617
6.8552183423834245        0.17806358836012637
6.862485006898947         0.1784920122383097
6.888711165349931         0.180403768536621
6.895977829865453         0.18083410653137771
6.922203988316435         0.18274667283908957
6.929470652831958         0.183179683197423
6.955696811282939         0.1850956243763265
6.962963475798462         0.18553200224353467
6.989189634249448         0.18745365604544445
6.9964562987649686        0.18789403764424578
7.022682457215957         0.1898235372818928
7.029949121731478         0.19026850467180806
7.056175280182469         0.19220780313926905
7.063441944697988         0.19265788916717141
7.089668103148977         0.19460878228120268
7.0969347676644965        0.19506447523688236
7.123160926115485         0.19702861985871706
7.130427590631005         0.1974903672626523
7.156653749081992         0.1994692915431737
7.163920413597513         0.19993750262818
7.190146572048501         0.20193260828800072
7.197413236564021         0.2024076552251292
7.2236393950150095        0.20442021565334895
7.230906059530529         0.20490243407490305
7.257132217981518         0.20693359277116272
7.264398882497037         0.20742328224396175
7.290625040948026         0.20947405371640526
7.297891705463545         0.2099714785484722
7.324117863914534         0.21204275177205767
7.331384528430053         0.2125481422785994
7.357610686881042         0.21464068718901386
7.3648773513965615        0.2151542414870692
7.391103509847549         0.21726871864168007
7.39837017436307          0.21779060493058702
7.424596332814057         0.2199275770609532
7.431862997329576         0.22045793614705184
7.458089155780564         0.2226178793412602
7.465355820296084         0.22315682705724854
7.491581978747074         0.22534014004432917
7.498848643262595         0.22588776934293237
7.525074801713581         0.2280947812381725
7.532341466229104         0.22865116400140764
7.558567624680087         0.23088214155771783
7.565834289195612         0.23144733026244282
7.592060447646592         0.23370248413368955
7.5993271121621175        0.23427651333764343
7.625553270613099         0.23655600136110222
7.632819935128622         0.2371388887901437
7.659046093579606         0.23944281537277964
7.6663127580951285        0.2400345624988597
7.692538916546116         0.24236297599053597
7.699805581061636         0.2429635683027126
7.726031739512624         0.2453164594762228
7.733298404028144         0.2459258668065216
7.7595245624791325        0.2483031704046136
7.766791226994652         0.248921347556926
7.793017385445641         0.2513229468068139
7.80028404996116          0.25194983449302877
7.826510208412149         0.25437556695568103
7.833776872927668         0.25501109283078094
7.860003031378657         0.2574607550195671
7.867269695894176         0.25810483448502486
7.893495854345165         0.260578183030209
7.9007625188606845        0.26123071954402416
7.926988677311673         0.26372746881622927
7.934255341827193         0.26438835373386455
7.960481500278181         0.2669081719461628
7.967748164793701         0.267577284189532
7.993974323244689         0.2701197905983984
8.001240987760209         0.270796996529371
8.027467146211198         0.27336176151083846
8.034733810726717         0.27404691528870906
8.060959969177706         0.27663346362897745
8.068226633693225         0.27732640817372756
8.094452792144214         0.2799342254460974
8.101719456659733         0.2806347940457531
8.127945615110722         0.283263335992106
8.135212279626241         0.2839713545205373
8.16143843807723          0.2866200590945856
8.16870510259275          0.28733534869033417
8.194931261043738         0.2900036495457286
8.202197925559258         0.2907260294687406
8.228424084010246         0.2934133687301185
8.235690748525766         0.2941426590297451
8.261916906976754         0.29684849713037603
8.269183571492276         0.2975845207821549
8.29540972994326          0.3003083421570246
8.302676394458784         0.30105092644933
8.328902552909769         0.303792241004706
8.336169217425292         0.3045412181026533
8.362395375876275         0.30729955890020566
8.369662040391798         0.30805476563678846
8.395888198842783         0.3108296837122998
8.403154863358306         0.3115909607943041
8.429381021809291         0.31438201878783195
8.436647686324813         0.3151492097288887
8.462873844775801         0.3179559764321064
8.470140509291321         0.3187289265306293
8.49636666774231          0.32155097297236834
8.503633332257829         0.3223295284291382
8.529859490708818         0.3251664241326038
8.53712615522434          0.3259504311759353
8.563352313675326         0.3288017394378966
8.570618978190849         0.3295910433966755
8.596845136641834         0.3324563165451184
8.604111801157353         0.333250761098839
8.630337959608342         0.33612953818042757
8.637604624123862         0.3369289651777786
8.663830782574848         0.33982077389605103
8.671097447090368         0.3406250239786843
8.697323605541357         0.3435293867769231
8.704590270056876         0.3443383007057369
8.730816428507865         0.3472547432197436
8.738083093023384         0.3480681635304943
8.764309251474373         0.3509962228488504
8.771575915989892         0.3518139953929529
8.797802074440881         0.3547532260334303
8.8050687389564           0.35557520109021573
8.83129489740739          0.3585251778037033
8.83856156192291          0.35935121064561
8.864787720373899         0.3623115279239667
8.872054384889418         0.363141478837088
8.898280543340405         0.36611174748595277
8.905547207855928         0.3669454813339653
8.931773366306913         0.36992532345876145
8.939040030822436         0.3707627090003837
8.965266189273416         0.3737517532666824
8.97253285378894          0.374592662490975
8.998759012239919         0.3775905409955599
9.006025676755442         0.37843484867297006
9.032251835206427         0.38144119575044233
9.039518499721947         0.3822887792772286
9.065744658172935         0.3853032320203079
9.073011322688455         0.3861539715645325
9.099237481139445         0.38917617234381574
9.106504145654965         0.39002995133175544
9.132730304105953         0.3930595526344902
9.139996968621473         0.3939162585912576
9.166223127072461         0.39695292936518467
9.173489791587981         0.3978124549582749
9.19971595003897          0.4008558860918574
9.206982614554489         0.4017181300178666
9.23320877300548          0.4047680362185856
9.240475437520999         0.4056329035512779
9.266701595971988         0.4086890207924695
9.273968260487507         0.4095564227144304
9.300194418938496         0.412618503445611
9.307461083454017         0.41348835673080736
9.333687241905002         0.4165561664524855
9.340953906420525         0.41742839327573517
9.367180064871508         0.42050171096861594
9.374446729387031         0.42137623945498404
9.400672887838017         0.42445486218385253
9.407939552353536         0.4253316277721883
9.434165710804525         0.42841537852939865
9.441432375320044         0.4292943259901258
9.467658533771033         0.4323830637680291
9.474925198286552         0.43326414966646487
9.501151356737541         0.436357780945302
9.50841802125306          0.437240976372937
9.534644179704049         0.4403394668509131
9.541910844219569         0.44122476022168866
9.568137002670559         0.4443281448266291
9.575403667186078         0.44521554445186623
9.601629825637067         0.4483239337364109
9.608896490152587         0.44921346992048855
9.635122648603575         0.4523270525294594
9.642389313119095         0.4532187791662171
9.668615471570083         0.45633782219875174
9.675882136085603         0.45723181816233566
9.702108294536592         0.4603566682700783
9.709374959052111         0.46125303904234044
9.7356011175031           0.4643841264374356
9.74286778201862          0.4652830062984799
9.769093940469608         0.46842085227232355
9.776360604985129         0.469322407116768
9.802586763436114         0.4724676344806088
9.809853427951637         0.4733720651047183
9.836079586402622         0.47652541049562996
9.843346250918145         0.47743295610345604
9.869572409369129         0.48059528305096166
9.87683907388465          0.4815062247081056
9.903065232335639         0.48467853633053354
9.910331896851158         0.4855932000829949
9.936558055302147         0.48877665009181637
9.943824719817666         0.489695409454126
9.970050878268655         0.49289131011754644
9.977317542784174         0.4938145876807789
10.003543701235163        0.49702441391285085
10.010810365750682        0.4979526819639795
10.037036524201671        0.501178071580585
10.04430318871719         0.5021118518057883
10.07052934716818         0.5053546027019563
10.077796011683699        0.5062944651946485
10.104022170134687        0.5095565305360406
10.111288834650207        0.5105030924261375
10.137514993101195        0.5137865747521008
10.144781657616715        0.5147404987918441
10.171007816067702        0.5180476433759376
10.178274480583223        0.5190096367473918
10.20450063903421         0.5223428244441616
10.211767303549733        0.5233136379452253
10.237993462000718        0.5266753783572165
10.245260126516241        0.5276558060012331
10.271486284967226        0.5310487320418958
10.27875294948275         0.5320396109000636
10.304979107933736        0.5354664752575434
10.312245772449256        0.5364686850880253
10.33847193090024         0.5399323579948383
10.345738595415764        0.5409468199164574
10.371964753866747        0.5444502864853935
10.379231418382272        0.5454779597546574
10.405457576833255        0.5490243141739102
10.412724241348776        0.5500661900569669
10.438950399799763        0.5536586228686622
10.446217064315285        0.554715714669449
10.472443222766277        0.5583574889894684
10.479709887281793        0.5594308175925389
10.505936045732785        0.5631252313143498
10.513202710248306        0.5642158061580509
10.539428868699291        0.5679661393141018
10.546695533214814        0.5690749353626366
10.572921691665798        0.5728843840212887
10.58018835618132         0.5740123158625744
10.606414514632307        0.577883915931363
10.613681179147827        0.5790318105143615
10.639907337598814        0.5829683563158206
10.647174002114333        0.5841369260304333
10.673400160565324        0.5881408888873991
10.680666825080843        0.5893307066501955
10.706892983531832        0.5934041582751416
10.714159648047351        0.5946156360589421
10.74038580649834         0.5987601807484552
10.74765247101386         0.5999935526410382
10.773878629464848        0.6042102712254179
10.78114529398037         0.605465581681949
10.807371452431353        0.6097549890768046
10.814638116946874        0.611032086636706
10.840864275397857        0.615394104109183
10.84813093991338         0.6166926405593468
10.87435709836436         0.621126583511299
10.881623762879883        0.6224460182746572
10.907849921330868        0.626950599925719
10.91511658584639         0.6282902092456889
10.941342744297378        0.6328635596227089
10.948609408812898        0.6342224498544823
10.974835567263888        0.6388621481753378
10.982102231779407        0.6402392722443422
11.008328390230394        0.6449423896254114
11.015595054745914        0.646336565563817
11.041821213196904        0.6510997142600488
11.049087877712424        0.6525096447319608
11.075314036163412        0.6573290301339928
11.082580700678932        0.6587533220200709
11.10880685912992         0.6636247947572554
11.11607352364544         0.6650619781723308
11.142299682096429        0.6699810854223399
11.149566346611948        0.6714296318885483
11.175792505062939        0.6763916684039795
11.183059169578458        0.6778500081718039
11.209285328029448        0.6828500681644176
11.216551992544968        0.6843166067967945
11.242778150995955        0.6893496375808524
11.250044815511478        0.6908227718745668
11.276270973962463        0.6958836289084791
11.283537638477984        0.6973617620423553
11.309763796928966        0.7024452635902885
11.317030461444487        0.7039268191916463
11.343256619895472        0.7090277981252714
11.350523284410993        0.7105112328612037
11.376749442861982        0.7156245832040284
11.384016107377501        0.7171083975649081
11.410242265828492        0.7222291142000515
11.417508930344011        0.7237118613238852
11.443735088795           0.7288350725271161
11.45100175331052         0.7303153651301919
11.477227911761506        0.7354363586456616
11.484494576277028        0.7369128742755217
11.510720734728016        0.7420271180725319
11.517987399243538        0.7434986029246206
11.544213557694524        0.7486017615096208
11.551480222210046        0.750067032958232
11.577706380661029        0.7551549794387147
11.584973045176552        0.7566129273114195
11.611199203627537        0.761681750857319
11.61846586814306         0.763131337447309
11.644692026594047        0.7681773457216035
11.651958691109568        0.7696176046239953
11.678184849560555        0.7746373215555361
11.685451514076075        0.776067355592302
11.711677672527063        0.7810575160255053
11.718944337042583        0.7824764946665291
11.74517049549357         0.7874340378167157
11.752437160009093        0.7888411945027138
11.778663318460078        0.7937632577860484
11.7859299829756          0.7951578874629068
11.812156141426588        0.8000418018678229
11.819422805942107        0.8014232589432424
11.845648964393096        0.8062665467692816
11.852915628908615        0.807634243595754
11.879141787359604        0.8124346188211274
11.886408451875123        0.8137880246646432
11.91263461032611         0.8185433952778226
11.919901274841633        0.8198820355656211
11.946127433292617        0.8245905062116397
11.95339409780814         0.8259139617149354
11.979620256259121        0.8305738344825019
11.986886920774642        0.831881740029406
12.01311307922563         0.836491511240346
12.020379743741149        0.8377835535949625
12.046605902192141        0.8423419050747535
12.053872566707662        0.8436178197889235
12.080098725158651        0.8481236046357603
12.087365389674172        0.849383171984347
12.113591548125157        0.8538353969281575
12.120858212640677        0.8550784373536819
12.147084371091665        0.8594762448168354
12.154351035607188        0.8607026144418888
12.180577194058175        0.8650452671581941
12.187843858573695        0.8662548538603676
12.214070017024685        0.8705417237144949
12.221336681540205        0.8717344440604842
12.247562839991193        0.8759650055861408
12.254829504506713        0.8771408026821141
12.281055662957701        0.8813146305465069
12.288322327473221        0.8824734726133527
12.314548485924206        0.8865902412035287
12.321815150439729        0.8877321204677942
12.34804130889071         0.8917916026015735
12.355307973406234        0.8929165340033949
12.381534131857217        0.8969185962757072
12.388800796372736        0.8980266156630772
12.415026954823727        0.9019712100730484
12.422293619339246        0.9030623718866475
12.448519777790237        0.9069495253295501
12.455786442305756        0.9080239000258108
12.482012600756743        0.9118537034717522
12.489279265272266        0.9129113749489665
12.515505423723248        0.9166839732592912
12.522772088238769        0.9177250364515506
12.548998246689756        0.9214406191947705
12.556264911205275        0.9224651779321151
12.582491069656264        0.9261239715179782
12.589757734171783        0.9271321367234416
12.615983892622776        0.9307343979377926
12.623250557138293        0.9317262861772908
12.649476715589284        0.9352722968132461
12.656743380104803        0.9362480291746181
12.68296953855579         0.9397380917237372
12.690236203071311        0.9406977930571383
12.7164623615223          0.9441322282279357
12.72372902603782         0.9450760268641014
12.74995518448881         0.9484551738901771
12.757221849004331        0.9493832019107893
12.78344800745532         0.9527074216388806
12.790714671970843        0.9536198155828524
12.816940830421824        0.9568894949113859
12.824207494937347        0.9577863966108217
12.850433653388329        0.9610019521839096
12.857700317903852        0.9618835093879448
12.883926476354837        0.965045389024348
12.891193140870358        0.9659117555977703
12.917419299321347        0.9690204371374734
12.924685963836868        0.969871772791332
12.950912122287857        0.9729277607539528
12.95817878680338         0.9737642303559483
12.984404945254362        0.9767680508833186
12.991671609769888        0.9775898234267286
13.017897768220866        0.9805420181119588
13.025164432736391        0.9813492654733941
13.051390591187374        0.9842503851408857
13.058657255702894        0.9850432808243655
13.084883414153884        0.9878938805054528
13.092150078669404        0.9886725985680159
13.118376237120398        0.9914732343313313
13.125642901635917        0.9922379485837995
13.151869060086906        0.9949891759301199
13.159135724602427        0.995740059382246
13.18536188305341         0.9984424325318932
13.192628547568933        0.999179656999004
13.218854706019915        1.0018337285408863
13.226121370535434        1.0025574643317787
13.252347528986421        1.005163784692992
13.259614193501944        1.0058742002921985
13.28584035195293         1.0084333164022423
13.293107016468452        1.0091305780610125
13.319333174919436        1.0116430309769417
13.32659983943496         1.0123273021895407
13.352825997885942        1.0147936242267048
13.360092662401467        1.0154650651718151
13.386318820852448        1.0178857774740182
13.393585485367968        1.018544544555619
13.419811643818958        1.0209201556097756
13.42707830833448         1.0215664011906345
13.453304466785472        1.023897406022687
13.460571131300991        1.0245312783645313
13.48679728975198         1.0268181580104383
13.494063954267501        1.0274398014207349
13.520290112718486        1.0296830230670604
13.52755677723401         1.0302925783157226
13.553782935684993        1.0324925973185146
13.561049600200516        1.0330902024134547
13.5872757586515          1.0352474669934186
13.594542423167026        1.035833258290369
13.620768581618005        1.0379482160550049
13.62803524613353         1.0385223294725048
13.654261404584513        1.0405954332984666
13.661528069100038        1.0411580052715015
13.687754227551022        1.0431897159682937
13.695020892066545        1.0437408838436535
13.721247050517528        1.0457316688777243
13.72851371503305         1.046271570733344
13.754739873484034        1.0482219008559848
13.762006537999557        1.0487506750333517
13.788232696450542        1.0506610218474774
13.795499360966065        1.051178806572308
13.821725519417052        1.0530496426942728
13.828992183932574        1.0535565759224605
13.85521834238356         1.0553883764788343
13.862485006899083        1.05588459572133
13.888711165350067        1.0576778378697462
13.89597782986559         1.0581634795552086
13.922203988316575        1.0599186373658103
13.9294706528321          1.0603938355029519
13.95569681128308         1.0621113706254874
13.962963475798606        1.0625762550212787
13.989189634249586        1.064256606911107
13.99645629876511         1.064711301626972
14.022682457216092        1.0663548821101467
14.029949121731615        1.06679950485432
14.0561752801826          1.068406699608059
14.063441944698123        1.0688413623377084
14.089668103149108        1.0704125382265113
14.096934767664631        1.0708373486841838
14.12316092611562         1.0723728635073013
14.130427590631143        1.0727879271033935
14.156653749082125        1.0742881382315304
14.16392041359765         1.0746935597103628
14.190146572048626        1.0761588294745787
14.197413236564152        1.0765547140360743
14.223639395015132        1.0779854115184169
14.230906059530659        1.0783718653527141
14.257132217981642        1.0797683657791515
14.264398882497165        1.0801454961984824
14.290625040948147        1.0815081799228066
14.297891705463671        1.0818760953649318
14.324117863914653        1.0832053479988746
14.331384528430176        1.083564158090212
14.35761068688116         1.0848603718361671
14.364877351396682        1.0852101874969633
14.391103509847664        1.0864737622527219
14.398370174363187        1.0868146956525708
14.424596332814174        1.0880460381196153
14.431862997329695        1.088378202286148
14.45808915578068         1.0895777224464054
14.465355820296205        1.0899012305118325
14.49158197874719         1.0910693365833541
14.498848643262711        1.0913843008911361
14.525074801713696        1.092521394938186
14.53234146622922         1.0928279263475402
14.558567624680204        1.0939344023852338
14.565834289195728        1.0942326100196793
14.592060447646713        1.0953088551128745
14.599327112162236        1.0955988465709632
14.62555327061322         1.0966452439359893
14.632819935128744        1.0969271257543063
14.659046093579725        1.0979440579287048
14.666312758095252        1.0982179359725115
14.692538916546232        1.0992057861515014
14.69980558106176         1.099471765665529
14.726031739512736        1.1004309164107444
14.733298404028261        1.100689101669684
14.759524562479243        1.1016199317188213
14.766791226994766        1.1018704254483218
14.793017385445753        1.102773306260767
14.800284049961276        1.1030162091050564
14.826510208412262        1.1038915026411715
14.833776872927787        1.1041269128893216
14.86000303137877         1.1049749712486139
14.867269695894297        1.105202984874714
14.893495854345272        1.1060241514832332
14.900762518860802        1.106244862418172
14.926988677311776        1.107039473944619
14.934255341827305        1.10725297443911
14.960481500278284        1.1080213625790718
14.967748164793807        1.108227743538131
14.993974323244796        1.1089702361890503
15.001240987760315        1.1091695874348784
15.027467146211304        1.1098865093153485
15.034733810726827        1.110078919817454
15.060959969177816        1.110770592976961
15.068226633693339        1.1109561511278137
15.09445279214432         1.111622895945538
15.101719456659849        1.1118016899454881
15.127945615110823        1.1124438270117423
15.13521227962635         1.1126159453683977
15.161438438077326        1.1132337981140554
15.16870510259285         1.1133993301823597
15.194931261043838        1.1139932275327928
15.202197925559357        1.1141522639581487
15.228424084010346        1.1147225420920932
15.235690748525865        1.1148751750189647
15.261916906976854        1.1154221776242599
15.269183571492377        1.1155685006098883
15.295409729943364        1.1160925776439878
15.302676394458885        1.1162326853346176
15.328902552909867        1.116734190944403
15.336169217425391        1.1168681786609571
15.362395375876371        1.1173474691950447
15.369662040391896        1.1174754325687049
15.39588819884288         1.1179328652812115
15.4031548633584          1.118054899975058
15.429381021809386        1.1184908321688292
15.436647686324909        1.118607033595144
15.462873844775894        1.1190218212898004
15.47014050929142         1.1191322841929745
15.496366667742402        1.119526279678969
15.503633332257925        1.1196310975387602
15.52985949070891         1.1200046460545154
15.537126155224435        1.1201039103821189
15.563352313675416        1.1204573466380927
15.570618978190943        1.1205511462845927
15.596845136641923        1.1208847914629476
15.604111801157451        1.1209732120450806
15.630337959608426        1.1212873717424512
15.637604624123952        1.1213704952763652
15.663830782574928        1.121665458857811
15.671097447090453        1.12174336368145
15.697323605541438        1.12201940531873
15.704590270056961        1.122092166332731
15.730816428507946        1.1223495474414742
15.738083093023468        1.122417236614507
15.764309251474458        1.1226562090095076
15.771575915989981        1.1227188960497259
15.797802074440966        1.1229397052969592
15.80506873895649         1.1229974584093807
15.831294897407474        1.123200347197729
15.838561561922997        1.1232532338676238
15.864787720373975        1.1234384452102177
15.872054384889502        1.1234865329315629
15.898280543340483        1.1236543126852356
15.905547207856007        1.1236976695218468
15.931773366306992        1.1238482676924966
15.939040030822515        1.123886962573789
15.9652661892735          1.1240206332692384
15.972532853789023        1.1240547359744295
15.998759012240011        1.1241717361843768
16.006025676755534        1.1242013170126455
16.032251835206516        1.1243019043642624
16.039518499722043        1.1243270335176598
16.06574465817302         1.1244114630804098
16.073011322688547        1.1244322098339292
16.099237481139525        1.1245007302358088
16.10650414565505         1.1245171620420402
16.13273030410604         1.1245700116274004
16.13999696862156         1.1245821933708608
16.16622312707254         1.1246195975835147
16.173489791588068        1.1246275912132935
16.199715950039053        1.1246497623544935
16.206982614554576        1.1246536270466736
16.233208773005558        1.124660766824085
16.240475437521084        1.1246605596762551
16.266701595972062        1.124652863980325
16.27396826048759         1.124648641094205
16.300194418938574        1.1246263057612715
16.307461083454093        1.12461812348162
16.333687241905082        1.1245813497133217
16.3409539064206          1.124569265775116
16.367180064871587        1.1245182643509428
16.37444672938711         1.1245023387294635
16.40067288783809         1.1244373326507293
16.407939552353614        1.1244176279753852
16.4341657108046          1.1243388532887233
16.441432375320122        1.1243154347455517
16.467658533771107        1.12422313916552
16.474925198286634        1.124196073869573
16.501151356737616        1.1240905128451257
16.508418021253142        1.1240598687194694
16.534644179704124        1.1239412989521957
16.541910844219647        1.123907143232717
16.568137002670632        1.123775814506283
16.575403667186155        1.123738212124064
16.60162982563714         1.1235943594863453
16.608896490152663        1.1235533717073103
16.635122648603645        1.1233972105753844
16.64238931311917         1.1233528942673439
16.668615471570153        1.1231846199140338
16.67588213608568         1.1231370275933474
16.702108294536657        1.1229568183694247
16.709374959052184        1.122905998876303
16.735601117503165        1.122714021106069
16.742867782018692        1.1226600205779809
16.76909394046967         1.122456433241511
16.776360604985197        1.1223992960867069
16.802586763436175        1.1221842545396306
16.809853427951698        1.1221240242604875
16.83607958640269         1.1218976831339844
16.84334625091821         1.1218344029616865
16.869572409369194        1.1215969184852517
16.876839073884717        1.121530631804944
16.9030652323357          1.1212821632885634
16.910331896851226        1.1212129137945823
16.936558055302207        1.1209536234136124
16.94382471981773         1.1208814549176276
16.970050878268708        1.120611505126794
16.977317542784235        1.120536461033733
17.003543701235216        1.120256010370896
17.010810365750743        1.120178133033656
17.037036524201724        1.1198873325876495
17.04430318871725         1.1198066628835606
17.070529347168232        1.1195056556885585
17.077796011683755        1.1194222330701837
17.104022170134733        1.1191111568436785
17.11128883465026         1.1190250198330067
17.137514993101245        1.118704011393179
17.144781657616768        1.1186151982262333
17.171007816067753        1.1182843971074634
17.178274480583273        1.1181929461652955
17.204500639034265        1.1178524955836706
17.211767303549788        1.117758445375489
17.237993462000777        1.117408490078634
17.2452601265163          1.1173118787775544
17.271486284967278        1.1169525608229702
17.278752949482804        1.116853425586438
17.304979107933782        1.116484880170429
17.312245772449305        1.1163832566020377
17.33847193090029         1.1160056101590827
17.345738595415817        1.1159015322160895
17.3719647538668          1.1155149039479824
17.37923141838232         1.115408404384623
17.405457576833307        1.115012910597118
17.41272424134883         1.1149040217636064
17.438950399799808        1.114499780874649
17.446217064315334        1.11438853551457
17.472443222766316        1.1139756712917117
17.479709887281835        1.113862102996814
17.505936045732824        1.113440744637673
17.513202710248343        1.1133248878121678
17.53942886869934         1.1128951672151035
17.54669553321486         1.1127770566605264
17.572921691665847        1.1123391047492552
17.580188356181374        1.1122187751778083
17.606414514632352        1.1117727196278424
17.61368117914788         1.1116502054391129
17.639907337598853        1.1111961712422183
17.64717400211438         1.1110715067252366
17.673400160565357        1.1106096192330799
17.68066682508088         1.1104828390856094
17.706892983531873        1.1100132277494192
17.714159648047392        1.1098843676227328
17.74038580649838         1.1094071685146676
17.747652471013904        1.1092762652982642
17.77387862946489         1.1087916214443445
17.781145293980416        1.1086587131458598
17.807371452431394        1.1081667726642321
17.81463811694692         1.1080318978841108
17.840864275397895        1.1075328103084416
17.848130939913418        1.1073960073943907
17.8743570983644          1.106889918657443
17.88162376287992         1.1067512246779079
17.90784992133091         1.106238271564492
17.915116585846434        1.1060977213030958
17.941342744297422        1.1055780267490167
17.948609408812942        1.1054356519791957
17.974835567263927        1.1049093228493083
17.982102231779454        1.1047651521376805
18.008328390230428        1.1042322805679108
18.015595054745955        1.1040863397278824
18.041821213196933        1.1035470078182033
18.04908787771246         1.1033993209215278
18.07531403616344         1.102853607297383
18.082580700678967        1.1027041979617236
18.10880685912995         1.1021521842071142
18.116073523645476        1.1020010768089021
18.142299682096457        1.1014428521415502
18.14956634661198         1.1012900726733486
18.175792505062965        1.100725736120471
18.183059169578485        1.1005713125658816
18.209285328029473        1.1000009727918916
18.216551992544993        1.0998449350453399
18.242778150995985        1.0992687084305248
18.250044815511504        1.0991110878750936
18.276270973962493        1.0985290954428946
18.283537638478013        1.098369924312058
18.309763796928998        1.0977822880986658
18.317030461444524        1.0976215987402242
18.343256619895502        1.0970284383211006
18.35052328441103         1.096866262483073
18.376749442862014        1.0962676923279435
18.384016107377537        1.0961040605734922
18.41024226582852         1.0955001885051494
18.417508930344045        1.0953351298143734
18.443735088795027        1.0947260563743155
18.451001753310557        1.0945595979279867
18.47722791176153         1.093945416245038
18.484494576277058        1.093777583351633
18.510720734728036        1.0931583792370665
18.517987399243562        1.0929891953748627
18.54421355769454         1.0923650477042053
18.551480222210067        1.0921945346880593
18.57770638066105         1.0915655164888316
18.584973045176575        1.0913936947961844
18.611199203627557        1.0907598754355916
18.61846586814308         1.090586764690409
18.644692026594065        1.0899482129101388
18.651958691109588        1.0897738324199475
18.678184849560573        1.0891306191005259
18.685451514076096        1.0889549882447462
18.71167767252708         1.0883071874617873
18.718944337042604        1.0881303257315549
18.74517049549359         1.0874780132633255
18.752437160009116        1.0872999398734982
18.778663318460097        1.0866431894241326
18.78592998297562         1.0864639225950548
18.81215614142661         1.0858028009523826
18.81942280594213         1.0856223571101604
18.845648964393117        1.084956919980769
18.85291562890864         1.0847753131959461
18.879141787359625        1.0841056033926193
18.88640845187515         1.0839228453325598
18.912634610326137        1.0832488943050853
18.919901274841656        1.083064994821313
18.94612743329264         1.082386827512035
18.953394097808168        1.082201795780225
18.979620256259143        1.0815194377566881
18.98688692077467         1.0813332837030898
19.013113079225644        1.080646768767552
19.02037974374117         1.0804595044079681
19.046605902192148        1.0797688805214951
19.053872566707675        1.0795805208311982
19.080098725158656        1.0788858524163936
19.087365389674183        1.0786964154567704
19.113591548125168        1.0779977811274721
19.12085821264069         1.0778072873708617
19.147084371091676        1.0771047737952812
19.1543510356072          1.0769132448566003
19.18057719405818         1.076206938973744
19.187843858573704        1.076014396151356
19.21407001702468         1.0753043783552694
19.22133668154021         1.0751108414001436
19.24756283999119         1.0743971813504603
19.254829504506716        1.074202667729494
19.281055662957698        1.073485423106175
19.288322327473217        1.0732899478266533
19.314548485924206        1.0725691655129037
19.32181515043973         1.0723727414327817
19.34804130889071         1.071648460414879
19.355307973406234        1.0714510988978374
19.38153413185722         1.0707233542152825
19.388800796372742        1.0705250659706094
19.415026954823727        1.0697938930394615
19.42229361933925         1.069594688990621
19.44851977779024         1.0688601275766634
19.455786442305758        1.0686600196235874
19.482012600756747        1.067922116810821
19.489279265272266        1.0677211183878559
19.515505423723255        1.0669799301487708
19.522772088238774        1.0667780565259775
19.548998246689766        1.066033647882215
19.556264911205286        1.0658309162037443
19.582491069656278        1.0650833603031513
19.5897577341718          1.0648797893944977
19.61598389262278         1.0641291659406726
19.623250557138306        1.0639247759332386
19.64947671558928         1.0631711691656693
19.656743380104814        1.0629659809724576
19.68296953855578         1.062209476978119
19.69023620307131         1.0620035116315485
19.71646236152229         1.0612441947316096
19.723729026037816        1.0610374726185223
19.749955184488797        1.0602754212004415
19.75722184900432         1.0600679613132928
19.783448007455313        1.0593032442925192
19.790714671970832        1.0590950636926229
19.81694083042182         1.0583277389746075
19.824207494937344        1.0581188526478393
19.85043365338833         1.0573489682544979
19.857700317903856        1.057139389416261
19.88392647635483         1.0563669867997572
19.891193140870357        1.0561567275361043
19.91741929932133         1.05538184572233
19.924685963836858        1.0551709177287178
19.95091212228784         1.0543935967528488
19.958178786803362        1.0541820119174123
19.984404945254347        1.0534022945481079
19.99167160976987         1.0531900652276622
20.017897768220855        1.0524079968876807
20.02516443273638         1.0521951358824855
20.051390591187364        1.05141076343665
20.058657255702887        1.051197283797298
20.08488341415387         1.0504106541815665
20.09215007866939         1.050196569028909
20.11837623712038         1.0494077285703927
20.125642901635903        1.049193051081077
20.15186906008689         1.0484020460660686
20.159135724602415        1.048186789702897
20.185361883053396        1.0473936684064666
20.192628547568923        1.0471778473756663
20.218854706019904        1.0463826632133204
20.226121370535427        1.046166293017493
20.252347528986412        1.0453691076787142
20.259614193501935        1.0451522055331062
20.285840351952917        1.0443530904569052
20.293107016468444        1.0441356753185276
20.319333174919425        1.0433347102432442
20.326599839434948        1.0431168023134114
20.35282599788593         1.0423140708083996
20.360092662401456        1.042095690574451
20.38631882085244         1.0412912737867526
20.39358548536796         1.041072440870798
20.419811643818953        1.0402664115424323
20.427078308334472        1.0400471437300012
20.45330446678546         1.0392395625871549
20.46057113130098         1.0390198753715292
20.48679728975196         1.0382107912249063
20.494063954267485        1.0379906980286553
20.52029011271847         1.037180151555275
20.52755677723399         1.0369596645376626
20.553782935684975        1.036147694261309
20.5610496002005          1.0359268253943918
20.587275758651483        1.0351134735410783
20.594542423167006        1.0348922355434753
20.620768581617988        1.0340775515965055
20.628035246133514        1.033855958388185
20.654261404584496        1.033039999183138
20.66152806910002         1.0328180657218353
20.687754227551004        1.0320008922909327
20.695020892066527        1.031778633879803
20.721247050517512        1.0309603064231563
20.72851371503304         1.0307377377523284
20.75473987348402         1.0299183106057326
20.762006537999547        1.0296954448458273
20.788232696450528        1.0288749629636704
20.79549936096605         1.0286518111581062
20.821725519417036        1.0278303087357923
20.82899218393256         1.027606879596986
20.855218342383544        1.026784380625572
20.862485006899067        1.0265606807133352
20.88871116535005         1.0257372009068377
20.895977829865572        1.0255132351050054
20.922203988316554        1.0246887847394992
20.92947065283208         1.02446455693776
20.955696811283055        1.0236391442951343
20.96296347579858         1.023414658179704
20.989189634249563        1.0225882932467147
20.99645629876509         1.0223635530828585
21.02268245721607         1.0215362509261627
21.029949121731594        1.0213112621912543
21.05617528018258         1.0204830452358398
21.063441944698102        1.0202578149663217
21.089668103149087        1.0194287135126963
21.09693476766461         1.0192032502860586
21.123160926115595        1.0183733010893674
21.13042759063112         1.018147614664687
21.156653749082103        1.017316858094196
21.163920413597626        1.0170909588403678
21.190146572048604        1.01625943567945
21.19741323656413         1.0160333339763359
21.223639395015113        1.0152010829313376
21.23090605953064         1.0149747887037674
21.257132217981624        1.0141418451618955
21.264398882497147        1.013915367618858
21.290625040948136        1.0130817634864906
21.297891705463655        1.012855111043255
21.324117863914644        1.0120208750975712
21.331384528430167        1.0117940554115106
21.357610686881145        1.0109592137002057
21.36487735139667         1.0107322337625693
21.391103509847653        1.0098968099680037
21.39837017436318         1.00966967623168
21.424596332814158        1.0088336921846182
21.43186299732968         1.008606410731801
21.45808915578066         1.0077698872555163
21.465355820296182        1.0075424640051813
21.491581978747163        1.0067054220557101
21.498848643262686        1.0064778629854376
21.525074801713675        1.0056403247860397
21.532341466229198        1.0054126361120388
21.558567624680187        1.0045746258207229
21.565834289195706        1.004346814064614
21.5920604476467          1.0035083575732282
21.59932711216222         1.003280429462964
21.625553270613207        1.0024415532248883
21.63281993512873         1.0022135154322087
21.65904609357971         1.0013742446157607
21.666312758095238        1.0011461033997557
21.69253891654622         1.0003064599477525
21.699805581061742        1.0000782208162171
21.72603173951273         0.9992382220492446
21.733298404028254        0.999009889545379
21.759524562479235        0.9981695477270307
21.766791226994762        0.9979411254023434
21.793017385445737        0.9971004483170328
21.800284049961263        0.9968719388931412
21.826510208412245        0.9960309312366359
21.83377687292777         0.9958023369213893
21.860003031378753        0.9949610022463761
21.86726969589428         0.9947323251525402
21.893495854345254        0.9938906680708057
21.900762518860788        0.9936619106679356
21.926988677311755        0.9928199389370111
21.93425534182728         0.9925911044533011
21.960481500278263        0.9917488305534012
21.96774816479379         0.9915199232511253
21.993974323244778        0.9906773651604345
22.001240987760298        0.9904483904376225
22.027467146211286        0.9896055715021003
22.03473381072681         0.9893765358092095
22.060959969177798        0.9885334837671731
22.068226633693325        0.9883043943596138
22.094452792144303        0.9874611396724833
22.101719456659822        0.9872320042513707
22.1279456151108          0.9863885780666088
22.135212279626327        0.9861594043984755
22.161438438077308        0.9853158367347211
22.168705102592835        0.9850866323659304
22.19493126104382         0.9842429512060042
22.202197925559346        0.98401372336578
22.228424084010328        0.9831699550241927
22.235690748525855        0.9829407107341372
22.261916906976833        0.9820968812342943
22.269183571492356        0.9818676275475833
22.29540972994334         0.981023764257327
22.302676394458864        0.9807945084936958
22.328902552909852        0.9799506411684762
22.336169217425372        0.9797213910140915
22.36239537587636         0.9788775516124417
22.36966204039188         0.9786483150072307
22.395888198842865        0.9778045361412249
22.403154863358388        0.9775753209683298
22.429381021809373        0.976731633567014
22.436647686324896        0.9765024472618407
22.462873844775878        0.9756588785731161
22.470140509291408        0.9754297278234412
22.496366667742382        0.9745863007452824
22.503633332257913        0.9743571914080371
22.529859490708887        0.9735139253010137
22.537126155224414        0.9732848625346151
22.563352313675388        0.9724417747744057
22.570618978190918        0.9722127632666596
22.596845136641896        0.9713698705127645
22.604111801157416        0.9711409146543123
22.630337959608408        0.9702982331954445
22.63760462412393         0.9700693371127294
22.66383078257492         0.9692268822855454
22.67109744709044         0.968998049748204
22.697323605541428        0.9681558349594954
22.704590270056947        0.9679270692540382
22.730816428507932        0.9670851053198274
22.738083093023455        0.9668564091941749
22.764309251474437        0.9660147044322794
22.771575915989963        0.9657860801616839
22.797802074440945        0.9649446411302159
22.80506873895647         0.9647160906779244
22.83129489740745         0.963874923092947
22.838561561922976        0.9636464482980889
22.864787720373954        0.9628055577666086
22.87205438488948         0.9625771605089765
22.89828054334046         0.9617365530644153
22.90554720785598         0.9615082353998936
22.931773366306967        0.9606679180362172
22.93904003082249         0.9604396823244363
22.96526618927347         0.9595996636508364
22.972532853788998        0.9593715126939418
22.998759012239983        0.9585318036808005
23.006025676755506        0.9583037408791455
23.032251835206495        0.9574643556301503
23.039518499722014        0.9572363851542203
23.065744658173           0.9563973416932525
23.073011322688522        0.9561694686646743
23.099237481139504        0.9553307897274559
23.106504145655034        0.955103020382164
23.132730304106012        0.9542647340889339
23.139996968621535        0.9540370758661852
23.166223127072513        0.9531992159396759
23.173489791588032        0.9529716774187825
23.19971595003902         0.9521342824454457
23.206982614554544        0.9519068730598993
23.233208773005536        0.9510699844247685
23.240475437521056        0.9508427139364989
23.266701595972044        0.9500063725646244
23.273968260487564        0.9497792503677861
23.300194418938556        0.9489434930096781
23.30746108345408         0.9487165274129465
23.333687241905057        0.9478813835036168
23.34095390642058         0.9476545811661147
23.367180064871565        0.9468200710641177
23.374446729387092        0.9465934367138557
23.400672887838073        0.9457595715768214
23.407939552353604        0.945533108047781
23.434165710804574        0.94469989111117
23.441432375320105        0.9444735996472453
23.467658533771075        0.9436410284155078
23.474925198286602        0.9434149091405171
23.501151356737594        0.9425829779395805
23.508418021253117        0.9423570303876143
23.534644179704106        0.9415257328303449
23.541910844219625        0.9412999564567881
23.56813700267061         0.9404692875559146
23.575403667186137        0.9402436821810364
23.601629825637108        0.9394136399924596
23.60889649015264         0.9391882061476524
23.635122648603613        0.9383587929141095
23.642389313119143        0.9381335320687418
23.66861547157012         0.9373047548683823
23.675882136085647        0.9370796695218239
23.702108294536632        0.9362515403894532
23.70937495905216         0.9360266340183824
23.73560111750314         0.9351991694157824
23.74286778201867         0.9349744462706726
23.769093940469645        0.9341476657405619
23.77636060498518         0.9339231304966552
23.802586763436146        0.9330970544677972
23.80985342795168         0.9328727117683489
23.836079586402647        0.9320473588870193
23.843346250918174        0.9318232128720962
23.869572409369155        0.9309985976865385
23.876839073884675        0.9307746516417726
23.903065232335663        0.9299507835056829
23.91033189685119         0.9297270397417574
23.936558055302175        0.9289039232851388
23.943824719817698        0.928680383268732
23.970050878268687        0.9278580200516282
23.97731754278421         0.9276346847058358
24.00354370123519         0.9268130752197098
24.010810365750718        0.9265899452563472
24.037036524201696        0.9257690904688107
24.04430318871722         0.925546166626061
24.070529347168204        0.9247260686116996
24.07779601168373         0.9245033517292982
24.104022170134716        0.9236840133637904
24.11128883465024         0.9234615043041354
24.13751499310122         0.9226429283535137
24.14478165761674         0.9224206278399414
24.17100781606773         0.9216028159390356
24.178274480583255        0.9213807244089012
24.204500639034244        0.9205636763935362
24.211767303549763        0.9203417939526013
24.23799346200075         0.9195255079046021
24.245260126516275        0.9193038344378659
24.271486284967253        0.9184883076810475
24.27875294948278         0.9182668431335164
24.304979107933754        0.9174520741530292
24.312245772449288        0.9172308189336632
24.338471930900255        0.9164168097366848
24.34573859541579         0.9161957651265601
24.37196475386676         0.9153825231227602
24.379231418382293        0.9151616915234253
24.405457576833268        0.9143492299476172
24.412724241348794        0.9141286148367893
24.43895039979978         0.913316951291267
24.4462170643153          0.9130965568692596
24.472443222766284        0.912285710494309
24.479709887281807        0.9120655411465439
24.505936045732795        0.9112555296174912
24.513202710248322        0.9110355893956993
24.539428868699307        0.910226426917651
24.54669553321483         0.9100067192077747
24.57292169166581         0.9091984160221354
24.580188356181335        0.9089789434537348
24.60641451463232         0.9081715065784333
24.613681179147843        0.9079522711143109
24.639907337598828        0.9071457055575521
24.647174002114355        0.9069267086410902
24.67340016056534         0.906121018289496
24.680666825080863        0.9059022609343864
24.706892983531848        0.905097448646647
24.714159648047367        0.9048789314138129
24.740385806498345        0.9040749983679958
24.747652471013872        0.9038567212547794
24.773878629464853        0.9030536660333982
24.781145293980384        0.9028356283584977
24.807371452431354        0.9020334463720092
24.814638116946885        0.9018156467470334
24.840864275397863        0.9010143303792335
24.848130939913386        0.9007967668178121
24.87435709836437         0.899996306338377
24.881623762879897        0.8997789764962408
24.907849921330882        0.8989793615193882
24.915116585846405        0.8987622630121849
24.94134274429739         0.8979634841105634
24.948609408812914        0.8977466148321138
24.97483556726389         0.8969486648326609
24.98210223177942         0.896732023199144
25                        0.8961880332956833



==> Data/VegValidation/valLRk1.25.csv <==
% Model:              val3_test.mph
% Version:            COMSOL 6.2.0.290
% Date:               Oct 22 2025, 11:15
% Dimension:          1
% Nodes:              1454
% Expressions:        1
% Description:        Line graph
% x/H (1)                 Turbulent kinetic energy
-5                        0
-4.994188984398697        0
-4.960046932973579        0
-4.949385670667452        0
-4.908929885401758        0
-4.899593846915739        0
-4.859299243804623        0
-4.848970859847502        0
-4.813761744435494        0
-4.802189764628956        0
-4.768455990155921        0
-4.7562200717374425       1.3873653081117086E-18
-4.734855743478041        0
-4.7204794599905          0
-4.696485612738549        0
-4.686432055516578        1.0896856264143848E-18
-4.682564579560465        0
-4.6500157917833596       0
-4.633926719132635        0
-4.6104141607853          0
-4.564091686054305        0
-4.561278202990944        0
-4.559220837866774        0
-4.54094365888337         0
-4.502002702765082        0
-4.496845171149622        0
-4.450376037141754        0
-4.44454431747379         0
-4.408408364183874        0
-4.380563260189426        0
-4.3657670406886755       0
-4.325103850224053        0
-4.324582805881698        7.872621257670532E-20
-4.324397969543704        0
-4.2841027162161955       0
-4.266543699853045        0
-4.242120604424973        0
-4.202435929044884        0
-4.1956640135088294       1.0123167570259483E-18
-4.191278861728784        0
-4.150927797314807        0
-4.137255654467172        0
-4.110768725213271        0
-4.0694106789699696       0
-4.067252761022855        0
-4.065634998149537        0
-4.0101576720409975       0
-4.009393094523524        0
-4.007996671441886        0
-3.9652352107943263       0
-3.937149959987062        0
-3.9237196519007878       0
-3.893418793491721        0
-3.883914960383387        3.5903079084536896E-18
-3.876936753049975        0
-3.847002216049479        0
-3.8286368398813915       0
-3.807828094840268        0
-3.774525978183626        0
-3.7624619774113235       0
-3.721156589808527        0
-3.71124514977205         0
-3.6679788397956057       0
-3.6589867522776527       0
-3.621241676006424        0
-3.598144360090054        0
-3.588795991023464        0
-3.572844761175738        0
-3.55594090613926         0
-3.547194405114929        0
-3.5208068602224287       0
-3.4978447997474333       0
-3.4836353386052443       3.2842897083022974E-18
-3.441776361792265        1.98904349352091E-18
-3.4347799077841183       0
-3.3930469849694056       0
-3.3849534091251146       0
-3.347618285999634        0
-3.3386514806057876       0
-3.302286180034598        0
-3.292818936951864        0
-3.2572337543607914       0
-3.2469786942769794       0
-3.223077983624402        0
-3.215812524072845        0
-3.2039399059048947       0
-3.1837112850646547       4.24099916181294E-18
-3.1756782418400293       0
-3.1518115801020805       0
-3.135810751520732        0
-3.11875608805272         0
-3.097091142898149        0
-3.0844011501971123       0
-3.0649640580288064       0
-3.0537118279663          0
-3.0252198355483912       0
-3.0177137528202738       0
-2.979492552972455        0
-2.9787860366438026       4.2385631860959965E-20
-2.927672189347406        3.1696123946756207E-19
-2.9228776178173788       8.667936688787313E-19
-2.870613544197671        9.0425519474097E-19
-2.864538280857146        9.084402529103553E-19
-2.8173385767842163       1.0972404905963973E-18
-2.808455678251545        0
-2.7758049195066627       0
-2.73606317691697         0
-2.7321167416850543       0
-2.7296857040819162       0
-2.67791601670808         0
-2.676951694695471        0
-2.6311120686630263       0
-2.6110301456769456       0
-2.5849702171894444       0
-2.5605941242530594       0
-2.5419767131996          0
-2.506045204659532        0
-2.4965959168885123       0
-2.4587388210604852       0
-2.4522320179037496       0
-2.4180390215875436       0
-2.408947848649115        0
-2.3793723328437815       0
-2.3523398920092355       0
-2.35015318063495         0
-2.3442696216399295       0
-2.320294461767157        0
-2.314052558033178        0
-2.289229401608065        0
-2.2539650713590986       0
-2.250891252533506        0
-2.2485667798419735       0
-2.2007350697917607       0
-2.191999312500501        0
-2.1565475942384627       0
-2.1381973810145043       0
-2.1199039614887107       0
-2.10162341057449         0
-2.0808064826428017       0
-2.048581129034289        0
-2.047847137978053        0
-2.0468871569668328       0
-2.016773369264124        0
-1.996245068186979        0
-1.9770123077562145       0
-1.9659357160988904       0
-1.9292446524774338       0
-1.9202221310926346       0
-1.8769824030295394       0
-1.8723334756658874       0
-1.8498346727370474       0
-1.8192543801330325       0
-1.8129278066163754       0
-1.7567887069899426       0
-1.7515613641173597       0
-1.6929640581093726       0
-1.6899897870653455       0
-1.6383154724131577       0
-1.6343570106525598       0
-1.5932087281146052       0
-1.563615389866908        0
-1.5465807226993813       0
-1.505529766894031        0
-1.5022659394596252       0
-1.5011467737323343       0
-1.4566897578180669       0
-1.4469728219674467       0
-1.4151567373052272       0
-1.3960494643182249       0
-1.3795594971617704       0
-1.363184475023596        0
-1.3427428463782527       0
-1.3083324994951335       0
-1.2973047106906868       0
-1.259509650263861        0
-1.2488475855124017       0
-1.209655783048559        0
-1.1997311247103324       0
-1.1622951110931605       0
-1.1515724183388434       0
-1.113858567976377        0
-1.1043115564676844       0
-1.0664887500682347       0
-1.0572571604566043       0
-1.0200793778138586       0
-1.0096671488168618       0
-0.9840533726977264       0
-0.9760475028095815       0
-0.9660040782159014       0
-0.9453987054816324       0
-0.9360914025889233       0
-0.911198585293635        0
-0.8858594613570221       0
-0.8720045671385995       0
-0.821416353173025        0
-0.8183991524489213       0
-0.813417554510804        8.534802224501028E-19
-0.7724200157552559       3.7932421111932E-18
-0.7499500951988793       3.175254739201889E-18
-0.7299691943842062       0
-0.6981845390631345       0
-0.6861796151520558       0
-0.6544576197595002       1.8043062729969944E-15
-0.6415698442320436       1.5141760954140469E-15
-0.6192559609881924       2.221246294317673E-14
-0.6037068967801296       2.5108727266076067E-14
-0.581091510331881        7.657369794253134E-14
-0.5580788830004468       5.010297156455184E-14
-0.5456327235734437       1.664481169303013E-13
-0.5211382878242151       2.2218817933915856E-13
-0.5114603186239397       2.7617355873238695E-13
-0.5043992556880423       2.554514370974393E-13
-0.4789498182717278       2.2583505057978913E-13
-0.4594765979643033       3.341372003197715E-13
-0.4427427652449556       4.008971416343511E-13
-0.4167572930162272       2.7130041052400976E-13
-0.40936837770073137      5.826137095836212E-13
-0.3981495658284616       1.0626730253819903E-12
-0.3784726771872475       2.2079001923895E-12
-0.3676671745163649       1.8680485344778345E-12
-0.34621272335594266      1.938758103682565E-12
-0.329316220326506        5.003687508069099E-12
-0.3122124637291022       6.23222027180715E-12
-0.2861790141440852       3.992780707772982E-12
-0.27059475529445476      5.102476359258894E-12
-0.24577764819940662      1.926175198869118E-12
-0.21708058436443922      6.656777183882696E-14
-0.20412979296084177      7.734810752455496E-14
-0.1790863201528927       4.7230138157929535E-14
-0.15726232622597947      2.898242796265581E-11
-0.14664177238388468      0
-0.10127187311963523      3.031571571031563E-10
-0.08593298434735724      2.910352205151145E-10
-0.05223043043292386      5.791595689325295E-9
-0.036993598003970105     6.4932112355853E-9
-0.013998880231420117     1.854257066032989E-9
0.012508534341036291      1.2075825335601607E-9
0.025565202628532152      1.1491600266305744E-10
0.03875940673108984       0
0.06854549615425978       6.609766201189266E-7
0.10756763039757578       7.515224493062526E-7
0.11049804824889113       8.441778216649297E-7
0.11667004350778457       9.888379911947702E-7
0.15326237748373156       2.0784389788200567E-6
0.17216823067786924       2.15133127654403E-6
0.19339888057022794       8.590112402119145E-7
0.21684933062962422       9.443662889212035E-7
0.22617737104626506       7.728795452297322E-7
0.25860093529526873       1.1009967060958303E-7
0.27389627144677187       0
0.2990548677237753        1.2886741458745745E-5
0.33187153957240734       8.790230365359104E-7
0.3392240572777226        9.850135017389586E-7
0.344749732105425         1.0124488863263077E-6
0.37839306189685185       4.425737500968242E-5
0.4191772427700037        1.0775302997374096E-5
0.42262750658753173       1.1103809723252125E-5
0.42496873232640586       1.1049872813159748E-5
0.4765709092356395        4.330244217962955E-4
0.4824485642776846        4.373019907469403E-4
0.5309591725591534        8.617925571729422E-4
0.5356784277224494        8.660120893577668E-4
0.5861400515715898        0.0023452924624916085
0.5916246491326524        0.002382362580618389
0.6070435907944588        0.002566040806575941
0.6355398334862641        0.004199117956218728
0.6449304282105809        0.005183491780572688
0.6824101201782132        0.00601509572188315
0.6896765149513594        0.007707823388431132
0.721935484211829         0.008676882050191577
0.7350014552252382        0.009866561060375681
0.7379650345488864        0.009896038707141463
0.7799568130284477        0.01619261063262121
0.7911569530558535        0.016195012810892535
0.8237443739594836        0.021271779920000917
0.8371693000265625        0.022566410858906667
0.8702871640537324        0.029144534595357454
0.8831089341786933        0.030300820437785814
0.9204865290109481        0.04047893956790418
0.931292498879053         0.04120552418243473
0.9551487651608073        0.04414883382293703
0.9670150972311159        0.050970346749316345
0.9811611966116178        0.051163051569656365
1.00348224756489          0.059641327834779434
1.017309033973563         0.05917461192934331
1.0440792690251708        0.07716914409536611
1.0632100739190364        0.08545145861647577
1.0860306726132238        0.09450603683079839
1.111580360569909         0.11098368142942075
1.1393886592113347        0.11499781639646255
1.155630683375422         0.1309895670987949
1.1965639449534942        0.1384443787532366
1.1967435143986298        0.13856977262877634
1.1968210327776188        0.1385762336967568
1.2352639914213972        0.17315184216504992
1.255960795631576         0.17794263383991915
1.2690572511374838        0.19138960541657968
1.303464631541466         0.20675066763721597
1.3066335163264495        0.20818892294568497
1.310565047153286         0.21189796987290058
1.3500841958540235        0.245426101519309
1.3771099826420186        0.26526866127705284
1.3962623971425399        0.27237551369630947
1.4233655122452695        0.29067507740204535
1.4426554380516972        0.3091424447604118
1.4781080243744933        0.33607321747909724
1.4933566317470626        0.34354208739748315
1.519575795610102         0.34695878662336266
1.5469003486582817        0.3695504894501898
1.562760588719163         0.3805491166529759
1.589592964443364         0.4054235661573195
1.600493194235913         0.4032795720752095
1.613575528349958         0.41147916437594956
1.6404342532692913        0.4098735544056422
1.6504301734872904        0.416195640197616
1.695449714255442         0.4325360309490283
1.700807482987019         0.43669745398823473
1.7404151681405018        0.4361714917489851
1.7504754710650126        0.4455885166810817
1.7819341165461826        0.44692947866943644
1.793783025557989         0.4504068184829131
1.8255594262838644        0.45243215281424404
1.8387859403201254        0.4565138990818052
1.8708819138686834        0.4565302466875757
1.8890327678264167        0.4614849562115232
1.9153992800784634        0.46039936168357193
1.9459329222954866        0.4671689945727067
1.9586296060150434        0.46596716008419775
1.9844649581602676        0.47012172818134756
2.0080763384423466        0.4670869175121545
2.0177766894079725        0.4709545804100621
2.066478980667265         0.47259095724996425
2.078988495530515         0.4762007279242024
2.1169339740811006        0.4790041614357477
2.127067578975606         0.4817083623572039
2.1587161563678348        0.48174354368318073
2.1878323547955705        0.4844421304961476
2.2013514484951635        0.4849039106011744
2.2490317088693432        0.48836599418384646
2.2535968842361633        0.4887226055480474
2.2627360464420017        0.4903711311016745
2.298451126165635         0.48900849289856185
2.3146017618324373        0.4892144958852445
2.342365400166061         0.48963591816617086
2.3642671253403122        0.4890162514473789
2.391079648800675         0.4902613242358157
2.4021909975707127        0.49049592863976016
2.430860982376399         0.49001147205427326
2.461947588902777         0.49192671693479584
2.4672176737125127        0.49162054834053137
2.4765430847012224        0.4923384274198268
2.5086938924184397        0.49113536441337385
2.5204610770063303        0.4921971087401362
2.562565343419953         0.4913789106983937
2.578177907245406         0.49267096245661024
2.614455609809352         0.4930414675109839
2.6268425574646432        0.494389405308795
2.654424239778307         0.49302671205837445
2.6790801103186617        0.4929171281669704
2.692730664573145         0.4932714727293326
2.7190884265564006        0.4927303786333647
2.733140827369725         0.4938646996885757
2.7599269889415234        0.4934305912970951
2.7903070472566602        0.49378942760100675
2.7911368871726263        0.49376939078547016
2.7945791547995613        0.49377876250928626
2.822929007831678         0.49331491533484073
2.829314467522008         0.4940563872318703
2.857104532701038         0.49417611876444617
2.882457521837747         0.4941846418343496
2.8959003251051785        0.49408645978347054
2.923231538580458         0.49412073345950164
2.931387942544905         0.4941122397146243
2.9645926169194845        0.4940716887551628
2.9728731743435715        0.4941452364156105
3.0094846240001183        0.4941398270566978
3.017764743759121         0.4941400361681877
3.0541980643111097        0.4941969994347374
3.064625223699835         0.49515964988311634
3.08935306838856          0.49556017213668313
3.1014317595594476        0.49574716144439174
3.1276397202779735        0.49583555442713134
3.1391640467184603        0.49569159228555043
3.141602762561554         0.4958086095547077
3.1840295651386077        0.49598939795707225
3.198579538590373         0.4971025346662685
3.228021560835286         0.49775720896019743
3.260105603614003         0.4979967139805139
3.2606816669599032        0.4980070370026617
3.2622818351581486        0.4980376930929445
3.293094839453571         0.4986179093497484
3.3044100555491625        0.49963012053033395
3.3249488342626945        0.5005429053206629
3.3396800330901173        0.5007631933466612
3.359443065432952         0.5004067301720728
3.3809917348819063        0.5007606367022404
3.4017316740915424        0.5011004261097595
3.4204336138260034        0.5015376625828047
3.4475726569559457        0.5018434000190122
3.461919063487497         0.5021785408235171
3.502918856346785         0.5033594029470774
3.5041884521410043        0.503396346584671
3.5084451267933017        0.5035054118409096
3.5463127686087867        0.5045617262082205
3.558865528646635         0.5051818359243624
3.5856391616966103        0.5062136322969286
3.612068184669868         0.5070870148437598
3.625799026323178         0.5068622936635033
3.6623890557126826        0.5077838620478119
3.6650989470484108        0.5078563876126208
3.7065698784988372        0.5088755819398284
3.7219604759088076        0.5094071732252653
3.742028638420046         0.5099091112955217
3.7828255061228706        0.5113913934561174
3.784441574303311         0.5114232440442328
3.784943032413917         0.5114479757509406
3.8357459130485405        0.5130839398966368
3.836931671276715         0.5131691035771379
3.880047202869896         0.5151931719478595
3.9218518061392507        0.5171804569715818
3.9266019223393647        0.5174010058187444
3.9290233747029344        0.5175171355354654
3.941140505912289         0.5180907447059846
3.986733601159336         0.520152089398243
3.9952479172715925        0.5203585626276698
4.023591535807688         0.5218113900231508
4.032600485587101         0.5222157955199627
4.037951339322254         0.522521315903398
4.067958283773869         0.5239973447842283
4.096482924336088         0.5255358476421753
4.10365418755665          0.5258904191685522
4.114697423472661         0.5265351087197059
4.14266747361399          0.5278727458070284
4.153549399930219         0.5285653396681507
4.190789723937715         0.5307435771219733
4.204333528414116         0.5316556150425563
4.227939388001431         0.5330822754453386
4.249126259709843         0.5343994231061551
4.269619778461392         0.5356742435186473
4.3163348240057395        0.539046628153943
4.316791585504052         0.5390764358662026
4.317147912203972         0.5391017473665667
4.320387645500149         0.5393327418301174
4.368806154334166         0.5427293320644622
4.378326286473504         0.5434687750411638
4.415715795444612         0.5462237311606676
4.4617949842020765        0.5497574477584197
4.467313120296303         0.5499400109318241
4.470774348048276         0.5502226682475544
4.520375158154566         0.5532835119775732
4.530544471515184         0.5540025289767269
4.571015741134917         0.5569863649175174
4.580662635205372         0.5574937961448342
4.623290268436283         0.5606235277346573
4.632346307296472         0.5613713417057143
4.65353003915169          0.5631064764520138
4.668819734772536         0.5641853771857923
4.687771660422245         0.5657259362308876
4.701583023529589         0.5666664110837006
4.7067130849262515        0.5671007857949143
4.736077133841251         0.5691772849500251
4.762786792856191         0.5714781789725267
4.766139534417663         0.5717333948538471
4.774078976634071         0.5724325905246859
4.799698705679022         0.5744179218543464
4.810938272454717         0.575539600708727
4.835068918483065         0.5775609224083371
4.853688453361487         0.5793167732681883
4.873219587353663         0.5807342522219121
4.905092459424681         0.5836542999677979
4.918304738883281         0.5846424685280021
4.955182569289104         0.588004451795616
4.969570501837822         0.5894049999620512
5.000700669238615         0.5925296534102497
5.003968562051481         0.5928553963244118
5.033582661758578         0.5956941495454704
5.064717179134346         0.5990272296002193
5.065312620778447         0.5990866877407466
5.066045630497297         0.5991711163897224
5.0967980734113025        0.6023243102399303
5.119792788167173         0.6049355369259163
5.128852777212851         0.6059117602860972
5.142669741883647         0.6075947741626317
5.160213716391391         0.6095265174982198
5.169241402921954         0.6106788540243976
5.193074275312703         0.6135431987287877
5.214971259112708         0.6165712707017634
5.2306753223325035        0.6183001649700329
5.27050956705364          0.6236066019835529
5.280327793550552         0.6248168487722212
5.321325465203464         0.6303662989856712
5.330185633358315         0.6315611126789611
5.363689633375297         0.6360046017248786
5.397795611355496         0.6410612053814373
5.398995453077904         0.6412286061945817
5.431579722296665         0.6457863899473034
5.460244173999259         0.6501436488567721
5.4669394649498           0.6510654310839802
5.473836153473233         0.6521692847151783
5.500643747438596         0.6558934005480884
5.524676828762924         0.65964682977433
5.536774324186686         0.6612878219222442
5.551626450315537         0.6637252095927262
5.575172180284665         0.6670310189174521
5.586577675723378         0.6688258244505039
5.620694396533493         0.6739150904725946
5.638990578404572         0.6770512422544834
5.654397613775236         0.6792658390547142
5.668376777712133         0.6815653250636255
5.687765472502972         0.6843112602007058
5.713577786014486         0.6884719139645523
5.722411103102846         0.6897116555337809
5.752987350103353         0.694500129649211
5.759110509950268         0.6953815910402806
5.791610054158302         0.7003314385168694
5.798070226599168         0.7012703568954008
5.83206798569039          0.706331859403874
5.8419215293046465        0.7078299841307751
5.87527622936032          0.7126935042192069
5.891432511856861         0.7152694857780217
5.918549904839891         0.7191496859594564
5.946833718331452         0.724047954872277
5.959587763434988         0.7258305150247675
5.978755046392422         0.7293881434918579
5.997959808645457         0.7318578582375185
6.0200862625201035        0.7356207033812319
6.0378827315578345        0.7379520235217103
6.049674672674326         0.7400974000323333
6.072240907192519         0.7431457236214385
6.097266791111501         0.7473997153495572
6.109369850888516         0.7489911943217566
6.125276557053919         0.7517968547657906
6.149595201026315         0.7551606693489603
6.160373226329095         0.7568764877176335
6.1988840755528765        0.7626140624889508
6.21340467254841          0.7650075762344235
6.240026071017732         0.7687143929192533
6.264796819596092         0.7731085320046699
6.270341205674809         0.7738624507668727
6.304916438376994         0.7793607700875294
6.30500623652961          0.7793731096731166
6.3053754868713145        0.7794345208376656
6.342514823063423         0.7844816080664438
6.351881762398566         0.785942774869663
6.382922568556426         0.7901622822506599
6.399352094486362         0.7926022630420404
6.422842570763676         0.7957818221575041
6.449243276847035         0.800137262891341
6.461359505471158         0.8017226948277615
6.485915354943544         0.8060381567442776
6.497282808187006         0.807349172720255
6.503975493933451         0.8085277451622526
6.532860194939746         0.8119205073886182
6.558260537906623         0.8161180136690277
6.571719595823495         0.8173564461549656
6.620700181773381         0.8249781498140091
6.623702385211242         0.8253393721406852
6.628581779319604         0.8262156642074249
6.668398272118085         0.8305900204668263
6.688763744753479         0.8334778217361059
6.714331014905207         0.8372947510679303
6.728745780752025         0.838870700607124
6.762604809195652         0.8440937909325138
6.767265797605859         0.8445841263302889
6.768963005740878         0.8448358484606614
6.804853197552237         0.8485148516308109
6.822021960052107         0.851066113297955
6.845821234937316         0.8534115582897221
6.892913194518658         0.8612799405575244
6.894008118163505         0.86139281800797
6.894787156559728         0.8615064453522243
6.903905125292241         0.8627651303426496
6.953077977270613         0.8685641443367528
6.957945954325596         0.8692983934868292
7.001854534985843         0.8745198271968764
7.0080822200283786        0.8754722200011471
7.036015425524825         0.8781274419872896
7.0589101050360785        0.8811829472363941
7.071408483530698         0.8825634192102343
7.097722185456605         0.8855277244593992
7.112193349826693         0.8874374568216578
7.138414269358549         0.889955120549281
7.167858416627783         0.8941638292930287
7.170087134555736         0.8943525453193182
7.2008857719393005        0.8971850816796904
7.215878991408237         0.8993020807460534
7.238819918563114         0.9011437646020997
7.256577535643638         0.9032366399101787
7.287200592159696         0.9067762106587375
7.301327128688316         0.9079120925585695
7.33560423629887          0.9129414884606574
7.3404604579975           0.9132876131960367
7.344050034098201         0.9137609408419666
7.377576174254013         0.9157569583574197
7.397687196453779         0.9180682514212523
7.41603592585594          0.9194971015715503
7.45078848109771          0.9234388731834061
7.46041449930272          0.9240517847492209
7.503157113760432         0.9283293874921466
7.510969304906824         0.9290839842393603
7.555547216653151         0.9332356304379754
7.564118345185609         0.9342153144096959
7.604158024064313         0.9371141050570984
7.631838095196435         0.9404609236749479
7.641285038237738         0.9409395472653365
7.65743258335783          0.9429101733389454
7.682537599344972         0.9443885148967486
7.691615836188081         0.9452447337369682
7.731425961681815         0.9484501805532599
7.741816861508924         0.9496785708101906
7.7676137946747055        0.9509982115586592
7.788918503053602         0.9530468275672999
7.802101460491031         0.9537113994662914
7.828960704326775         0.9555839432906362
7.84207223133292          0.9568463709887399
7.864851131315716         0.958378819040274
7.8822843368554825        0.9598058949805431
7.906723265680881         0.9612722559857675
7.940264085832337         0.9647843130172127
7.942267647928655         0.9648494816426871
7.9759953917880475        0.966105560728997
7.994649497101186         0.9680999433900801
8.013085273793351         0.9685632579341301
8.051550538122134         0.9721899921308487
8.054165158431553         0.9722847675590454
8.062509913177523         0.9730315576933682
8.096775343009329         0.9743000675971312
8.106666981460645         0.9751147418391772
8.138362397127263         0.9769237489063078
8.151921533871908         0.9775192858072506
8.182602068235637         0.9792951945193179
8.19698706377939          0.9804977939690456
8.221907476217984         0.9819740843352873
8.235085564176684         0.98237265278179
8.263584422892475         0.9842056987362995
8.274192154286416         0.9845508882783879
8.31031188345191          0.986620126440822
8.318695537303146         0.9869509467940271
8.365606150273035         0.9900553158079776
8.370128376810275         0.9901417038144832
8.378421634978348         0.9909476960655391
8.414378076277625         0.9914978340771814
8.432958380309405         0.9924639402789918
8.46614895866906          0.9945609001114344
8.477780801315298         0.994800942847862
8.514447939588663         0.9974377691070812
8.521294187111266         0.9975699258693113
8.52337735506353          0.9976969243912729
8.567795437671393         0.9987882056590996
8.582352910650014         0.9998885259594394
8.614844065365556         1.0006308615972954
8.642700090620252         1.0029165471767123
8.651663236142333         1.0033111931718393
8.67885629820035          1.004023435249769
8.704522349560264         1.0059181091907274
8.70960090347242          1.0059876918959907
8.718604023630888         1.0066265943003039
8.740120470233931         1.0069864580173453
8.751818579383574         1.0079652370864083
8.771935176116575         1.0082683056619768
8.787952020807388         1.00927611913677
8.806443617796257         1.0094898858886097
8.830784677347765         1.0104884942787624
8.845913950331807         1.0112722729103307
8.868846889179848         1.0117679896038032
8.893466658194741         1.0134379072980835
8.906240360601398         1.013660613688023
8.931405987178536         1.0157179041377784
8.942091073364665         1.0157582395726237
8.948863469058507         1.01628767440931
8.97800421482672          1.0164982458266318
9.002257523252617         1.0180396197153914
9.0161443600229           1.0179023286578097
9.057093607845868         1.0198568442833826
9.064210601168586         1.020216008026807
9.10719793741746          1.0216521939605248
9.11762477325208          1.0221752604529584
9.139819084958683         1.0235122559564807
9.15007373617281          1.0235736546324756
9.162250083028745         1.024345461067614
9.180168796154502         1.0245210119470323
9.189957167138235         1.0252201939075627
9.2125181042253           1.0253313531862387
9.231412240854617         1.0265117457171482
9.247787291098824         1.0263662185240858
9.272643457778148         1.0280508729415803
9.283018438678232         1.0280788180123803
9.299767538205526         1.0291019481223767
9.316866405787449         1.0292934419155884
9.325690359808004         1.0298658130507414
9.35074359378652          1.029913828605354
9.37206868291026          1.0310401025038898
9.388589249887373         1.0309793239346132
9.432153619461966         1.0335236338984808
9.435998116267278         1.033482337295677
9.442115719904029         1.0339611026472135
9.478713946367595         1.034078193629559
9.49963670358268          1.0350272805076817
9.516409869966184         1.0356834184015464
9.535800585465545         1.0364656520186397
9.548200519032962         1.0365669142093843
9.573773867001393         1.0374516556519848
9.587218249505895         1.0377190766446573
9.615514674561647         1.037933212483179
9.643771000842623         1.0397837879845961
9.648119941725621         1.0398008468572062
9.659683800702537         1.0404107994641418
9.681118291818725         1.040635384272437
9.690008000924848         1.0411944607381898
9.71495680639751          1.0411771857197565
9.736950608073323         1.0423162392730485
9.753152852863806         1.0421148018556077
9.774607406200506         1.0434814043718255
9.790415642212137         1.0434389554900583
9.829403954937955         1.0449938836531159
9.833130485573413         1.0450114314279686
9.846464666307481         1.045664469876952
9.878352380938052         1.045752584699968
9.889308915551311         1.0463262883525986
9.922262120708742         1.0464338847986783
9.954987073328038         1.0482165553384164
9.956928230682845         1.0482204521475742
9.99181911023533          1.0487904992264
9.998736600985119         1.0489717478350222
10.035237223056853        1.0495089929497037
10.04680476651686         1.0499240863979882
10.077747548407054        1.0507606235858744
10.090898174511745        1.0508466088720922
10.12283354192273         1.0516591884528994
10.136756569123511        1.0522839923547762
10.16275307983873         1.052718371211289
10.181115029067422        1.0528182614409938
10.205995634908577        1.053139411748448
10.23189849491387         1.0543575864164707
10.24552430923104         1.0544572822262674
10.26996999250867         1.0559624434642023
10.28253204958941         1.055914857884895
10.292534743186419        1.0564161953522095
10.316176240871396        1.056306528973163
10.33007926396409         1.0568178312018306
10.345974914252585        1.0570074625795032
10.365797392608489        1.0577270263918281
10.376730177522468        1.0578183389702105
10.402484657352487        1.0586198338008983
10.410925195748867        1.0587557089264414
10.437787813393502        1.0594015173818818
10.445928474860398        1.0596986339438197
10.470717233251772        1.0603913399798652
10.478076184590268        1.060401345188709
10.507229197367925        1.0612713939930316
10.513149778272973        1.0613411466957459
10.54463638820016         1.062094709983692
10.550877491106464        1.0622079414604568
10.580448805060907        1.0626303253190046
10.593022781297588        1.0630325035002275
10.62231089573211         1.0632996529771355
10.648526018874614        1.0648236820503805
10.652772685056126        1.064844704272733
10.662669132548928        1.0653400862584355
10.68508311353836         1.0656214933698207
10.695853550894551        1.0661826477735605
10.717309012747053        1.0662154276054063
10.73674724675777         1.0669479828957056
10.754078158969088        1.0667375829094432
10.77033391102038         1.0674338079064103
10.794418409824395        1.067490977506304
10.833645243115328        1.0695749585252037
10.836502204283732        1.069599062290019
10.845751939510139        1.0700361319338327
10.883040639994597        1.070350592718452
10.894844775391201        1.0709659817726174
10.925265497186597        1.0713195680720444
10.954278564505726        1.0728742769359516
10.958073111557093        1.0729150887641132
10.9869110049326          1.0734277484183559
11.001624605136804        1.074166297800868
11.021742083722948        1.074464652827043
11.036949157305202        1.07519455421729
11.055344060613386        1.0750372487670083
11.08267409427774         1.0759703586822518
11.098499702259339        1.076449331639586
11.128658791828238        1.0769772760430936
11.155742501615013        1.0785770273496302
11.163779338169944        1.0786879492856805
11.202222546059314        1.0802284136841003
11.205093860342505        1.0802779495857315
11.214017390574456        1.0807643435792014
11.245411657237334        1.0811495143390624
11.255916372954534        1.0816993731564086
11.289338769605804        1.0828805535517152
11.301410896396616        1.0830002091846977
11.335027713678803        1.0842621112774746
11.34625140012918         1.084510756389943
11.385830572656033        1.0860973689127582
11.394958278935974        1.0863036138559021
11.43677751417014         1.0878999531335434
11.445127589521206        1.0881543911537284
11.486960553947329        1.0897569037891222
11.496683207212907        1.0901623958645084
11.517152356390264        1.0912743916303551
11.529972455097665        1.0915085161358709
11.546475798600603        1.09242941790859
11.562648561185009        1.0927248842801411
11.571739302063396        1.0932239438983928
11.597160947888444        1.0936303646358914
11.616968612390213        1.094662762064047
11.636487096894234        1.0948614837314279
11.672322114533237        1.096364231316229
11.692692903028057        1.0971954076805395
11.72657668211153         1.0981806446710813
11.77946483666099         1.1021369671622119
11.781435631136015        1.1021455022889577
11.782503666762226        1.1022081126217425
11.838909835047927        1.1045030623085352
11.839518321306054        1.104530576851441
11.841384939082513        1.104622294599844
11.880705917013476        1.105530733740245
11.915680371853702        1.107662505501903
11.918353166855105        1.1077300609699168
11.919475510915776        1.107766565256351
11.96881190719533         1.1094821741280196
11.972755379495153        1.1097228825322056
12.011735749448246        1.110780358866374
12.041307236962568        1.112612515522252
12.053970967971797        1.1131138823494011
12.078127670883763        1.1147488264714343
12.091410092798668        1.115046237049651
12.098647849517642        1.1155068954049154
12.126556411309554        1.116238405198839
12.149976512555988        1.117775901789182
12.164301906820464        1.118026342394927
12.206373729873338        1.1205261745713115
12.21242791585985         1.1207486549101195
12.257607279726704        1.1229304327000795
12.263648859681414        1.1232426781514524
12.303549656080431        1.1250024741494582
12.315268173097833        1.12561082348185
12.347978615998315        1.1271762888634658
12.363360728464139        1.1278842314266182
12.389235172770055        1.1290735898986166
12.412875510792517        1.1305948682138125
12.42338567721447         1.1310819323532177
12.454500675192673        1.1324929540213238
12.464930602166916        1.1329608643605993
12.487598300426576        1.1346967556125265
12.50759746941918         1.1353311687867682
12.518215407807862        1.1359533479307928
12.55473879908575         1.1377840831407011
12.572048993530666        1.138955492309189
12.59024104370997         1.1397121529073617
12.608035728983744        1.1410010044195318
12.628241365667346        1.1416842566697094
12.655243770882848        1.143644103720163
12.662655305664634        1.143949072010876
12.67044285415751         1.144533566897587
12.696779656496567        1.145501214004779
12.714414793969098        1.1467798617512983
12.732708935407885        1.1475259838904273
12.765845516024836        1.1496513372952724
12.77052151408365         1.149882342891538
12.78276738060001         1.1507897199639925
12.807054276218185        1.1518095869188985
12.815005596921122        1.1522610164029277
12.847049220267127        1.154037670005366
12.856997085760277        1.1545177635381085
12.886315240505702        1.1561520900149864
12.896818506029494        1.1568043707556397
12.923993821362767        1.1585091345120628
12.933713551147914        1.1588432054828115
12.953142442875938        1.1602463014058306
12.966588452531601        1.1608035730983042
12.983809738183417        1.1620684232189178
12.998306683554196        1.1627053260999907
13.006159767683357        1.1632870633242764
13.029192931342278        1.1642728434757297
13.046595139228167        1.1654826273333596
13.061686952125868        1.1660562293587446
13.090984535195751        1.1678901743913916
13.10077792664202         1.1682999938908698
13.134359591895745        1.1701924351849577
13.144569278749186        1.1707127196475422
13.179177787146823        1.1726569045225206
13.190763867177388        1.1732486986245625
13.225816034349995        1.175270315767818
13.238095968727142        1.1758855848438983
13.268725923650655        1.1779454234493247
13.272316146522561        1.1780961723627352
13.275185248569606        1.1783091288518988
13.30508719997693         1.1794506474673832
13.329371794284592        1.1811308467292978
13.340189252591326        1.1815358849252786
13.357234070525159        1.1827732169054268
13.379217149444242        1.1836233489057955
13.38916769881105         1.1842156457986976
13.425941123257527        1.186074123483659
13.441631648586483        1.1870462188747315
13.46260081183898         1.187887839224314
13.48699069618526         1.1895853627028294
13.502874306659521        1.1900043124723496
13.550232791932862        1.193386158441554
13.552163029219306        1.1934704106891747
13.552576423528114        1.193497523227393
13.553627513821334        1.1935702176761716
13.59565742973453         1.1949512635720068
13.621071533841587        1.1964717551593924
13.632576501926886        1.1970825478173648
13.657676383606736        1.198517855496918
13.66641067769599         1.1988120984700947
13.696787921093588        1.200419495310608
13.703473575342501        1.200696435869335
13.736640154175177        1.2023720239631288
13.744114329071142        1.202664342372967
13.781549950946367        1.2045778471392992
13.789260175454144        1.204928085381626
13.824504480093049        1.2065782911117675
13.83289877360145         1.2070313712406642
13.862080791956298        1.208251651088972
13.875015803879467        1.2088917108358834
13.898345788223548        1.2097082559899546
13.925477969214135        1.211417924058024
13.935676313513955        1.2117450489118489
13.949922828924588        1.2127693107563247
13.972140903362959        1.2132486007845245
13.999811605801133        1.2149789438677332
14.009984518755017        1.2152869791198682
14.017252577922246        1.2157735008525696
14.043356924587503        1.216479247261687
14.068028818302814        1.2179850517309534
14.078124629001941        1.2182433917533222
14.093378704216503        1.219199386528765
14.116616818758583        1.2198985447099173
14.126129229823418        1.220353432876649
14.16242771613233         1.2217372745606443
14.178340773806056        1.2226260755156209
14.200002959025174        1.223227379182936
14.221662010454299        1.2244674432392815
14.239753625984044        1.224753840305494
14.281298229194523        1.2267630806880427
14.290564746328183        1.227102112550165
14.333446571392557        1.2288057009106113
14.342617254593229        1.2292257685678216
14.380364392732002        1.2305773382378073
14.390324059677651        1.2310364792835744
14.428121014554236        1.2326457090127136
14.437596370399682        1.232807295913361
14.456011714008064        1.233809785894342
14.478034699798151        1.2341739122714022
14.516802444123435        1.2360066938701741
14.52030336389721         1.2360761920474472
14.532596517216465        1.2366834645127578
14.565770936971166        1.2373627595613947
14.577343941061445        1.2379357885819808
14.610283862663987        1.2384603314178517
14.639291008008133        1.2399933501815161
14.647390177451806        1.240182173690141
14.678195978630415        1.2407679814733747
14.700066799412127        1.241927555979015
14.713459106785294        1.2421069670324747
14.750852861762024        1.243614078678147
14.75623897062577         1.2436785280115128
14.773213469551882        1.2444916006473297
14.802171681327389        1.244854701166007
14.81425327415721         1.2454448694389804
14.848165772340689        1.2458626010086995
14.880315503764987        1.2474372265720397
14.885460617908697        1.2475310292517348
14.921966750953636        1.2483693370168742
14.935438977044972        1.2487975427161584
14.972871386807556        1.2499580252515718
14.98239276919678         1.2502166928553993
15.016639207462237        1.250999136579005
15.02812695945719         1.251300837512243
15.05977377842064         1.251953580965065
15.075363849657265        1.252476766031538
15.102832369157975        1.2532364916491097
15.11921300294216         1.2535460025662062
15.149607398815323        1.2543831336554203
15.164517402172118        1.2549183862999091
15.190450773883743        1.255549066362055
15.204384519980138        1.2557279304623843
15.233583072338634        1.2564941032862569
15.244507305699567        1.2566556233325825
15.27735602203336         1.25740482865777
15.28797570441506         1.2576317062071216
15.323267387892013        1.2583472384953702
15.334935950738453        1.2586447591859216
15.370606876602128        1.2594446708728744
15.38207637952027         1.2596646984139719
15.410716969538932        1.2606355702761498
15.417865017615865        1.2606513219775717
15.426730976612848        1.2610081352317057
15.454434392703693        1.2612752889387473
15.463566999700898        1.2614572255394214
15.501174581654169        1.2621124192075344
15.513071370357848        1.262589167272969
15.54367673036861         1.2626891562381448
15.56374004716434         1.263194309732615
15.59099328056366         1.264015329882098
15.607400330295512        1.2640604072206634
15.634895121321248        1.265244487726525
15.643011023308668        1.2651391674668426
15.649308868103573        1.2653982988759571
15.677503707345616        1.2651844193759365
15.698845383821133        1.2658356157463577
15.714017560188072        1.2657541466906785
15.735911909212113        1.2666272889052421
15.750411563387718        1.2665462080571237
15.789430014646076        1.2674913488213642
15.794001935988904        1.267467433730052
15.80810206680126         1.2679396185818694
15.838332128439056        1.2678719187489262
15.84953809641392         1.2682550259274468
15.880808254140302        1.268157329105883
15.911767776149551        1.2693229287551548
15.912890090464535        1.2693180992976763
15.915781338946351        1.269395629976511
15.946156219371682        1.2694341861222753
15.95766273568699         1.2698863102276787
15.979400800722209        1.2697493908324025
15.997339453938867        1.270146238524644
16.016648651310362        1.2701474027507205
16.041750965227067        1.2709167377364032
16.046282415442374        1.27088882092721
16.055375833217997        1.2711281775672867
16.07868244881962         1.2711632219331905
16.09000897403901         1.2714649233055022
16.115826059045276        1.2711844724628
16.13352583960203         1.2713946282550366
16.162758156237707        1.2718240709082522
16.179177842864423        1.271680553042748
16.221846292705184        1.2728248345366953
16.222883730387643        1.2728142005279361
16.22802488717659         1.2729087832027106
16.26933673642197         1.2727647738827867
16.27706164922995         1.272928874296228
16.310595378436144        1.2727289501349328
16.33092283267031         1.2732074079359457
16.3485015017809          1.2730127631715562
16.366329938275452        1.2733861286382822
16.39029636763335         1.2730295096127473
16.42621616760872         1.273355295330337
16.43962140229038         1.2735177139656106
16.472119974735595        1.273620869127166
16.485983374216964        1.2737466100963464
16.51494503318479         1.273505661439109
16.536440911536854        1.2737682419477505
16.558642516008522        1.2734276567911857
16.606103717742577        1.2746247016254464
16.606916726958787        1.274608427343034
16.6075277880466          1.2746193793509915
16.618192050265804        1.2746804978646635
16.668308711171363        1.2745580812066983
16.671606190049783        1.2745817604271072
16.725186128221143        1.2745126151791546
16.725219309485322        1.27451304682508
16.768319710770196        1.2734753481461052
16.811489850079898        1.2747807551252608
16.81717121549621         1.2746571307403922
16.81983204109906         1.2746750032263923
16.836104047547117        1.2748444024100603
16.874506127885464        1.2744050711015602
16.88029985444538         1.274364809891197
16.89563051713903         1.2745551954287893
16.91766229882899         1.2740407699155398
16.93957816535285         1.2743656703712278
16.949805771212066        1.2741597828713063
16.955779886334113        1.2742859601092773
16.982542862566362        1.2736358860646655
17.005436551770707        1.2738831301461855
17.021506570736108        1.273404241446374
17.04370323041719         1.2738501386657446
17.059330271544784        1.2734198604273066
17.090044671741296        1.2738474849871027
17.097235612713085        1.2737345366014057
17.099857130979455        1.2737764167586836
17.136323087255715        1.2730118741950296
17.160144778156454        1.2732391204354156
17.18224834529733         1.2727852732087381
17.196433624751894        1.2727591801175318
17.23403060252275         1.27277881944867
17.24585810620585         1.2725207148738724
17.264440014793127        1.2728596697205856
17.28783241578189         1.2722824893576918
17.306872688276982        1.2725397877424607
17.32698279666073         1.271978760126577
17.36074199858659         1.2722872041289517
17.365433744398008        1.2721992922782381
17.367049613099994        1.2722023482733036
17.40847743686741         1.271425285397601
17.419620150504795        1.271521421521257
17.44901292659012         1.2710368143361963
17.47096057613518         1.2712006883989844
17.48381276873085         1.2708810419376926
17.497120767877295        1.2709474875637647
17.52113648843383         1.2702148700091636
17.546948424225118        1.2705260475294275
17.556190081193087        1.270229031061031
17.572907221941115        1.2704107502569666
17.59781663888879         1.269827877110402
17.607930939351764        1.2699328157010763
17.645853600355778        1.2693251054502834
17.663759050377507        1.2693967961954873
17.684476913766257        1.2688226083723935
17.70444662203787         1.2688405208582632
17.72422924166627         1.268287676994213
17.76021403997475         1.2680031492009305
17.77611128359835         1.2679700120699149
17.8059622726233          1.2672661258800266
17.8324643457353          1.2674941144330396
17.84839782541397         1.2670730896851978
17.87716808676877         1.267329328792358
17.88380809498038         1.2670989041406022
17.888195736849003        1.2671375006221568
17.920515026231683        1.2660582609709503
17.948122278995132        1.2660320689168245
17.96018563148488         1.2656350054424326
18.009137083112087        1.2655332683027167
18.01293093642931         1.265466063181744
18.019818514779903        1.2655091984192497
18.057726888417477        1.2642218149612157
18.079220303383867        1.2641023057819334
18.09873253835026         1.2635843460335408
18.13447718471688         1.2633021913030618
18.1466721999742          1.2630411604366343
18.1885711405557          1.262538503369453
18.19782905371544         1.2624136971079785
18.240646386498433        1.2618606096167904
18.24921317575405         1.2618140975967749
18.28705984633475         1.2606526127555686
18.31376122404594         1.260773240036619
18.32586404307025         1.2603452398498725
18.366445552819943        1.2600665031968736
18.36811610011231         1.2600087010687904
18.37434835972346         1.2599768649476826
18.411303932934985        1.2588488171077303
18.421653519969034        1.2587713786112698
18.456116688388683        1.25770240850814
18.478027558408826        1.2575757943382366
18.499899871953772        1.256811060983316
18.547151201358407        1.2569364398950957
18.549925312686696        1.2568295219988903
18.551072170112192        1.2568280471242461
18.612255665419372        1.2554081806160382
18.617690125956308        1.2553409008034635
18.671907024653972        1.2542366869301682
18.6792327853593          1.2541491309248056
18.724688543488053        1.2530534952516346
18.735046290472702        1.2530382631755
18.767803886413258        1.2517608008491763
18.808141375732998        1.2520645502751941
18.812822354692205        1.251842288413032
18.815730151921585        1.2518515931585161
18.86586480807944         1.2504643601205614
18.869770337137716        1.250447984563392
18.9094177474388          1.2488319348705752
18.952135020771337        1.249246939120187
18.957430358779046        1.2490495412458305
18.959925837531806        1.24901846645595
18.974425340551374        1.2487681525859666
19.00981073570452         1.247438039057005
19.017008449216014        1.2473801959775517
19.048101041678166        1.2465162116330681
19.05875992130458         1.2464110434785274
19.078618712323625        1.2458210890382246
19.092369166585474        1.245418095295264
19.11376210439203         1.2448373635568455
19.133231346738746        1.2444470138828567
19.15294797842119         1.2437813997012013
19.183185459657693        1.2434362511976547
19.193164770198415        1.2430355630751935
19.20827355036344         1.243040584031597
19.23525015746158         1.24184369794001
19.249716817747405        1.2417268376410384
19.28623224574046         1.2408565866751637
19.303852920796295        1.2406779555088623
19.32477347641521         1.2398772239598936
19.347328518333832        1.2395975987643468
19.365512314781324        1.2388291712541897
19.41682484372334         1.2383164970685991
19.42114835315688         1.2381831259304654
19.428686035666736        1.2381310846663247
19.466086184305773        1.2365482027917882
19.484032792852112        1.2362311416909582
19.510032022481315        1.2356240067998707
19.534422120451943        1.234795105989728
19.56544742176324         1.2345458259593691
19.57151116196406         1.2343107785659624
19.607410983160975        1.233113195278469
19.622740597672657        1.232925985453041
19.653330468643873        1.2320409179173613
19.673286059763264        1.2318243636119492
19.688752517255843        1.2312216726474963
19.706225407545844        1.2310215937389564
19.726851151878286        1.2301282240865612
19.750005994960823        1.2300152513480802
19.764385026382744        1.2293912678556569
19.804291507134053        1.2287679783272796
19.80719662773481         1.2286483526381293
19.818008291723334        1.2285094885909869
19.852083877792964        1.2272476301080582
19.86079673584284         1.227156034562957
19.89260211787272         1.2259929826710416
19.91362393641889         1.2258313877555622
19.92673446673843         1.2252942259507815
19.93998601420651         1.2251099597299764
19.962483796078374        1.2241018220270599
19.990137545718493        1.2238550481237334
19.99531941815716         1.2236262179463449
20.004658631265627        1.2234987731369649
20.02706725243646         1.2226428013446393
20.038472480784517        1.2225442670350073
20.06102978577349         1.2215983169572113
20.081000524544795        1.2213007162030096
20.099869308230684        1.2204821763186455
20.130903422289578        1.220122944304802
20.136502282391227        1.2198730461566585
20.14218864942757         1.219807007857552
20.170796718460384        1.2186525998279365
20.195599011878265        1.218300120279675
20.205807260360025        1.2178467546578555
20.218627959168312        1.2176918821691696
20.243989495521           1.216675889226203
20.25540931400336         1.2165175147745766
20.288879812179374        1.2154050222422947
20.308771336831832        1.2151700906601186
20.323998289740494        1.2145263824796115
20.340525668152225        1.2141844366923682
20.360952637377924        1.2131949351823144
20.38120165120531         1.212901093085774
20.404168884748287        1.2118511162969279
20.43426273106127         1.2116320157438294
20.449401725146096        1.2108900455553857
20.457634983070246        1.2107928262264338
20.506056838424808        1.2092224620934429
20.519170390044536        1.2089557169376577
20.556796756218912        1.2080317441210953
20.56801704646531         1.2078530833695273
20.5948718828114          1.2067366058391977
20.618972776104258        1.2062419697056246
20.634108876036542        1.2057702428845076
20.659822777197547        1.2049181985122932
20.675707099660823        1.2045300659214107
20.699001503313017        1.2035897422610895
20.72522826674031         1.2031251371990621
20.738507908354162        1.2025173383833068
20.764225037366185        1.2022665350037287
20.782465550145076        1.201398363488365
20.79046781179254         1.2013010646359763
20.839342873843957        1.199873819625995
20.849499394946285        1.1996776520366295
20.87693686021788         1.1990566554405577
20.88186683735576         1.1988352952678998
20.88513054262689         1.1987878206072313
20.91444942120635         1.1975663159855736
20.93835431520886         1.1972187982882194
20.946684745892107        1.1968327350321037
20.95684485848129         1.196702749892626
20.98242667148633         1.1955587339129419
20.99348080261121         1.1953453606741329
21.030175335739973        1.1943077119686978
21.04175821355982         1.1941471861835682
21.06618715942079         1.1931594737611322
21.085727506397323        1.1927353779584382
21.101388692082644        1.192195349682096
21.12625560572628         1.1913643229912982
21.142606630302353        1.1909141020748097
21.16462488944927         1.1900346346092703
21.190808672778015        1.189483262962905
21.203870521238954        1.1888870288057876
21.22572195195692         1.1886617772812789
21.24691047352177         1.1876269919745541
21.25781867958113         1.1874673832615346
21.296956419214006        1.1862410197094027
21.3116549884815          1.1860363387932567
21.333481739656           1.1850906341153045
21.354888449890918        1.184666491706961
21.372921648255787        1.1837910247666377
21.393909916429838        1.1835262794617685
21.411767346434324        1.182681537338866
21.44879003978117         1.181924362936375
21.453253094764385        1.1817279996738823
21.465628883774357        1.1815158952859612
21.495186173325507        1.1802459097071067
21.506332954313244        1.1800619945326225
21.535801564316767        1.178868288722542
21.557757019201183        1.1784870960099407
21.567703985943645        1.1780699368474383
21.598394147701477        1.177179383850709
21.606045391236137        1.1768442455560917
21.617653071751164        1.176721302464391
21.640695321202024        1.1755716758991084
21.664046955806814        1.1752872254383895
21.67781585009348         1.1746740405921965
21.702722188301802        1.1742305828361668
21.713564345047466        1.1737994752634437
21.718677776891845        1.1737112608150788
21.750021254772285        1.172289679172073
21.778213757527002        1.1717751325329766
21.78041253750393         1.1716798785051175
21.817625108105563        1.1705130771368597
21.821499382459294        1.17043442508438
21.860723876448684        1.1689441088362442
21.871857893115692        1.1687052779723281
21.903290348716666        1.1676529454793518
21.91693305509989         1.1671404599989825
21.948416862124876        1.166161623555407
21.963370273379393        1.1656675076902832
21.99436590652965         1.1645741704855421
22.016389797995437        1.1642177814276655
22.032440587966875        1.1635256835623218
22.04973987789385         1.1631622845732583
22.07213336846727         1.1621623315918457
22.10353683529639         1.1615257918882291
22.10497256003785         1.1614601819388168
22.107209378720746        1.1614079132101491
22.136508056048072        1.1602273411678785
22.15023432605939         1.1598999542622894
22.171850370679028        1.158928746179405
22.192617761223985        1.1584511512548663
22.209323984884662        1.1576829389911638
22.249613029583216        1.1566691606497244
22.258378380869324        1.1564090153899218
22.29941970511613         1.155110392525316
22.306218304240993        1.154922883598492
22.342346996268233        1.1536793073148432
22.35197974633611         1.1534286520096104
22.382683117690128        1.1520411819027556
22.413238726604323        1.1514816332320954
22.417337591560816        1.151343181455486
22.44828359952699         1.1499928402274322
22.475389825581797        1.1494406467050322
22.482472687457282        1.1491072132712414
22.49366756910816         1.1488805113219906
22.521577509131205        1.1476940807773763
22.533600075426506        1.1474042706849492
22.569017820782342        1.1461281982913911
22.588055905403618        1.1457035563163631
22.607764985712983        1.144841879679193
22.627657501370784        1.1443887407589073
22.647162918399818        1.1434687546504336
22.687630720164744        1.142402138107717
22.698252275276513        1.1421233261313875
22.73738993604434         1.1407886696430414
22.748422969878042        1.1405176365132006
22.77465553487261         1.1398680365266414
22.7794920585828          1.139648588377832
22.78511320011847         1.1395207993016347
22.807811214749982        1.1385689637239467
22.81894052474587         1.1383703274048687
22.83883196181552         1.1374858035441378
22.856158822118232        1.137081109003975
22.87134589432193         1.1363652160099056
22.903558209249045        1.1354824192577557
22.91048038567255         1.1352443688969525
22.94764685567542         1.1339922504114983
22.955646404291045        1.1337222796377413
22.99613487025059         1.1324101271101046
23.004169209944617        1.1321580247652436
23.047838652840586        1.1307823065828786
23.0551100038243          1.1305590923670177
23.098012365287776        1.1291582871181187
23.107366085948915        1.1289487325814322
23.14441497085116         1.1274950620600768
23.16805139601869         1.1270252325386756
23.177115427938325        1.1266051613572405
23.194496528700064        1.1262065095782043
23.209728152963272        1.1255612646595345
23.21961042721224         1.125361143337683
23.24771959010663         1.1241308530007925
23.265326410604295        1.1235828263951229
23.293241775814742        1.1227915511601285
23.31114351313804         1.1219869280585093
23.356713566597676        1.121084741912713
23.356722449889094        1.1210843650502116
23.35675953849955         1.1210834237782983
23.402182402417598        1.1192776607678347
23.411319757558086        1.1190728406198744
23.444562532913878        1.1179285912684462
23.457445234603775        1.1175063211043417
23.490526684107415        1.1164319249374737
23.504138934212534        1.1161144945626542
23.52963334459001         1.1152489469961835
23.542722693882347        1.114743585098346
23.571510174583654        1.1138658349563058
23.582095018414293        1.1134691595177821
23.616952385387137        1.112363284851081
23.625540924676574        1.1120714903820899
23.669706334154554        1.1108101703953464
23.675625170623487        1.1105945586341037
23.68680630047959         1.1103616833856262
23.71644186324545         1.1090527458552668
23.731266389411516        1.1086104863407227
23.753581978885578        1.1077922753420757
23.77446202333323         1.1070187851709723
23.80200390898663         1.1063167007088055
23.817398345768453        1.1056679353754855
23.86045831990658         1.104787225819726
23.860953095216587        1.1047659211701286
23.86305542205893         1.1047123852538945
23.906543375690305        1.102987270825969
23.916711166893457        1.1027333515083932
23.947642715020745        1.101538300430814
23.97026013053729         1.1010690608499099
23.98300109297234         1.100536423935143
23.993704935399677        1.1002703748258957
24.018434038862807        1.0992514193727645
24.042254724803847        1.0986130859964203
24.059147136161698        1.0981041505046345
24.08522349034764         1.0970671024278422
24.115359031291906        1.0964354777202732
24.116375122079578        1.096394866886895
24.147165676917403        1.0952086722203895
24.15752254722497         1.094965022916175
24.181005723307386        1.093942549157667
24.20383795684746         1.093412330317611
24.218759053420026        1.0927359745533358
24.25820644790617         1.0916648465640302
24.265124067221645        1.0914668118322872
24.30323205719292         1.090244334853093
24.309038093897136        1.0900960550636158
24.341169832432104        1.0889537222855032
24.34881641386201         1.0887831218873179
24.373527010732516        1.087938783509287
24.382157042522035        1.0876166494174817
24.407469279974862        1.0867645691559251
24.416985834912975        1.0864762851175505
24.43985145675012         1.0856225378240256
24.453000384206327        1.0852841647025617
24.470557989045282        1.0846334351984894
24.48701080498592         1.0840182538278693
24.507560709179593        1.0832253360486361
24.5341714730437          1.0826159665923305
24.54505718888173         1.082168390007734
24.566657857728124        1.0817389006534857
24.581243848240053        1.0810996914023208
24.59099072981115         1.080927890982033
24.61458925353861         1.079913335167308
24.632767736687867        1.079431342509747
24.649400664592175        1.0787644468949804
24.676669844913622        1.0778304373985599
24.691527339621768        1.077421213738318
24.71564136556595         1.0764504674575919
24.741341344269074        1.075826640342604
24.755147382288673        1.0752217060802065
24.783277924645844        1.0747088836952408
24.80019663822403         1.0739510694271357
24.80763096287976         1.0737856688510152
24.859823050512098        1.0721043127548247
24.86565058748116         1.0719500895792593
24.908865342215314        1.0704279889600026
24.918940214746385        1.070155412387866
24.957866055995076        1.0688500245266022
24.970338533145103        1.0684602782061376
25                        1.0675051475829087



==> Data/VegValidation/valWT0.25.csv <==
x, y
-4.978122151321787, 4.007339449541284
-2.9872379216043754, 3.6990825688073397
-0.930720145852324, 3.280733944954129
1.0382862351868738, 3.4128440366972477
3.0291704649042845, 2.906422018348624
5.020054694621695, 2.4770642201834865
7.054694621695534, 2.069724770642202
9.023701002734732, 1.7724770642201837
11.014585232452141, 1.596330275229358
12.961713764813126, 1.1889908256880735
15.018231540565179, 1.1889908256880735
17.030993618960803, 1.761467889908257
18.991877848678216, 1.8825688073394495


==> Data/VegValidation/valWT0.75.csv <==
x, y
-5, 4.497354497354497
-3.0051948051948054, 4.391534391534392
-1.0103896103896104, 4.116402116402116
1.046753246753247, 2.0105820105820102
3.0415584415584416, 0.9841269841269841
5.036363636363637, 0.6984126984126984
7.010389610389611, 0.47619047619047616
9.025974025974026, 0.582010582010582
11.020779220779222, 1.291005291005291
13.077922077922079, 1.894179894179894
15.051948051948052, 2.201058201058201
17.046753246753248, 2.6137566137566135
18.99392970048284, 2.913345381908118


==> Data/VegValidation/valWT1.25.csv <==
x, y
-4.99763750461425, 5.1199999999999991
-3.0105820105820107, 5.0216110019646365
-1.0423280423280428, 4.821218074656189
0.9894179894179889, 5.0216110019646365
3, 4.609037328094303
4.989417989417989, 3.618860510805501
7.042328042328041, 2.793713163064833
9.052910052910052, 2.8880157170923377
11.063492063492063, 3.4891944990176817
13.031746031746032, 3.618860510805501
15.042328042328041, 3.7838899803536346
17.01058201058201, 3.8899803536345776
19.02116402116402, 3.8899803536345776
18.98967589516426, 3.893333333333333


==> Data/VegValidation/valWTk0.25.csv <==
x, y
-5, 0.13138686131386862
-2.955056179775281, 0.12408759124087591
-1.0224719101123596, 0.14963503649635035
1.0449438202247192, 0.7116788321167883
3, 0.5985401459854014
5.067415730337078, 0.354014598540146
7.02247191011236, 0.2846715328467153
9.022471910112358, 0.17883211678832117
11, 0.20072992700729927
13.022471910112358, 0.145985401459854
15, 0.24817518248175183
17.04494382022472, 0.48540145985401456
19, 0.45255474452554745

==> Data/VegValidation/valWTk0.75.csv <==
x, y
-5, 0.07596330275229358
-2.976470588235294, 0.06935779816513761
-1.0235294117647058, 0.07596330275229358
1.0470588235294116, 1.281467889908257
2.976470588235294, 0.2543119266055046
5.023529411764706, 0.12880733944954129
7.023529411764706, 0.1453211009174312
9, 0.2543119266055046
11.047058823529412, 0.7067889908256881
12.976470588235294, 0.7794495412844037
15, 0.8058715596330276
16.976470588235294, 0.8818348623853212
19, 1.0568807339449542

==> Data/VegValidation/valWTk1.25.csv <==
x, y
-4.977695167286245, 0.08333333333333333
-2.992565055762082, 0.08333333333333333
-0.985130111524164, 0.08333333333333333
1.044609665427509, 0.08771929824561403
3.029739776951672, 0.5043859649122807
5.014869888475836, 0.6052631578947368
7, 0.763157894736842
8.985130111524162, 0.9078947368421052
10.970260223048326, 1.0043859649122806
13.044609665427508, 1.2324561403508771
15.029739776951672, 1.2061403508771928
16.992565055762082, 1.131578947368421
18.977695167286246, 1.0789473684210527
